Eigenvalue-based Linear Stability Analysis of Intrinsic Instabilities in Laminar Flames

Intrinsic instabilities of laminar premixed flames play an important role in the dynamics of hydrogen combustion and in the development of predictive models for reacting flows. However, determining their dispersion relations typically relies either on simplified analytical descriptions of the flame front or on computationally expensive direct numerical simulations (DNS). This work develops a generalized eigenvalue problem-based linear stability analysis (GEVP-LSA) framework that predicts the growth rates and spatial structure of intrinsic flame instabilities directly from the linearized governing equations of a 1D base flame. The approach is first validated using the classical Darrieus-Landau configuration, where the numerical results reproduce the analytical dispersion relation and eigenmode structure. The framework is then applied to a model flame of finite thickness governed by the reactive Navier-Stokes equations. The resulting dispersion relations and perturbation fields show excellent agreement with corresponding DNS results while reducing the computational effort by a factor of 1e8. The proposed method therefore provides an efficient and accurate tool for studying intrinsic flame instabilities and offers a scalable foundation for future stability analyses of more complex reacting-flow configurations relevant to combustion modeling and large-eddy simulations.

==> figures/Data/ArrheniusDR_2D_9000.csv <==
k,omega_i
1.0,11.256843628659226
193.28205128205127,263.7781567629122
385.56410256410254,488.38382800254203
577.8461538461538,691.3659323164788
770.1282051282051,873.9703739023364
962.4102564102564,1037.054120859685
1154.6923076923076,1181.212883520864
1346.974358974359,1306.8561316110108
1539.2564102564102,1414.2578660990775
1731.5384615384614,1503.5926737061109
1923.8205128205127,1574.962092015617
2116.102564102564,1628.414308540354
2308.3846153846152,1663.9591299547374
2500.6666666666665,1681.579514981322
2692.948717948718,1681.2405639610126
2885.230769230769,1662.8965989722092
3077.5128205128203,1626.4967953848986
3269.7948717948716,1571.9897074314804
3462.076923076923,1499.3269477575943
3654.358974358974,1408.4662224274246
3846.6410256410254,1299.3738810197779
4038.9230769230767,1172.027111626777
4231.205128205128,1026.4158896138129
4423.48717948718,862.5447750543437
4615.7692307692305,680.4346456216097
4808.051282051281,480.12444895951853
5000.333333333333,261.67306121423417
5192.615384615385,25.16134721969047
5384.897435897436,-229.30546569226271
5577.179487179486,-501.59496144125524
5769.461538461538,-791.5440760452143
5961.74358974359,-1098.9547611705516
6154.025641025641,-1423.5884274286032
6346.3076923076915,-1765.1586696153036
6538.589743589743,-2123.321527314425
6730.871794871795,-2497.6621210119056
6923.153846153846,0.0
7115.435897435897,0.0
7307.717948717948,0.0
7500.0,0.0


==> figures/Data/ArrheniusDR_3D_beta1_beta2.csv <==
k,omega_i
1.0,12.262393180403706
211.47368421052633,390.1184903685612
421.94736842105266,710.1791141346373
632.421052631579,981.5425894006216
842.8947368421053,1207.051118759394
1053.3684210526317,1388.3046704746337
1263.842105263158,1526.152907770596
1474.3157894736844,1620.9814205141283
1684.7894736842106,1672.891048001442
1895.2631578947369,1681.8152807152032
2105.7368421052633,1647.5996065846302
2316.2105263157896,1570.05654152852
2526.684210526316,1449.0047603544324
2737.157894736842,1284.2977665920253
2947.631578947369,1075.8458062544278
3158.105263157895,823.633709180637
3368.5789473684213,527.7367676071242
3579.0526315789475,188.3365101651525
3789.5263157894738,-194.26173466921227
4000.0,-619.6072228023072


==> figures/Data/baseState_FEM.csv <==
x,ux,rho,T,c,RR
-0.009444184052907272,0.7690547445760848,0.8820675663755816,300.00000000000097,4.729332994529807e-16,1.9287498479642322e-14
-0.008698862382286485,0.7690547445760824,0.8820675663755844,300.0,0.0,1.928749847963918e-14
-0.007953540711665695,0.7690547445760908,0.8820675663755747,300.0000000000033,1.5752479868723212e-15,1.92874984796497e-14
-0.007330768213277699,0.7690547445760824,0.8820675663755844,300.0,0.0,1.928749847963918e-14
-0.006707995714889701,0.7690547445761081,0.8820675663755548,300.00000000001006,4.782316944369061e-15,1.9287498479671428e-14
-0.0061876222975632104,0.7690547445760824,0.8820675663755844,300.0,0.0,1.928749847963918e-14
-0.005667248880236719,0.7690547445761526,0.8820675663755039,300.0000000000274,1.3057854875870614e-14,1.9287498479727046e-14
-0.005232437622255728,0.7690547445760831,0.8820675663755836,300.0000000000003,1.2884702068502576e-16,1.9287498479640136e-14
-0.004797626364274736,0.7690547445762592,0.8820675663753815,300.000000000069,3.285955229434443e-14,1.928749847986042e-14
-0.0044343087470176045,0.7690547445761048,0.8820675663755587,300.00000000000875,4.162050787943985e-15,1.9287498479667194e-14
-0.004070991129760471,0.7690547445765497,0.8820675663750485,300.0000000001823,8.681378431397233e-14,1.928749848022351e-14
-0.0037674118442968673,0.7690547445762191,0.8820675663754275,300.0000000000534,2.542978566527049e-14,1.9287498479810268e-14
-0.0034638325588332627,0.7690547445776703,0.8820675663737632,300.0000000006194,2.9497469214835714e-13,1.9287498481624626e-14
-0.0032101691574866454,0.7690547445767597,0.8820675663748075,300.0000000002642,1.2581502961109093e-13,1.9287498480486025e-14
-0.0029565057561400277,0.7690547445836322,0.8820675663669251,300.0000000029451,1.4024386398509505e-12,1.9287498489079396e-14
-0.0027445508426666935,0.769054744580724,0.8820675663702607,300.00000000181063,8.622035349037199e-13,1.9287498485443025e-14
-0.0025325959291933584,0.7690547446276399,0.8820675663164504,300.00000002011205,9.57715898501891e-12,1.928749854410628e-14
-0.0023554916046948423,0.7690547446427684,0.8820675662990989,300.0000000260135,1.238737891851701e-11,1.9287498563022796e-14
-0.0021783872801963257,0.7690547451025787,0.8820675657717193,300.00000020538056,9.780025469633115e-11,1.928749913796569e-14
-0.0020304032526402864,0.7690547459522098,0.8820675647972347,300.00000053681254,2.556250085122362e-10,1.928750020033738e-14
-0.0018824192250842468,0.7690547497386031,0.8820675604544298,300.0000020138439,9.589733031256799e-10,1.9287504934812577e-14
-0.00175876740306513,0.7690547566895959,0.8820675524819868,300.0000047253516,2.250167403188704e-09,1.928751362628001e-14
-0.0016351155810460129,0.7690547762949541,0.8820675299956166,300.0000123731914,5.891995915222574e-09,1.9287538140688203e-14
-0.001531795152881173,0.7690548093077643,0.882067492131569,300.0000252511342,1.202434963302708e-08,1.928757941975134e-14
-0.0014284747247163328,0.7690548878669999,0.8820674020280548,300.00005589624874,2.6617261292742752e-08,1.9287677650192967e-14
-0.001342142710340391,0.7690550148242451,0.8820672564144832,300.0001054209072,5.0200431992013245e-08,1.9287836398503888e-14
-0.0012558106959644488,0.7690552955267149,0.8820669344630464,300.00021491992726,1.0234282250751396e-07,1.9288187395471933e-14
-0.0011836737832687635,0.7690557435132463,0.8820664206457974,300.000389674664,1.8555936381771478e-07,1.928874758106299e-14
-0.0011115368705730778,0.7690566973218483,0.8820653266789384,300.00076174516045,3.627357907019276e-07,1.9289940324817132e-14
-0.0010512610365052586,0.7690582103328244,0.8820635913427793,300.0013519544999,6.437878570911365e-07,1.929183249992073e-14
-0.000990985202437439,0.7690612857417728,0.8820600640474751,300.00255163851597,1.215065959981628e-06,1.929567916268137e-14
-0.000940620194609919,0.7690660210505645,0.8820546330094864,300.0043988316417,2.0946817341352877e-06,1.9301603435825798e-14
-0.0008902551867823987,0.7690749765319771,0.8820443619382491,300.007892268803,3.758223239536687e-06,1.9312812276092602e-14
-0.0008481714221577224,0.7690880038245157,0.8820294213204293,300.01297407577334,6.178131320641378e-06,1.9329128622156143e-14
-0.000806087657533046,0.7691106380109624,0.8820034640427803,300.02180342892655,1.0382585203125004e-05,1.9357508820831538e-14
-0.0007709234965137473,0.7691413705654262,0.8819682218616504,300.0337918685067,1.6091365955554423e-05,1.939610729696851e-14
-0.0007357593354944484,0.7691905215050147,0.8819118644760876,300.0529651224012,2.522148685771337e-05,1.9457991879747642e-14
-0.0007063770254464039,0.7692528219224034,0.881840440003286,300.077267846425,3.679421258334205e-05,1.953670496964918e-14
-0.0006769947153983592,0.7693453386465132,0.8817343953123021,300.1133576273264,5.397982253639657e-05,1.9654158792490466e-14
-0.0006524435781400123,0.7694554556825287,0.8816082099984576,300.1563131009616,7.443480998172193e-05,1.979484039280631e-14
-0.0006278924408816652,0.7696088636243703,0.8814324769639268,300.21615589222847,0.00010293137725165416,1.9992440867548633e-14
-0.0006073781130533702,0.7697816456303269,0.8812346342739255,300.28355629792463,0.00013502680853554256,2.021726331778705e-14
-0.0005868637852250749,0.7700096818808612,0.8809736590594972,300.37251079127213,0.0001773860910819638,2.0517698871507898e-14
-0.0005697225162965375,0.7702546076088177,0.880693526863436,300.4680536884523,0.00022288270878680026,2.0845157374623965e-14
-0.0005525812473679999,0.7705634926944176,0.8803404954805434,300.5885464444408,0.0002802602116384663,2.1265283344211477e-14
-0.000538258423684,0.7708821278961739,0.8799766169299311,300.71284261607366,0.00033944886479696804,2.1707180440744813e-14
-0.0005239355999999999,0.77126895445684,0.8795352685180361,300.8637395047779,0.0004113045260847225,2.225549743408253e-14
-0.0005119678,0.7716546076101958,0.8790956993812145,301.01417865988714,0.00048294221899387315,2.2815368378216548e-14
-0.0004999999999999999,0.7721081136255897,0.8785793530551743,301.19108648807196,0.0005671840419390339,2.3491042211185213e-14
-0.0004900000000000001,0.772547443247165,0.8780797255720011,301.3624642572127,0.0006487925034346345,2.4163878442755454e-14
-0.00048000000000000007,0.7730504912587663,0.8775083317691755,301.5586978862811,0.0007422370887052863,2.4957012375541576e-14
-0.00047000000000000004,0.7736262795158141,0.8768552270256158,301.7833067042262,0.0008491936686791567,2.589549565063971e-14
-0.00045999999999999996,0.7742856303550901,0.8761085319983585,302.0405123884482,0.0009716725659277025,2.7011774339393012e-14
-0.00045,0.7750403768906136,0.875255363700313,302.3349309096964,0.0011118718617602055,2.8346238966751784e-14
-0.00043999999999999996,0.7759047163799163,0.8742803499414074,302.6721004657255,0.001272428793202632,2.995218459837196e-14
-0.00043,0.7768941689895348,0.8731668662671601,303.05807530689134,0.0014562263366149205,3.189776794110313e-14
-0.00041999999999999996,0.7780273600869121,0.8718951051824751,303.5001209890886,0.00166672428051838,3.427495754479498e-14
-0.00041,0.7793246452274581,0.8704437247199236,304.0061779959644,0.001907703807602081,3.720507130244165e-14
-0.00039999999999999996,0.7808104600998444,0.8687873454859686,304.5857784273506,0.0021837040130241025,4.085627287299589e-14
-0.00039,0.7825115011329508,0.8668987560894224,305.24933627356506,0.0024996839397928923,4.54584324818482e-14
-0.00037999999999999997,0.7844598286071749,0.864745678771418,306.00935790582145,0.0028615990027721075,5.134063975466579e-14
-0.00037,0.7866904531884228,0.862293732189662,306.8795006090476,0.003275952670975055,5.897157801867539e-14
-0.00035999999999999997,0.789245441552738,0.859502267917113,307.8761741419794,0.0037505591152282905,6.904879799003186e-14
-0.00035,0.7921707046780045,0.8563283683073782,309.0172878842315,0.004293946611538813,8.261410174687773e-14
-0.00033999999999999997,0.7955214432050047,0.8527215108430581,310.3243750131902,0.004916369053900095,1.01292239837575e-13
-0.00033,0.7993578565028057,0.8486289856781318,311.8209186564841,0.005629008884040048,1.2764821681227418e-13
-0.00031999999999999997,0.8037523871655358,0.8439890914042303,313.53517789240584,0.006445322805907537,1.659139547401827e-13
-0.00031,0.8087839602160617,0.8387385016594572,315.49794052511004,0.007379971678623835,2.2322000037337418e-13
-0.0002999999999999999,0.8145476578059989,0.8328036308949605,317.74629708122785,0.008450617657727552,3.121540434620137e-13
-0.00028999999999999995,0.821146939493606,0.8261106683003157,320.32060602379005,0.009676479058947649,4.556159801215915e-13
-0.0002799999999999999,0.8287066219946055,0.818574666780251,323.2695570136835,0.01108074143508737,6.974351693890295e-13
-0.00026999999999999995,0.8373623000417919,0.8101131934456155,326.64604410055176,0.012688592428834184,1.1248680155869376e-12
-0.0002599999999999999,0.8472778556293592,0.8006325698833899,330.5139958910447,0.014530474233830819,1.9216949067437007e-12
-0.00025,0.8586309579134135,0.7900463414530519,334.94271921566803,0.01663939010269905,3.4943438372796937e-12
-0.00023999999999999998,0.8716368317514456,0.7782578962327066,340.0161709808741,0.01905531951470196,6.7999400772936194e-12
-0.00023,0.8865282097300071,0.7651851791207143,345.82513767027535,0.02182149412870254,1.4226648732488875e-11
-0.00021999999999999998,0.9035878240205966,0.750738587799252,352.47991006882273,0.024990433366106075,3.216172285957578e-11
-0.00021,0.9231204338110384,0.7348534623562246,360.09937146407435,0.028618748316225896,7.884604050848878e-11
-0.00019999999999999998,0.9454975723336382,0.7174616485619585,368.8284529815161,0.03277545380072196,2.104111996580211e-10
-0.00019,0.9711181647333146,0.6985331668099425,378.82277103768996,0.03753465287509047,6.122202373968048e-10
-0.00017999999999999998,1.0004706092428517,0.6780391554642448,390.2728445402142,0.04298706882867341,1.9451880923698468e-09
-0.00017,1.0340768777099594,0.6560036894549821,403.38228910347425,0.04922966147784488,6.738886501765321e-09
-0.00015999999999999999,1.0725792310373883,0.6324551392830161,418.4016438109153,0.05638173514805489,2.5411286750131194e-08
-0.00015,1.1166603532620738,0.6074884318908158,435.59721637668264,0.06457010303651554,1.0372215594475763e-07
-0.00013999999999999996,1.1671651448575833,0.5812015976887268,455.2985934054462,0.07395171114545056,4.5564095410071316e-07
-0.00013,1.2249861290270567,0.5537681047022195,477.85393861744876,0.08469235172259466,2.13261994347858e-06
-0.00011999999999999999,1.2912351332586147,0.525356094707467,503.6969639802566,0.09699855427631267,1.0531280765277384e-05
-0.00011,1.3670786274477862,0.4962101179390508,533.2826968779756,0.11108699851332171,5.409624944936084e-05
-9.999999999999999e-05,1.4539800428345384,0.46655265338811686,567.182006127275,0.12722952672727383,0.000285308619461762
-9e-05,1.5534635227264553,0.4366747188033405,605.9894436706534,0.14570925889078729,0.0015189903803325409
-7.999999999999999e-05,1.667455517493798,0.4068223948650821,650.4564971169632,0.16688404624617295,0.008045606159239958
-7.000000000000001e-05,1.7979472887566403,0.3772959592307827,701.3599362478558,0.1911237791656456,0.04165015947890692
-6e-05,1.9474742452886475,0.3483271979585424,759.6887968081385,0.2188994270514945,0.20777534913796655
-5e-05,2.1186370900344325,0.3201861470983673,826.457585097768,0.2506940881417943,0.9824763997674762
-3.9999999999999996e-05,2.3147603592865793,0.293057656805085,902.96316703534,0.2871253176358762,4.35035666146274
-3e-05,2.539215942762069,0.2671526417008581,990.5208806019654,0.3288194669533168,17.786079871838446
-1.9999999999999998e-05,2.7961769828437606,0.24260204240288094,1090.7586238422077,0.37655172563914646,66.43968163155101
-1e-05,3.0895953652124115,0.21956216486982727,1205.2179849363474,0.43105618330302253,223.8163474571169
-7.642109710234076e-22,3.4228473696747104,0.1981853625633004,1335.2160143923627,0.49296000685350605,670.0672433081493
9.999999999999999e-06,3.7966261266724404,0.17867396586462675,1481.023094954786,0.5623919499784695,1747.80388627858
1.9999999999999998e-05,4.203152633920829,0.16139272256811393,1639.604721340489,0.6379070101621377,3851.7391133452793
3e-05,4.624157400193528,0.14669877952887833,1803.8341611464027,0.7161115053078109,6945.760025489527
3.9999999999999996e-05,5.0256323271557095,0.134979680724424,1960.445220291541,0.7906882001388291,9950.989462839761
5e-05,5.373557586772622,0.126240062752402,2096.1671290649,0.8553176805070953,11288.592106760037
6e-05,5.644164931319419,0.12018753087699795,2201.7281491829,0.905584832944238,10381.66974375974
7.000000000000001e-05,5.8353388077110075,0.11625001894687192,2276.303026097664,0.9410966790941255,8096.528043284573
7.999999999999999e-05,5.961147906995856,0.11379658038038566,2325.3798051587682,0.9644665738851276,5612.997335727464
9e-05,6.039274904297957,0.11232445247277219,2355.8563081072675,0.978979194336794,3609.5073348634987
9.999999999999999e-05,6.086413618063691,0.11145450991771932,2374.2446143097286,0.9877355306236804,2212.3995701195568
0.00011,6.114191765061127,0.11094814703624849,2385.0805712529814,0.9928955101204674,1318.9044538913292
0.00011999999999999999,6.130382172336329,0.11065513175001533,2391.396275325827,0.9959029882503938,773.3232894573769
0.00013,6.139755515317608,0.11048619855716361,2395.052715799299,0.9976441503806187,448.95233982451805
0.00013999999999999996,6.145152531662553,0.11038916340361268,2397.1580339380953,0.9986466828276644,259.32302378734624
0.00015,6.14825908497675,0.11033338666800617,2398.3698670368863,0.9992237462080411,149.21700874732073
0.00015999999999999999,6.150040463563877,0.11030142825511118,2399.0647637004945,0.9995546493811879,85.76367981737326
0.00017,6.151063897700064,0.1102830759425968,2399.4639943703805,0.9997447592239906,49.20431611129959
0.00017999999999999998,6.1516499647722975,0.11027256928506514,2399.6926128437854,0.9998536251637073,28.23437760711403
0.00019,6.151986462130603,0.11026653766771903,2399.823876850937,0.9999161318337795,16.18294021962205
0.00019999999999999998,6.15217907032994,0.1102630855186472,2399.899011241835,0.9999519101151595,9.281090437947235
0.00021,6.152289636099925,0.11026110392745557,2399.9421417617746,0.9999724484579878,5.317897483114057
0.00021999999999999998,6.152352913689201,0.11025996988053964,2399.9668256700616,0.9999842027000294,3.049332855532483
0.00023,6.152389235443259,0.11025931894066,2399.980994396403,0.9999909497125729,1.747030009871251
0.00023999999999999998,6.152410021641012,0.11025894642452412,2399.989102869005,0.9999948108900024,1.001705458942358
0.00024999999999999995,6.152421952793776,0.11025873260363481,2399.9937570836164,0.9999970271826746,0.5738794202113957
0.0002599999999999999,6.152428780640336,0.11025861024062421,2399.996420553262,0.9999982955015534,0.32904254046394993
0.00026999999999999995,6.152432699755021,0.11025854000561967,2399.9979493578285,0.9999990235037278,0.18850712009138026
0.0002799999999999999,6.1524349425369795,0.11025849981244956,2399.998824242994,0.9999994401157114,0.10808276313753179
0.00028999999999999995,6.15243622986803,0.11025847674204539,2399.9993264170175,0.9999996792461989,0.0619199415843613
0.0002999999999999999,6.1524369665644905,0.11025846353962983,2399.999613794398,0.9999998160925705,0.03550245009115721
0.00031,6.1524373894194575,0.11025845596160246,2399.9997787455814,0.9999998946407531,0.02033910767435284
0.00031999999999999997,6.152437631405061,0.11025845162495404,2399.999873141567,0.9999999395912225,0.011661633593294665
0.00033,6.15243777030187,0.11025844913577044,2399.9999273237217,0.9999999653922486,0.006680866427318302
0.00033999999999999997,6.152437849787805,0.11025844771129512,2399.9999583303315,0.9999999801573007,0.0038305416706531916
0.00035,6.152437895411767,0.11025844689366358,2399.9999761277495,0.9999999886322617,0.002194489606856787
0.00035999999999999997,6.152437921520812,0.11025844642576081,2399.9999863126077,0.999999993482194,0.001258232502924066
0.00037,6.152437936507086,0.11025844615719031,2399.9999921585922,0.9999999962659963,0.0007208322666465217
0.00037999999999999997,6.152437945083221,0.11025844600349655,2399.9999955040507,0.9999999978590718,0.00041329636747796533
0.00039,6.15243795000582,0.11025844591527818,2399.9999974243033,0.9999999987734778,0.00023677448713399046
0.00039999999999999996,6.152437952822855,0.11025844586479382,2399.9999985231984,0.9999999992967611,0.0001357570460333111
0.00041,6.152437954439798,0.11025844583581641,2399.9999991539507,0.9999999995971195,7.77742338915711e-05
0.00041999999999999996,6.15243795536512,0.11025844581923364,2399.9999995149087,0.9999999997690042,4.459267546458128e-05
0.00043,6.152437955896244,0.1102584458097153,2399.999999722095,0.9999999998676642,2.5546820962726584e-05
0.00043999999999999996,6.152437956200188,0.11025844580426829,2399.99999984066,0.9999999999241238,1.464755129057995e-05
0.00045,6.15243795637465,0.11025844580114176,2399.9999999087154,0.9999999999565311,8.391470841972629e-06
0.00045999999999999996,6.152437956474486,0.11025844579935257,2399.999999947661,0.9999999999750765,4.811368852628855e-06
0.00047000000000000004,6.152437956531792,0.11025844579832558,2399.9999999700153,0.9999999999857215,2.7563926251108815e-06
0.00048000000000000007,6.152437956564587,0.11025844579773787,2399.999999982808,0.9999999999918133,1.5803997837618086e-06
0.00049,6.152437956583413,0.11025844579740048,2399.999999990152,0.9999999999953105,9.052808753521437e-07
0.0004999999999999999,6.15243795659419,0.11025844579720735,2399.9999999943557,0.9999999999973123,5.188556715746105e-07
0.0005119678,6.152437956601231,0.11025844579708118,2399.9999999971023,0.9999999999986201,2.663826321635326e-07
0.0005239355999999999,6.152437956604836,0.11025844579701656,2399.999999998509,0.99999999999929,1.370598545894304e-07
0.000538258423684,6.152437956606937,0.11025844579697892,2399.999999999328,0.99999999999968,6.176802203715103e-08
0.0005525812473679999,6.152437956607876,0.11025844579696208,2399.999999999695,0.9999999999998547,2.8054941306977085e-08
0.0005697225162965375,6.152437956608356,0.11025844579695349,2399.9999999998818,0.9999999999999436,1.0887631920512832e-08
0.0005868637852250749,6.152437956608536,0.11025844579695025,2399.9999999999523,0.9999999999999772,4.39363099154634e-09
0.0006073781130533702,6.152437956608617,0.11025844579694881,2399.9999999999836,0.9999999999999921,1.5216965873161738e-09
0.0006278924408816652,6.15243795660864,0.11025844579694839,2399.9999999999927,0.9999999999999966,6.644027353070778e-10
0.0006524435781400123,6.152437956608649,0.11025844579694823,2399.9999999999964,0.9999999999999983,3.2148519450342755e-10
0.0006769947153983592,6.152437956608651,0.1102584457969482,2399.999999999997,0.9999999999999986,2.7862050190297105e-10
0.0007063770254464039,6.152437956608653,0.11025844579694816,2399.9999999999977,0.9999999999999989,2.143234630022858e-10
0.0007357593354944484,6.152437956608652,0.11025844579694818,2399.9999999999973,0.9999999999999988,2.3575580930251414e-10
0.0007709234965137473,6.152437956608653,0.11025844579694816,2399.9999999999977,0.9999999999999989,2.143234630022858e-10
0.000806087657533046,6.152437956608652,0.11025844579694818,2399.9999999999973,0.9999999999999988,2.3575580930251414e-10
0.0008481714221577224,6.152437956608653,0.11025844579694816,2399.9999999999977,0.9999999999999989,2.143234630022858e-10
0.0008902551867823987,6.152437956608652,0.11025844579694818,2399.9999999999973,0.9999999999999988,2.3575580930251414e-10
0.000940620194609919,6.152437956608653,0.11025844579694816,2399.9999999999977,0.9999999999999989,2.143234630022858e-10
0.000990985202437439,6.152437956608652,0.11025844579694818,2399.9999999999973,0.9999999999999988,2.3575580930251414e-10
0.0010512610365052586,6.152437956608653,0.11025844579694816,2399.9999999999977,0.9999999999999989,2.143234630022858e-10
0.0011115368705730778,6.152437956608652,0.11025844579694818,2399.9999999999973,0.9999999999999988,2.3575580930251414e-10
0.0011836737832687635,6.152437956608654,0.11025844579694814,2399.999999999998,0.9999999999999992,1.5002642410160032e-10
0.0012558106959644488,6.152437956608655,0.11025844579694812,2399.9999999999986,0.9999999999999994,1.0716173150114318e-10
0.001342142710340391,6.152437956608658,0.11025844579694807,2399.9999999999995,0.9999999999999998,4.286469260045739e-11
0.0014284747247163328,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.001531795152881173,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.0016351155810460129,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.00175876740306513,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.0018824192250842468,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.0020304032526402864,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.0021783872801963257,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.0023554916046948423,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.0025325959291933584,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.0027445508426666935,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.0029565057561400277,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.0032101691574866454,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.0034638325588332627,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.0037674118442968673,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.004070991129760471,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.0044343087470176045,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.004797626364274736,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.005232437622255728,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.005667248880236719,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.0061876222975632104,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.006707995714889701,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.007330768213277699,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.007953540711665695,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.008698862382286485,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0
0.009444184052907272,6.152437956608659,0.11025844579694805,2400.0,1.0,0.0


==> figures/Data/baseState_cantera.csv <==
x,ux,rho,T,c,RR
-0.009444184052907272,0.7629558619436565,0.8819964801935248,300.00000000004513,-2.294550414888933e-09,1.92874985240405e-14
-0.008698862382286485,0.7629558619436562,0.8819964801935247,300.0000000000452,-2.294550393555909e-09,1.9287498524040604e-14
-0.007953540711665695,0.7629558619436563,0.8819964801935246,300.00000000004525,-2.2945503717793146e-09,1.9287498524040708e-14
-0.007330768213277699,0.7629558619436568,0.8819964801935245,300.0000000000453,-2.2945503479303985e-09,1.9287498524040872e-14
-0.006707995714889701,0.7629558619436575,0.8819964801935242,300.00000000004536,-2.294550295720282e-09,1.9287498524041225e-14
-0.0061876222975632104,0.7629558619436583,0.8819964801935236,300.0000000000456,-2.2945501969404233e-09,1.928749852404188e-14
-0.005667248880236719,0.7629558619436612,0.8819964801935206,300.0000000000466,-2.2945497018006436e-09,1.9287498524045195e-14
-0.005232437622255728,0.7629558619436774,0.8819964801935019,300.000000000053,-2.2945466571635502e-09,1.928749852406566e-14
-0.004797626364274736,0.7629558619437753,0.8819964801933885,300.0000000000916,-2.294528292437573e-09,1.9287498524189244e-14
-0.0044343087470176045,0.7629558619440299,0.8819964801930943,300.0000000001916,-2.2944806470087572e-09,1.928749852450994e-14
-0.004070991129760471,0.762955861945548,0.8819964801913394,300.00000000078853,-2.2941963452028e-09,1.9287498526423273e-14
-0.0037674118442968673,0.7629558619521818,0.8819964801836704,300.000000003397,-2.2929539921632893e-09,1.9287498534784586e-14
-0.0034638325588332627,0.7629558619637814,0.8819964801702608,300.00000000795814,-2.290781678245865e-09,1.9287498549404785e-14
-0.0032101691574866454,0.7629558620253981,0.8819964800990303,300.00000003218634,-2.279242539180146e-09,1.9287498627065715e-14
-0.0029565057561400277,0.7629558621210268,0.8819964799884811,300.00000006978826,-2.261333886143485e-09,1.9287498747594864e-14
-0.0027445508426666935,0.7629558624283169,0.8819964796332465,300.0000001906168,-2.203786946079346e-09,1.9287499134898327e-14
-0.0025325959291933584,0.7629558637342189,0.8819964781235907,300.00000070410715,-1.9592271557991395e-09,1.9287500780838932e-14
-0.0023554916046948423,0.7629558677595816,0.8819964734701686,300.00000228691016,-1.2053864015243156e-09,1.9287505854352573e-14
-0.0021783872801963257,0.7629558791317984,0.8819964603235952,300.0000067585518,9.24320013352248e-10,1.928752018775619e-14
-0.0020304032526402864,0.7629558963366474,0.8819964404343501,300.00001352362864,4.146319555849172e-09,1.9287541872544362e-14
-0.0018824192250842468,0.7629559619501658,0.881996364583466,300.00003932335846,1.6433943207232747e-08,1.9287624571415777e-14
-0.00175876740306513,0.7629560326073906,0.8819962829019415,300.0000671063117,2.9666115621506295e-08,1.9287713627650105e-14
-0.0016351155810460129,0.7629562999436416,0.8819959738547445,300.00017222494205,7.973091001720744e-08,1.9288050583542354e-14
-0.001531795152881173,0.7629565233232526,0.8819957156224906,300.0002600594901,1.2156382366524727e-07,1.9288332135617297e-14
-0.0014284747247163328,0.7629572374405774,0.8819948900870318,300.0005408558093,2.5529853770089033e-07,1.928923226258006e-14
-0.001342142710340391,0.7629585818107983,0.8819933359710314,300.0010694723214,5.070624432980436e-07,1.9290926958209203e-14
-0.0012558106959644488,0.7629609683899586,0.881990577059268,300.00200789325027,9.540036806067205e-07,1.9293935876713625e-14
-0.0011836737832687635,0.7629648021996484,0.8819861451619856,300.0035153761407,1.6719717556001772e-06,1.929877016863567e-14
-0.0011115368705730778,0.7629723412385834,0.8819774302204201,300.00647978312065,3.0838282911390763e-06,1.930828219312047e-14
-0.0010512610365052586,0.7629808500752372,0.8819675942815619,300.00982552187924,4.677301509681918e-06,1.931901950460047e-14
-0.000990985202437439,0.7629988455411825,0.881946793559522,300.0169014748376,8.047361857397112e-06,1.934176597727529e-14
-0.000940620194609919,0.7630177302295357,0.8819249652755454,300.0243270767546,1.158394932786271e-05,1.936564372008194e-14
-0.0008902551867823987,0.7630485608524111,0.8818893338755008,300.0364499102406,1.7357684772191614e-05,1.9404753342806815e-14
-0.0008481714221577224,0.7630904739209857,0.8818408983532402,300.05293044497677,2.5206860265518433e-05,1.9458026973354805e-14
-0.000806087657533046,0.7631323869895603,0.8817924628309796,300.0694109797129,3.305603575884527e-05,1.9511300603902797e-14
-0.0007709234965137473,0.7631878183448735,0.8817284197082238,300.0912070067743,4.343681793477361e-05,1.9582136686664203e-14
-0.0007357593354944484,0.7632663407773796,0.8816377083796704,300.1220826195808,5.8141929558024885e-05,1.9682752646872974e-14
-0.0007063770254464039,0.7633597024541299,0.8815298813852946,300.15879313516007,7.562602715303007e-05,1.980310337059239e-14
-0.0006769947153983592,0.7634943508338535,0.8813744210273621,300.2117378937948,0.00010084199887695678,1.997802276416694e-14
-0.0006524435781400123,0.7636473751963889,0.8811978150832203,300.2719082274914,0.00012949929122125793,2.017872760777959e-14
-0.0006278924408816652,0.7638458774871725,0.8809688241783377,300.3499608256698,0.00016667335988007398,2.0441852190439656e-14
-0.0006073781130533702,0.7640558364427926,0.880726725500001,300.432518270943,0.0002059929495033631,2.0723152925255817e-14
-0.0005868637852250749,0.7643273549045484,0.8804138555414234,300.5392813783535,0.00025684095627888755,2.1092859108588017e-14
-0.0005697225162965375,0.7646185287395902,0.8800786006532252,300.65377312680226,0.00031136987803192763,2.1496850226547125e-14
-0.0005525812473679999,0.764977596763804,0.8796655262454011,300.7949613828009,0.00037861352995249213,2.2005324672760107e-14
-0.000538258423684,0.7653338194153811,0.879256056470224,300.93503081694803,0.0004453243204445932,2.2519590661539017e-14
-0.0005239355999999999,0.7657698667139481,0.8787553967792542,301.10648790420163,0.0005269840882251204,2.3166312147476475e-14
-0.0005119678,0.7661989353995947,0.8782632862786547,301.2752009482093,0.0006073369495511668,2.3819426701967096e-14
-0.0004999999999999999,0.7667039891438335,0.8776847694299446,301.4737918904723,0.0007019197367665232,2.461207556243539e-14
-0.0004900000000000001,0.7671845196372971,0.8771349918226324,301.6627401055318,0.0007919099859327443,2.538771221808866e-14
-0.00048000000000000007,0.7677363315901108,0.8765045639351267,301.8797167302815,0.0008952493053211907,2.630925954645725e-14
-0.00047000000000000004,0.768364386894692,0.8757881143396997,302.1266728141829,0.0010128669137897761,2.7396537774801445e-14
-0.00045999999999999996,0.7690815261401487,0.8749714757619294,302.4086573756987,0.0011471674985335007,2.8690830717440466e-14
-0.00045,0.7699012262071235,0.8740399330159587,302.730969625969,0.0013006749074896244,3.0243033690609967e-14
-0.00043999999999999996,0.7708342189029662,0.872981998030871,303.0978293926061,0.0014753989114345259,3.21055613039282e-14
-0.00043,0.7719024085049574,0.8717739724116272,303.51784960268617,0.0016754415770510636,3.4376368214394583e-14
-0.00041999999999999996,0.7731186019609669,0.8704025475365319,303.9960660537501,0.0019032012860735721,3.714524737334229e-14
-0.00041,0.7745103942463546,0.8688384290686973,304.5433292811984,0.0021638457490321503,4.0578247766827675e-14
-0.00039999999999999996,0.7761021279461182,0.8670565035225977,305.16921098130297,0.002461933633022914,4.487836353494968e-14
-0.00039,0.7779226008095985,0.8650274714314754,305.88503464638075,0.0028028579339128596,5.033393716745633e-14
-0.00037999999999999997,0.7800034478503662,0.8627198171726944,306.70323940245027,0.0031925429836688305,5.7347454790981e-14
-0.00037,0.7823814102170233,0.860097631890009,307.6382721813368,0.003637869354152819,6.65047004434409e-14
-0.00035999999999999997,0.7851028815095162,0.8571161986375826,308.7083752303947,0.004147524840499582,7.871043160150997e-14
-0.00035,0.7882173431257352,0.8537295131667604,309.9330050403465,0.0047307755783378026,9.531610480427179e-14
-0.00033999999999999997,0.7917809091734824,0.849887128574894,311.3342261018395,0.005398129942142266,1.1843236644690444e-13
-0.00033,0.7958592095381514,0.8455319967945024,312.93784458108837,0.006161878297497036,1.5148752032773986e-13
-0.00031999999999999997,0.8005254354324627,0.8406034103796193,314.77263983299,0.007035726995457435,2.0013593225629701e-13
-0.00031,0.8058662367472037,0.8350323750460087,316.87268334869196,0.008035901042172595,2.7418032803319405e-13
-0.0002999999999999999,0.8119806694315169,0.828744359563312,319.2769244390749,0.009180947239318865,3.911532206084843e-13
-0.00028999999999999995,0.8189805430446879,0.8216610366935159,322.0293275871529,0.010491802720554133,5.83666163750089e-13
-0.0002799999999999999,0.8269940779085654,0.8136991809562905,325.1803099915422,0.011992477589388702,9.152233130540607e-13
-0.00026999999999999995,0.836168061448298,0.8047717150475541,328.7875895760865,0.013710458742602797,1.5155338489276913e-12
-0.0002599999999999999,0.8466713168635368,0.7947882235337778,332.9175495105601,0.015677350852201594,2.66369140514391e-12
-0.00025,0.8586983938939499,0.7836562819132346,337.64668706681186,0.017929563811883913,4.995239729735655e-12
-0.00023999999999999998,0.8724702842424457,0.7712863115265024,343.0618984013374,0.020508473940711116,1.0045248576447233e-11
-0.00023,0.8882400954712214,0.7575928912106765,349.2627073198565,0.023461471542450346,2.176595767868057e-11
-0.00021999999999999998,0.9062977185725303,0.7424981628409966,356.3631011507642,0.026842834760137883,5.103972871472539e-11
-0.00021,0.926975620292602,0.7259353659150365,364.49381076710927,0.03071478688854931,1.3000265571085444e-10
-0.00019999999999999998,0.9506563880214776,0.7078523844023293,373.80526779446404,0.035148872038264854,3.607164867998987e-10
-0.00019,0.9777760562643919,0.6882193437726671,384.46892647393173,0.04022672237287411,1.0920471689278207e-09
-0.00017999999999999998,1.0088338118722644,0.6670319646276778,396.6810708385988,0.04604180541948508,3.607746872215831e-09
-0.00017,1.0444012852854063,0.6443159446285136,410.6664702874698,0.05270115939596416,1.2985581096655763e-08
-0.00015999999999999999,1.0851336376067129,0.6201304110971907,426.68274758747157,0.060327448272985126,5.074461983950029e-08
-0.00015,1.1317836304079998,0.5945697990539055,445.02587751657353,0.06906155874982915,2.141088114971592e-07
-0.00013999999999999996,1.1852105336793934,0.5677677881748382,466.0337392587777,0.07906446942797771,9.678458533791672e-07
-0.00013,1.2463982539360787,0.5398951522015881,490.0932122191824,0.09052049919234398,4.6408358421128645e-06
-0.00011999999999999999,1.3164736069102518,0.5111567596004992,517.6473688194329,0.10364071390965919,2.3325168584049672e-05
-0.00011,1.396727328900921,0.48178648766167365,549.2037511471921,0.11866695074316043,0.0001212199314717427
-9.999999999999999e-05,1.488639301919534,0.4520398966057471,585.3442285443675,0.1358770002972723,0.0006417539621086448
-9e-05,1.5939029968499172,0.42218652538999873,626.7347036675035,0.15558818295996,0.0034067270219209508
-7.999999999999999e-05,1.7144580608590556,0.39249975557187494,674.1378609649057,0.17816367443465064,0.017842470668241975
-7.000000000000001e-05,1.852526133052648,0.36324690158576134,728.4272656749897,0.20401938104306544,0.09073542906969889
-6e-05,2.0106508221380603,0.33467987842604324,790.6030871444145,0.23363151276345165,0.44119483375272756
-5e-05,2.191743034318229,0.3070270396751938,861.8099092366265,0.2675453970248052,2.022019974579731
-3.9999999999999996e-05,2.399119783923989,0.28048802754043844,943.3520123629671,0.3063819293743106,8.620147245928907
-3e-05,2.6365152313750713,0.25523250073859777,1036.697694790433,0.3508401125914406,33.770394940120454
-1.9999999999999998e-05,2.9079708700867744,0.2314068487478651,1143.4361013391913,0.40167655455988865,120.14541103868721
-1e-05,3.217355998409092,0.2091544655347086,1265.088668463261,0.4596156325050061,383.11291663984014
-7.642109710234076e-22,3.566972492151536,0.18865420910031094,1402.5605119458276,0.5250881910745808,1076.3477296505102
9.999999999999999e-06,3.9544210047308224,0.17017014015480988,1554.908187856871,0.5976448152327863,2600.3176488386575
1.9999999999999998e-05,4.3675909155185995,0.15407220926122078,1717.3697036275914,0.6750176590362011,5231.26942155497
3e-05,4.780685166747556,0.14075898472387183,1879.8014552035402,0.752376075643749,8478.344651384225
3.9999999999999996e-05,5.158004877431899,0.13046215071336742,2028.1663513558517,0.8230352406600817,10862.079130875616
5e-05,5.4681686228570845,0.12306212232394233,2150.12498901851,0.8811186241062702,11100.139360095694
6e-05,5.698188242474015,0.11809445663963802,2240.5704023024778,0.9241928921557758,9380.549988405155
7.000000000000001e-05,5.854726940076902,0.11493694329802619,2302.1226830352143,0.9535051217162215,6881.15488223514
7.999999999999999e-05,5.954716169840068,0.11300696560197006,2341.439244577533,0.9722275936864428,4585.489684008697
9e-05,6.015920766691286,0.11185725817931899,2365.5053635837494,0.9836875351199762,2874.7330346078897
9.999999999999999e-05,6.052389049204372,0.1111832689847408,2379.8449768074493,0.9905158296104408,1736.4839893223325
0.00011,6.073766485242381,0.11079194437397114,2388.2507488459332,0.9945185342974702,1026.1304608150626
0.00011999999999999999,6.086177549188819,0.11056601499428771,2393.130873659163,0.9968423855566916,598.725105326443
0.00013,6.093342952245298,0.11043599603821488,2395.948364327397,0.9981840411012145,346.87689568857877
0.00013999999999999996,6.097464699976275,0.11036134386365566,2397.5690667411072,0.9989558017602613,200.30353470938252
0.00015,6.099831469313063,0.11031852305227219,2398.4996983224646,0.9993989587158705,115.57449049660367
0.00015999999999999999,6.101187681448464,0.11029400073716492,2399.0329711662916,0.9996528977557655,66.83669171179933
0.00017,6.101976841973003,0.11027973646744091,2399.3432750336524,0.9998006612842438,38.415612135776726
0.00017999999999999998,6.102425518087586,0.11027162824437504,2399.5196978645686,0.9998846720253362,22.235545994358187
0.00019,6.102683189278407,0.11026697228109343,2399.6210161191066,0.9999329187459484,12.936892613670501
0.00019999999999999998,6.102831730258141,0.11026428841855122,2399.6794235518673,0.9999607317641177,7.574161104701558
0.00021,6.10291284359496,0.11026282290460417,2399.711317927236,0.9999759195336256,4.64506369235832
0.00021999999999999998,6.102969239049349,0.11026180399833116,2399.7334930449024,0.9999864790900478,2.6083372598352463
0.00023,6.102995527803458,0.1102613290447228,2399.74382998114,0.9999914014227227,1.658795811560489
0.00023999999999999998,6.103014702325251,0.11026098262360146,2399.7513695476073,0.9999949916780736,0.966204823359325
0.00024999999999999995,6.103026994971979,0.11026076053698003,2399.756203108927,0.9999972933629486,0.5221720611934897
0.0002599999999999999,6.103030675983915,0.11026069403382513,2399.7576505105694,0.9999979825953194,0.3892040486336834
0.00026999999999999995,6.103034202910933,0.11026063031446985,2399.7590373248618,0.9999986429766512,0.2618018069442803
0.0002799999999999999,6.1030377298379515,0.11026056659511456,2399.760424139154,0.9999993033579831,0.13439956525487784
0.00028999999999999995,6.103038804135359,0.11026054718631537,2399.7608465609746,0.9999995045072844,0.09559297880109187
0.0002999999999999999,6.1030396957079995,0.11026053107872234,2399.761197134038,0.9999996714430766,0.06338690811073333
0.00031,6.103040587280641,0.11026051497112932,2399.7615477071013,0.9999998383788686,0.031180837420374433
0.00031999999999999997,6.10304079239102,0.11026051126550411,2399.7616283580537,0.9999998767817824,0.023771947012032307
0.00033,6.103040902922154,0.11026050926859449,2399.761671819738,0.9999998974757216,0.019779556998370237
0.00033999999999999997,6.103041013453288,0.11026050727168485,2399.7617152814214,0.9999999181696609,0.015787166984708195
0.00035,6.103041123984423,0.11026050527477521,2399.7617587431055,0.9999999388636002,0.011794776971046124
0.00035999999999999997,6.103041234515557,0.11026050327786559,2399.7618022047895,0.9999999595575395,0.007802386957384076
0.00037,6.103041345046692,0.11026050128095595,2399.761845666473,0.9999999802514788,0.0038099969437220098
0.00037999999999999997,6.103041379177753,0.11026050066432767,2399.761859087063,0.9999999866408539,0.0025773228571981457
0.00039,6.103041391177811,0.11026050044752898,2399.7618638055724,0.9999999888865895,0.00214406270426662
0.00039999999999999996,6.10304140317787,0.11026050023073031,2399.761868524082,0.9999999911323252,0.0017108025513350958
0.00041,6.103041415177928,0.11026050001393163,2399.7618732425913,0.9999999933780608,0.0012775423984035697
0.00041999999999999996,6.1030414271779865,0.11026049979713295,2399.7618779611003,0.9999999956237964,0.0008442822454720459
0.00043,6.103041439178045,0.11026049958033428,2399.7618826796097,0.999999997869532,0.00041102209254051955
0.00043999999999999996,6.103041443509679,0.11026049950207688,2399.761884382841,0.9999999986797852,0.00025470340752304754
0.00045,6.103041444096268,0.11026049949147917,2399.761884613494,0.9999999987889889,0.00023363520684083439
0.00045999999999999996,6.103041444682857,0.11026049948088149,2399.7618848441475,0.9999999988981926,0.00021256700615862131
0.00047000000000000004,6.103041445269446,0.11026049947028378,2399.761885074801,0.9999999990073962,0.00019149880547640803
0.00048000000000000007,6.103041445856036,0.11026049945968608,2399.761885305454,0.9999999991166,0.00017043060479419482
0.00049,6.103041446442625,0.11026049944908839,2399.7618855361075,0.9999999992258036,0.00014936240411198188
0.0004999999999999999,6.103041447029215,0.11026049943849069,2399.7618857667608,0.9999999993350073,0.00012829420342976892
0.0005119678,6.103041447731233,0.11026049942580757,2399.761886042802,0.9999999994657001,0.00010308020221730979
0.0005239355999999999,6.103041448433252,0.11026049941312445,2399.7618863188436,0.9999999995963929,7.78662010048509e-05
0.000538258423684,6.103041449273412,0.11026049939794556,2399.761886649204,0.9999999997528034,4.7690588633803917e-05
0.0005525812473679999,6.103041450113574,0.11026049938276666,2399.7618869795647,0.9999999999092138,1.7514976262757425e-05
0.0005697225162965375,6.10304145031531,0.11026049937912212,2399.7618870588863,0.999999999946318,1.0356621536469023e-05
0.0005868637852250749,6.103041450362104,0.11026049937827687,2399.761887077283,0.9999999999544902,8.780016666580815e-06
0.0006073781130533702,6.103041450418107,0.11026049937726529,2399.7618870992997,0.9999999999642704,6.893167490395991e-06
0.0006278924408816652,6.103041450474111,0.1102604993762537,2399.7618871213162,0.9999999999740505,5.0063183142111865e-06
0.0006524435781400123,6.103041450541134,0.11026049937504306,2399.761887147665,0.9999999999857553,2.7481749571367195e-06
0.0006769947153983592,6.103041450608157,0.11026049937383242,2399.761887174014,0.99999999999746,4.900316000622618e-07
0.0007063770254464039,6.103041450613801,0.1102604993737305,2399.761887176232,0.9999999999979357,3.982624846067106e-07
0.0007357593354944484,6.103041450618344,0.11026049937364847,2399.761887178018,0.9999999999982117,3.4500807525105463e-07
0.0007709234965137473,6.10304145062378,0.11026049937355029,2399.7618871801546,0.999999999998542,2.812742632223924e-07
0.000806087657533046,6.103041450629218,0.1102604993734521,2399.7618871822915,0.9999999999988725,2.1754045119373054e-07
0.0008481714221577224,6.1030414506357245,0.1102604993733346,2399.761887184849,0.9999999999992678,1.4126509963406827e-07
0.0008902551867823987,6.103041450642231,0.1102604993732171,2399.761887187406,0.9999999999996632,6.498974807440617e-08
0.000940620194609919,6.103041450648871,0.110260499373097,2399.76188719002,0.9999999999999606,7.614329904416961e-09
0.000990985202437439,6.103041450653628,0.11026049937301065,2399.7618871918994,0.9999999999999691,5.944081578655724e-09
0.0010512610365052586,6.103041450659321,0.1102604993729073,2399.7618871941486,0.9999999999999796,3.945161787351184e-09
0.0011115368705730778,6.103041450665013,0.11026049937280395,2399.761887196398,0.9999999999999899,1.9462419960466573e-09
0.0011836737832687635,6.103041450671021,0.1102604993726951,2399.7618871987675,0.9999999999999993,1.3889714328722678e-10
0.0012558106959644488,6.103041450674606,0.11026049937263094,2399.7618872001635,0.9999999999999996,9.459589832620321e-11
0.001342142710340391,6.103041450678896,0.11026049937255415,2399.7618872018347,0.9999999999999998,4.157705438174944e-11
0.0014284747247163328,6.103041450682753,0.11026049937248497,2399.7618872033404,1.0,0.0
0.001531795152881173,6.103041450685479,0.11026049937243526,2399.7618872044222,1.0,0.0
0.0016351155810460129,6.103041450688207,0.11026049937238556,2399.761887205504,1.0,0.0
0.00175876740306513,6.10304145069147,0.11026049937232607,2399.7618872067987,1.0,0.0
0.0018824192250842468,6.103041450694734,0.11026049937226658,2399.7618872080934,1.0,0.0
0.0020304032526402864,6.103041450698487,0.1102604993721993,2399.761887209558,1.0,0.0
0.0021783872801963257,6.103041450702221,0.11026049937213249,2399.7618872110124,1.0,0.0
0.0023554916046948423,6.103041450706689,0.11026049937205253,2399.7618872127528,1.0,0.0
0.0025325959291933584,6.103041450709263,0.11026049937200552,2399.7618872137755,1.0,0.0
0.0027445508426666935,6.1030414507118635,0.11026049937195762,2399.761887214818,1.0,0.0
0.0029565057561400277,6.103041450713729,0.11026049937192335,2399.761887215564,1.0,0.0
0.0032101691574866454,6.10304145071456,0.11026049937190834,2399.761887215891,1.0,0.0
0.0034638325588332627,6.103041450715391,0.11026049937189332,2399.7618872162175,1.0,0.0
0.0037674118442968673,6.103041450716386,0.11026049937187535,2399.7618872166086,1.0,0.0
0.004070991129760471,6.103041450717023,0.11026049937186383,2399.761887216859,1.0,0.0
0.0044343087470176045,6.103041450717622,0.11026049937185302,2399.7618872170947,1.0,0.0
0.004797626364274736,6.103041450718221,0.1102604993718422,2399.7618872173302,1.0,0.0
0.005232437622255728,6.103041450718938,0.11026049937182925,2399.761887217612,1.0,0.0
0.005667248880236719,6.103041450719655,0.11026049937181628,2399.761887217894,1.0,0.0
0.0061876222975632104,6.103041450720222,0.11026049937180646,2399.7618872181083,1.0,0.0
0.006707995714889701,6.103041450720684,0.11026049937179866,2399.761887218278,1.0,0.0
0.007330768213277699,6.103041450721238,0.11026049937178932,2399.761887218481,1.0,0.0
0.007953540711665695,6.103041450721688,0.11026049937178145,2399.7618872186526,1.0,0.0
0.008698862382286485,6.103041450721953,0.11026049937177584,2399.7618872187745,1.0,0.0
0.009444184052907272,6.10304145072222,0.11026049937177024,2399.7618872188964,1.0,0.0


==> figures/Data/dispersion_relation.csv <==
k,omega_DG,omega_analyt
1.000000000000000048e-04,4.828344191565983866e-19,3.874258867227932802e-05
1.000990000000000074e-01,3.885734324492073899e-02,3.878094383506486970e-02
2.000979999999999981e-01,7.759247020549568663e-02,7.752314508145748129e-02
3.000970000000000026e-01,1.163461327317936167e-01,1.162653463278500582e-01
4.000960000000000072e-01,1.551044316326029293e-01,1.550075475742426490e-01
5.000950000000000673e-01,1.938645855404694807e-01,1.937497488206353091e-01
6.000940000000000163e-01,2.326256670888743605e-01,2.324919500670278583e-01
7.000930000000000764e-01,2.713872787630116079e-01,2.712341513134204907e-01
8.000920000000000254e-01,3.101492217970203136e-01,3.099763525598129843e-01
9.000909999999999744e-01,3.489113857451535683e-01,3.487185538062056445e-01
1.000090000000000146e+00,3.876737043661607207e-01,3.874607550525983046e-01
1.100089000000000095e+00,4.264361353893303952e-01,4.262029562989909093e-01
1.200088000000000044e+00,4.651986508211439220e-01,4.649451575453834029e-01
1.300086999999999993e+00,5.039612311114876064e-01,5.036873587917760631e-01
1.400086000000000164e+00,5.427238624137036282e-01,5.424295600381685567e-01
1.600084000000000062e+00,6.202492397501666588e-01,6.199139625309538770e-01
1.700083000000000011e+00,6.590119723317919842e-01,6.586561637773464817e-01
1.800081999999999960e+00,6.977747276146616384e-01,6.973983650237388643e-01
1.900081000000000131e+00,7.365375018704678478e-01,7.361405662701315800e-01
2.000080000000000080e+00,7.753002926869240197e-01,7.748827675165242956e-01
2.100079000000000473e+00,8.140630973619948918e-01,8.136249687629169003e-01
2.200078000000000422e+00,8.528259140127176785e-01,8.523671700093095049e-01
2.300077000000000371e+00,8.915887414642443831e-01,8.911093712557022206e-01
2.400076000000000320e+00,9.303515775092014994e-01,9.298515725020944922e-01
2.500075000000000269e+00,9.691144220729085434e-01,9.685937737484872079e-01
2.600074000000000218e+00,1.007877273858452050e+00,1.007335974994880035e+00
2.700073000000000167e+00,1.046640131692040177e+00,1.046078176241272084e+00
2.800072000000000561e+00,1.085402995168999629e+00,1.084820377487665022e+00
2.900071000000000510e+00,1.124165863744559291e+00,1.123562578734057738e+00
3.000070000000000459e+00,1.162928737462073370e+00,1.162304779980450453e+00
3.100069000000000408e+00,1.201691614363969096e+00,1.201046981226842947e+00
3.200068000000000357e+00,1.240454496112556537e+00,1.239789182473235662e+00
3.300067000000000306e+00,1.279217380272953841e+00,1.278531383719628378e+00
3.400066000000000255e+00,1.317980267612744116e+00,1.317273584966020428e+00
3.500065000000000204e+00,1.356743157928486765e+00,1.356015786212412921e+00
3.600064000000000153e+00,1.395506050608428916e+00,1.394757987458805637e+00
3.700063000000000546e+00,1.434268947209512257e+00,1.433500188705198575e+00
3.800062000000000495e+00,1.473031844863887496e+00,1.472242389951591290e+00
3.900061000000000444e+00,1.511794744099307808e+00,1.510984591197983784e+00
4.000060000000000393e+00,1.550557647088734115e+00,1.549726792444376500e+00
4.100058999999999898e+00,1.589320549485647049e+00,1.588468993690768771e+00
4.200058000000000291e+00,1.628083453903793831e+00,1.627211194937161265e+00
4.300056999999999796e+00,1.666846359462983207e+00,1.665953396183553537e+00
4.400056000000000189e+00,1.705609268126618616e+00,1.704695597429946474e+00
4.500054999999999694e+00,1.744372177861858608e+00,1.743437798676338746e+00
4.600054000000000087e+00,1.783135087175569788e+00,1.782179999922731684e+00
4.700052999999999592e+00,1.821898000179768218e+00,1.820922201169124177e+00
4.800051999999999985e+00,1.860660912155086333e+00,1.859664402415517115e+00
4.900051000000000379e+00,1.899423825064567417e+00,1.898406603661909386e+00
5.000049999999999883e+00,1.938186741160645266e+00,1.937148804908301658e+00
5.100049000000000277e+00,1.976949654095287778e+00,1.975891006154694596e+00
5.200047999999999782e+00,2.015712572099591426e+00,2.014633207401086867e+00
5.300047000000000175e+00,2.054475488460834054e+00,2.053375408647479805e+00
5.400045999999999680e+00,2.093238407470577211e+00,2.092117609893872299e+00
5.500045000000000073e+00,2.132001330151983787e+00,2.130859811140265236e+00
5.600044000000000466e+00,2.170764242709984249e+00,2.169602012386658174e+00
5.700042999999999971e+00,2.209527166064927162e+00,2.208344213633050668e+00
5.800042000000000364e+00,2.248290084303870007e+00,2.247086414879443605e+00
5.900040999999999869e+00,2.287053005811432005e+00,2.285828616125835655e+00
6.000040000000000262e+00,2.325815925972694931e+00,2.324570817372227705e+00
6.100038999999999767e+00,2.364578848032164782e+00,2.363313018618619754e+00
6.200038000000000160e+00,2.403341769472766565e+00,2.402055219865012692e+00
6.300036999999999665e+00,2.442104698290752385e+00,2.440797421111405185e+00
6.400036000000000058e+00,2.480867617588563778e+00,2.479539622357798123e+00
6.500035000000000451e+00,2.519630540759751458e+00,2.518281823604191061e+00
6.600033999999999956e+00,2.558393463386114064e+00,2.557024024850583555e+00
6.700033000000000349e+00,2.597156392155672844e+00,2.595766226096976492e+00
6.800031999999999854e+00,2.635919315987060862e+00,2.634508427343368542e+00
6.900031000000000247e+00,2.674682244036509005e+00,2.673250628589761480e+00
7.000029999999999752e+00,2.713445166606635262e+00,2.711992829836153973e+00
7.100029000000000146e+00,2.752208093755049934e+00,2.750735031082546911e+00
7.200027999999999651e+00,2.790971016493408730e+00,2.789477232328939404e+00
7.300027000000000044e+00,2.829733953621043963e+00,2.828219433575332342e+00
7.400026000000000437e+00,2.868496873320011353e+00,2.866961634821723948e+00
7.500024999999999942e+00,2.907259797407015345e+00,2.905703836068116441e+00
7.600024000000000335e+00,2.946022728377700961e+00,2.944446037314509379e+00
7.700022999999999840e+00,2.984785662189291866e+00,2.983188238560901429e+00
7.800022000000000233e+00,3.023548583760588215e+00,3.021930439807294366e+00
7.900020999999999738e+00,3.062311515649235094e+00,3.060672641053686860e+00
8.000020000000001019e+00,3.101074435692147357e+00,3.099414842300080242e+00
8.100018999999999636e+00,3.139837365880910003e+00,3.138157043546472291e+00
8.200018000000000029e+00,3.178600298933594637e+00,3.176899244792865229e+00
8.300017000000000422e+00,3.217363225627632772e+00,3.215641446039258167e+00
8.400016000000000815e+00,3.256126161393146479e+00,3.254383647285651104e+00
8.500014999999999432e+00,3.294889084394524215e+00,3.293125848532042710e+00
8.600013999999999825e+00,3.333652019039693659e+00,3.331868049778435648e+00
8.700013000000000218e+00,3.372414954024823164e+00,3.370610251024828585e+00
8.800012000000000612e+00,3.411177880962518838e+00,3.409352452271220191e+00
8.900011000000001005e+00,3.449940809552983545e+00,3.448094653517613128e+00
9.000009999999999621e+00,3.488703733109718375e+00,3.486836854764006066e+00
9.100009000000000015e+00,3.527466658662507637e+00,3.525579056010398116e+00
9.200008000000000408e+00,3.566229604291865751e+00,3.564321257256791053e+00
9.300007000000000801e+00,3.604992526225502925e+00,3.603063458503183991e+00
9.400005999999999418e+00,3.643755461910258564e+00,3.641805659749575597e+00
9.500004999999999811e+00,3.682518379130231168e+00,3.680547860995968534e+00
9.600004000000000204e+00,3.721281309705797735e+00,3.719290062242361472e+00
9.700003000000000597e+00,3.760044255335934338e+00,3.758032263488754410e+00
9.800002000000000990e+00,3.798807200018174957e+00,3.796774464735147347e+00
9.900000999999999607e+00,3.837570115409996152e+00,3.835516665981538953e+00
1.000000000000000000e+01,3.876333033106203807e+00,3.874258867227931891e+00


==> figures/Data/eigenvectors/beta1001_T.csv <==
-0.009444184052907272,3.799915993604536e-13,2.1218531643319967e-15
-0.008698862382286485,-2.140044131114203e-14,-5.3761566543850066e-14
-0.007953540711665695,1.4143613125065683e-13,2.598964438639855e-14
-0.007330768213277699,-2.989549239495185e-13,-7.530477640343772e-14
-0.006707995714889701,5.375863690006459e-13,-2.6413599645248977e-13
-0.0061876222975632104,-7.734404723276233e-13,-6.005178121703773e-14
-0.005667248880236719,2.1071432110116917e-12,-7.512809198338008e-14
-0.005232437622255728,-1.7703346812446733e-12,-7.084457155767413e-14
-0.004797626364274736,7.2669525808618006e-12,1.6904454087014967e-14
-0.0044343087470176045,-5.537058857664914e-12,9.839758110287148e-14
-0.004070991129760471,2.648180665023718e-11,9.608467055147179e-14
-0.0037674118442968673,-2.015679378221015e-11,1.7310545521978944e-13
-0.0034638325588332627,1.1788126234995897e-10,-1.1643860427514994e-14
-0.0032101691574866454,-8.370052774289717e-11,-3.6174743332395375e-14
-0.0029565057561400277,6.572598885337069e-10,-9.74258492318509e-14
-0.0027445508426666935,-3.595619316439271e-10,-1.0993765297130536e-13
-0.0025325959291933584,4.771331258337512e-09,-1.5638574137602304e-13
-0.0023554916046948423,9.453665786186642e-09,-1.1857151884173777e-13
-0.0021783872801963257,1.0326965306308824e-07,-9.321798989658232e-14
-0.0020304032526402864,4.2798642629243364e-07,-1.8240064401604313e-13
-0.0018824192250842468,1.2796414116646462e-06,-8.314072233358152e-14
-0.00175876740306513,3.2764843105091366e-06,-1.0179787405377701e-13
-0.0016351155810460129,8.50911832323026e-06,-6.72244415314095e-14
-0.001531795152881173,1.8307089109797482e-05,-1.4128819017309306e-14
-0.0014284747247163328,4.7496977857367874e-05,-5.10679405761509e-14
-0.001342142710340391,0.00010029710487645667,2.007792780830768e-15
-0.0012558106959644488,0.000230856920736015,-1.0517127407871635e-14
-0.0011836737832687635,0.00045691658197797257,4.904459227295162e-14
-0.0011115368705730778,0.000954788596390684,-1.37639957076911e-15
-0.0010512610365052586,0.0017699875350576182,6.368235756882219e-14
-0.000990985202437439,0.0034341254537361486,8.817154207294791e-16
-0.000940620194609919,0.006011609660256974,-4.579345175604661e-14
-0.0008902551867823987,0.010899664547179935,5.44748209112424e-14
-0.0008481714221577224,0.01804210860848929,8.246430552581145e-15
-0.000806087657533046,0.030625628285964178,8.401806448575098e-14
-0.0007709234965137473,0.04802151468757085,9.106767490839047e-15
-0.0007357593354944484,0.07633285239570858,2.9171397707719504e-14
-0.0007063770254464039,0.11274235739951594,-4.3971074985747104e-15
-0.0006769947153983592,0.16748907694022344,-8.447257356300583e-15
-0.0006524435781400123,0.2333577972767059,1.1476084000801305e-14
-0.0006278924408816652,0.326024970353303,2.3687683012505577e-14
-0.0006073781130533702,0.4313181447317724,5.644292554853664e-14
-0.0005868637852250749,0.5714044598531025,3.907206051898159e-14
-0.0005697225162965375,0.7229577174274754,1.261545814470626e-14
-0.0005525812473679999,0.9153304162546192,8.765480445808162e-14
-0.000538258423684,1.114927842111035,-1.5831125943022268e-14
-0.0005239355999999999,1.358493183464614,5.493633277718977e-14
-0.0005119678,1.6024405537947106,8.245167026115217e-14
-0.0004999999999999999,1.8904870607203208,7.02216196743234e-14
-0.0004900000000000001,2.170556729523343,1.205564000775779e-13
-0.00048000000000000007,2.4922987759219595,6.01808435203029e-14
-0.00047000000000000004,2.8617511960926727,1.0619641313268888e-13
-0.00045999999999999996,3.2861482860152402,4.545659214901723e-14
-0.00045,3.7734425882566565,6.226568197710962e-14
-0.00043999999999999996,4.333159759344397,6.052647655113015e-14
-0.00043,4.975769773917603,1.3889759955666037e-13
-0.00041999999999999996,5.7138106004038995,5.514374554494791e-14
-0.00041,6.56106130756028,8.026974930284432e-14
-0.00039999999999999996,7.5340185126888715,9.256735064908146e-14
-0.00039,8.650809281756779,7.178548437736575e-14
-0.00037999999999999997,9.933130330055395,9.658629651848651e-14
-0.00037,11.404819318155612,7.288983659010298e-14
-0.00035999999999999997,13.094400890117237,1.114074929293491e-13
-0.00035,15.033209650548468,7.267442236664708e-14
-0.00033999999999999997,17.258731775396363,8.31662078513648e-14
-0.00033,19.81213972582408,1.698443736228051e-14
-0.00031999999999999997,22.742676653086807,4.3976675694956454e-14
-0.00031,26.104419304263676,1.3868728170495667e-13
-0.0002999999999999999,29.962029135690205,8.804735646898645e-14
-0.00028999999999999995,34.386502587357754,1.3041929705320127e-13
-0.0002799999999999999,39.46271351588911,9.035799018445946e-14
-0.00026999999999999995,45.28383464411279,6.442697547853852e-14
-0.0002599999999999999,51.961228371430174,1.3863232679122278e-13
-0.00025,59.617123826578236,9.912355573977223e-14
-0.00023999999999999998,68.39758770542873,6.35950883535151e-14
-0.00023,78.4629100025684,1.4678029212998643e-13
-0.00021999999999999998,90.00461723113949,2.7046137668702335e-14
-0.00021,103.23284585691952,4.124147255167553e-14
-0.00019999999999999998,118.3986658256794,-2.3770041765062668e-14
-0.00019,135.7774896135087,3.115325793799633e-14
-0.00017999999999999998,155.69837942455138,9.552539356844652e-14
-0.00017,178.5222325374354,8.265609309600081e-14
-0.00015999999999999999,204.680283827361,1.0771592242318507e-13
-0.00015,234.6453999571059,3.497437142736709e-14
-0.00013999999999999996,268.9827020823662,4.095057928507871e-14
-0.00013,308.3117600672549,4.445446504493964e-17
-0.00011999999999999999,353.37320463572047,7.641449466226762e-14
-0.00011,404.97889970652955,-6.39023052730816e-14
-9.999999999999999e-05,464.09964531663235,-1.2306957383763712e-13
-9e-05,531.7994495644068,3.1308775896159753e-14
-7.999999999999999e-05,609.3509786842885,-1.5625386495029474e-13
-7.000000000000001e-05,698.1485643761814,1.6408132805198604e-13
-6e-05,799.8572944342592,1.986467352132464e-14
-5e-05,916.2910349491686,-1.0806745512472907e-13
-3.9999999999999996e-05,1049.553155542793,-1.6283854745632777e-13
-3e-05,1201.7583161661041,-9.738116834934455e-14
-1.9999999999999998e-05,1374.499495863263,-1.799771984815352e-13
-1e-05,1567.312320213771,3.5018677237410813e-13
-7.642109710234076e-22,1772.0143184924514,2.239166248099822e-13
9.999999999999999e-06,1966.2650765253904,5.7923784676522465e-15
1.9999999999999998e-05,2098.993397373277,4.969128373609004e-13
3e-05,2100.0,1.2470790435355025e-13
3.9999999999999996e-05,1917.8139291614152,-3.237087732448629e-13
5e-05,1572.3208728513914,-2.1568297371539676e-13
6e-05,1162.4079649617486,-1.3787139807060485e-13
7.000000000000001e-05,788.363468924981,-1.4835021714559108e-13
7.999999999999999e-05,501.630200792895,-1.0729091142871899e-13
9e-05,306.51397964701766,-1.6564445385400538e-13
9.999999999999999e-05,182.3131954351124,-1.658535740363158e-13
0.00011,106.80443047152438,-2.832749286153192e-14
0.00011999999999999999,61.993420615746686,-8.949231348485323e-15
0.00013,35.78047421231272,-3.039122186126601e-14
0.00013999999999999996,20.597479738275084,-5.583761675353321e-14
0.00015,11.828579066707782,-2.2205324182841883e-15
0.00015999999999999999,6.790609419430059,-1.1068443448382851e-13
0.00017,3.8931530408413373,-4.4767568516947794e-14
0.00017999999999999998,2.23296607589033,-5.167704871971371e-14
0.00019,1.2794778056450045,-1.166566596760309e-13
0.00019999999999999998,0.7336357022226273,-1.360868723135796e-13
0.00021,0.42028947764531893,-1.3077541083131324e-13
0.00021999999999999998,0.24096262696973075,-1.157201078026526e-13
0.00023,0.13803451881980422,-6.363607874370612e-14
0.00023999999999999998,0.0791354017698684,-2.6415154056183987e-14
0.00024999999999999995,0.045331085004036126,-1.235931233700906e-13
0.0002599999999999999,0.02598786299371081,-1.393388505352145e-13
0.00026999999999999995,0.014886373638375179,-4.240659067334064e-14
0.0002799999999999999,0.008534102868352458,-3.833565057656438e-14
0.00028999999999999995,0.0048884504795658965,-1.2288640606252226e-13
0.0002999999999999999,0.0028024364916400322,-1.1790708506164478e-14
0.00031,0.0016052579553681046,-3.7884347233170325e-14
0.00031999999999999997,0.0009202491219856443,-6.742171203235137e-14
0.00033,0.0005271211725763234,-1.231891971883181e-14
0.00033999999999999997,0.0003021810732658728,-8.260447121580475e-14
0.00035,0.00017308859860861245,-7.95765411168436e-14
0.00035999999999999997,9.922511255932925e-05,-1.202897913623318e-13
0.00037,5.683541888610946e-05,-6.375236076059224e-14
0.00037999999999999997,3.258131729484002e-05,-2.1079268649367082e-14
0.00039,1.866218372768201e-05,-6.310832391897328e-14
0.00039999999999999996,1.0698146869015032e-05,-3.854537331672821e-14
0.00041,6.127718676951547e-06,-1.495691382446911e-14
0.00041999999999999996,3.512703627286872e-06,-2.5948540279189127e-14
0.00043,2.0120012716376795e-06,-1.1483002328508608e-13
0.00043999999999999996,1.1533670574609313e-06,-4.069913213453393e-14
0.00045,6.606180771343615e-07,-5.487790980519767e-14
0.00045999999999999996,3.786910853815503e-07,-9.80110355090125e-14
0.00047000000000000004,2.1690021345030624e-07,-3.632122714031465e-14
0.00048000000000000007,1.2432951867557315e-07,-3.108944903415239e-14
0.00049,7.120115084938854e-08,-2.404956157966173e-14
0.0004999999999999999,4.079349271488765e-08,-2.5472263775522347e-14
0.0005119678,2.0935284634384306e-08,-6.043586888513923e-14
0.0005239355999999999,1.0760521128828261e-08,-5.164023483926671e-14
0.000538258423684,4.842964485150889e-09,-8.18984669475555e-14
0.0005525812473679999,2.1905342051549697e-09,-8.254894275902076e-14
0.0005697225162965375,8.423651318037884e-10,-3.143489580551304e-14
0.0005868637852250749,3.2895469845668915e-10,-3.036631847001159e-14
0.0006073781130533702,1.0467492506867364e-10,-6.957256346230146e-14
0.0006278924408816652,3.4932079925645666e-11,-5.388708174012731e-14
0.0006524435781400123,8.867136189549856e-12,-5.553770683335121e-14
0.0006769947153983592,2.556072824378614e-12,-5.2845805163394956e-15
0.0007063770254464039,5.455140346147468e-13,-6.383642501225587e-14
0.0007357593354944484,1.7112217449989508e-13,-1.6823518991867202e-14
0.0007709234965137473,1.297976721181901e-13,-1.3577130698144436e-13
0.000806087657533046,4.82851048250584e-14,-1.006364357666677e-13
0.0008481714221577224,-7.161722987778917e-15,-1.0884060749253967e-13
0.0008902551867823987,6.238170373473665e-14,-5.4469852659152655e-14
0.000940620194609919,6.932678064991377e-14,-3.452371570396717e-14
0.000990985202437439,1.950141470070483e-14,-5.892697134292235e-14
0.0010512610365052586,1.0941619583361327e-14,-1.0712623505908866e-13
0.0011115368705730778,-2.6226807307998986e-14,-8.339607220459228e-14
0.0011836737832687635,6.471332812156866e-14,-1.867539642739337e-14
0.0012558106959644488,1.0190371032936155e-13,-6.974825871494688e-14
0.001342142710340391,4.128054618706647e-15,-1.4030328360422233e-13
0.0014284747247163328,4.8705877949399255e-14,-5.80997825806719e-14
0.001531795152881173,4.0188606245061226e-14,-4.524550510088396e-14
0.0016351155810460129,3.53179989113272e-14,-5.750037499939873e-14
0.00175876740306513,3.669662286073014e-14,-7.645054917974391e-14
0.0018824192250842468,4.4946579887148333e-14,-2.740956871156796e-14
0.0020304032526402864,7.672294022465119e-14,-5.891746176975775e-14
0.0021783872801963257,1.253641700106022e-13,-4.062999613715102e-14
0.0023554916046948423,-1.932400416713957e-14,-8.41702905786524e-14
0.0025325959291933584,9.217085924377277e-14,-8.261914062410388e-14
0.0027445508426666935,4.2520478063313535e-14,-4.703651787467449e-14
0.0029565057561400277,1.289868256069577e-13,-1.1001923561076602e-14
0.0032101691574866454,8.506616469365538e-14,-1.0817764010849681e-13
0.0034638325588332627,1.0152634940306156e-13,-8.026648606589898e-14
0.0037674118442968673,9.968215466492952e-14,-1.3533567919083952e-13
0.004070991129760471,9.06797017240695e-14,-8.435100465894465e-14
0.0044343087470176045,1.1322217793340643e-15,-9.724003899776413e-14
0.004797626364274736,9.985166261351848e-14,-1.957764360021888e-14
0.005232437622255728,-4.3265876931263895e-15,-8.03879319309733e-14
0.005667248880236719,1.1126018986517517e-13,-7.837920512158158e-14
0.0061876222975632104,5.16227038342163e-14,-1.0468430287436008e-13
0.006707995714889701,1.3807423794328596e-14,-6.177533319396395e-14
0.007330768213277699,1.1312580020859783e-13,-1.145675193877368e-13
0.007953540711665695,3.4947647659590003e-14,-6.096166389243666e-14
0.008698862382286485,4.4217188345614075e-14,-8.446875690210024e-14
0.009444184052907272,1.0116747671381594e-13,-1.57459545572916e-14


==> figures/Data/eigenvectors/beta1001_Ux.csv <==
-0.009444184052907272,-2.5900407193662346e-05,3.735619426548156e-17
-0.008698862382286485,-1.9373861947827738e-05,-8.914121001535243e-17
-0.007953540711665695,-8.000811287890506e-05,-6.893059667464832e-17
-0.007330768213277699,-9.648410185527932e-05,-5.1663835276519035e-17
-0.006707995714889701,-0.0002338226408895431,-7.418800518379196e-17
-0.0061876222975632104,-0.00032734033809409094,1.839027468379926e-17
-0.005667248880236719,-0.0006127678277975799,8.243021187350685e-17
-0.005232437622255728,-0.0008772326371587451,1.5228246966966703e-17
-0.004797626364274736,-0.0014143085978400671,4.6711674855773016e-17
-0.0044343087470176045,-0.0019737275374530124,6.0332583892082125e-18
-0.004070991129760471,-0.0028851572417818473,-4.826061418647493e-17
-0.0037674118442968673,-0.00386653875811558,-3.1082978364910694e-17
-0.0034638325588332627,-0.005267090337879664,-1.3034984150543515e-16
-0.0032101691574866454,-0.006767137094827907,-1.1914773189879058e-16
-0.0029565057561400277,-0.008732850515261329,-5.363076613185445e-17
-0.0027445508426666935,-0.01079253703072403,-2.052081469660731e-17
-0.0025325959291933584,-0.013339190398333712,-4.45521271746556e-17
-0.0023554916046948423,-0.01593476801543732,-2.2266130144951915e-17
-0.0021783872801963257,-0.01901312198915201,-1.4978795986098809e-18
-0.0020304032526402864,-0.022063700547598965,5.167184230631889e-17
-0.0018824192250842468,-0.025570747260443966,2.836196288984907e-17
-0.00175876740306513,-0.028956693835194832,2.308457857198425e-17
-0.0016351155810460129,-0.03275645186521878,3.786924041461662e-17
-0.001531795152881173,-0.036341195848335686,2.578731780462556e-17
-0.0014284747247163328,-0.04028737243379173,2.2593235273909896e-17
-0.001342142710340391,-0.043936722928551754,5.90787085544825e-17
-0.0012558106959644488,-0.04789153918889424,7.398669752314699e-17
-0.0011836737832687635,-0.051487328961650584,3.323349359879119e-17
-0.0011115368705730778,-0.055333723526862916,9.335428430995491e-17
-0.0010512610365052586,-0.05878091920344375,5.97931848557475e-17
-0.000990985202437439,-0.06242762036185387,4.9522965917028244e-17
-0.000940620194609919,-0.06565535460344019,6.203174920532537e-17
-0.0008902551867823987,-0.06903576026494937,5.746658499713409e-17
-0.0008481714221577224,-0.07199337635320789,9.239936796807337e-18
-0.000806087657533046,-0.0750588846602846,5.041460872478201e-17
-0.0007709234965137473,-0.07770870177675979,8.066605005694916e-17
-0.0007357593354944484,-0.08042307597526434,4.550791303724545e-17
-0.0007063770254464039,-0.08273718758585706,7.583084206846524e-17
-0.0006769947153983592,-0.08507340630510986,8.84289702364457e-17
-0.0006524435781400123,-0.08703138153535744,1.2892548799717947e-16
-0.0006278924408816652,-0.08897108788230257,7.636290450531459e-17
-0.0006073781130533702,-0.09056163968851721,9.554627622926321e-17
-0.0005868637852250749,-0.09209917952605712,6.440120055116124e-17
-0.0005697225162965375,-0.09332469087307874,6.723984719706027e-17
-0.0005525812473679999,-0.09447124001909836,3.2024628797285376e-17
-0.000538258423684,-0.09535022850699931,6.23812939514112e-17
-0.0005239355999999999,-0.09613451957768698,9.461973236828952e-17
-0.0005119678,-0.09670052222449302,4.680893833585619e-17
-0.0004999999999999999,-0.09716588255958315,2.893318945880989e-17
-0.0004900000000000001,-0.0974637258325811,1.0299165569161898e-16
-0.00048000000000000007,-0.09766348016707127,1.5472637612509313e-16
-0.00047000000000000004,-0.09774933814473351,5.824468153465039e-17
-0.00045999999999999996,-0.09770319542621238,7.245929557840173e-17
-0.00045,-0.09750405892090179,-4.2840929389787144e-17
-0.00043999999999999996,-0.09712788446662025,-7.696940502744519e-17
-0.00043,-0.09654709037467936,5.4206675871596056e-17
-0.00041999999999999996,-0.09573008649712729,6.894098224316341e-17
-0.00041,-0.0946405777032247,6.733928292174715e-17
-0.00039999999999999996,-0.09323699604193705,-5.262535445445299e-18
-0.00039,-0.09147163060675004,4.688559508711598e-17
-0.00037999999999999997,-0.08928984381726687,5.751311246013742e-17
-0.00037,-0.08662894700268668,-5.371528205733394e-17
-0.00035999999999999997,-0.08341715852983267,8.173367085862441e-18
-0.00035,-0.07957215455587341,-8.68962023514903e-18
-0.00033999999999999997,-0.07499968315957531,1.041815163265455e-18
-0.00033,-0.06959168752414109,2.13627618372654e-17
-0.00031999999999999997,-0.06322447350591184,3.335818083366242e-17
-0.00031,-0.055756272214500316,2.9212241851462635e-17
-0.0002999999999999999,-0.04702482624086433,1.2919611012096047e-18
-0.00028999999999999995,-0.03684421388480584,-4.3273197723689376e-18
-0.0002799999999999999,-0.025001681592683227,5.231440616943117e-17
-0.00026999999999999995,-0.011253492420735138,2.7408612986137195e-17
-0.0002599999999999999,0.004679216317784634,-2.207494110605965e-18
-0.00025,0.023115879921748985,1.0832346432360334e-17
-0.00023999999999999998,0.044421905231490456,4.819696202098994e-17
-0.00023,0.06901584346379554,4.2020009000680793e-17
-0.00021999999999999998,0.09737640577709974,-7.796883209451403e-17
-0.00021,0.1300519483649851,-4.4558198730964917e-17
-0.00019999999999999998,0.16766956173008343,-8.514026032129723e-17
-0.00019,0.21094764640904745,-1.8418276706070322e-16
-0.00017999999999999998,0.26070767592126337,-1.600652372030351e-16
-0.00017,0.3178909664437886,-1.5618907020568923e-17
-0.00015999999999999999,0.3835738459537686,1.7215853411013476e-16
-0.00015,0.4589898560545443,1.6368108752921087e-17
-0.00013999999999999996,0.5455494939991216,-3.7800105458659784e-17
-0.00013,0.6448703692525112,6.117442142945704e-17
-0.00011999999999999999,0.758802312967763,3.8437438514612807e-16
-0.00011,0.8894651060603772,1.0929376494548177e-16
-9.999999999999999e-05,1.0392832137677144,3.901681995282752e-16
-9e-05,1.2110451616197833,-1.494770716439812e-16
-7.999999999999999e-05,1.407941020782179,1.7943060676220857e-16
-7.000000000000001e-05,1.6335993181601571,8.129572699539968e-17
-6e-05,1.8921719741796212,-3.506276233256059e-18
-5e-05,2.188476637454714,-4.167340598810646e-16
-3.9999999999999996e-05,2.528028364266143,-2.911453904456564e-16
-3e-05,2.915518149147244,6.645815846711445e-16
-1.9999999999999998e-05,3.356314266000747,1.1889348177037755e-16
-1e-05,3.8457989835427346,1.6071476938001385e-15
-7.642109710234076e-22,4.378691630765557,-1.6572247764412276e-15
9.999999999999999e-06,4.8644167958840265,-1.1924487210850878e-15
1.9999999999999998e-05,5.199105937927691,1.9927737913166433e-16
3e-05,5.212522171678566,1.9328275184528657e-16
3.9999999999999996e-05,4.709713209823763,-4.458058195859616e-16
5e-05,3.853057913355681,6.798383478952685e-16
6e-05,2.828862832765334,5.72780897861062e-16
7.000000000000001e-05,1.8392773349458618,-9.970922317112044e-16
7.999999999999999e-05,1.1156816086986563,-4.933717327281536e-16
9e-05,0.6182048820993751,-1.9707691249419867e-16
9.999999999999999e-05,0.30116768089284135,3.5437785589402067e-17
0.00011,0.11474926643187597,1.8712800244914316e-16
0.00011999999999999999,0.0018788444250035514,-1.8814263766612192e-18
0.00013,-0.05968336180086295,-1.0844607053832159e-16
0.00013999999999999996,-0.09541307878921725,-1.3404886268822395e-16
0.00015,-0.11331830399194873,-7.621780738296424e-17
0.00015999999999999999,-0.12257201003919961,-1.2807598761899477e-16
0.00017,-0.12588730119979688,-1.0136743092109644e-16
0.00017999999999999998,-0.12637190134293774,-1.0949442116615445e-16
0.00019,-0.12492439439408057,-1.647404563472821e-16
0.00019999999999999998,-0.12257404491854752,-2.4008839751022503e-16
0.00021,-0.1196168437138417,-1.6505071461000005e-16
0.00021999999999999998,-0.1163918277688291,-1.1611572654392988e-16
0.00023,-0.11299594658144335,-1.0112456369877742e-16
0.00023999999999999998,-0.10954025542885575,-4.645514944522681e-16
0.00024999999999999995,-0.10605634613922807,-3.74693104571439e-16
0.0002599999999999999,-0.10258041515742466,-3.57748381409248e-16
0.00026999999999999995,-0.09912256342877226,-3.331238288865014e-16
0.0002799999999999999,-0.0956943727976568,-3.779787715561246e-16
0.00028999999999999995,-0.09229889873096411,-3.95236760305099e-16
0.0002999999999999999,-0.0889396535514765,-3.66654191394588e-16
0.00031,-0.0856173824493106,-3.80735158570497e-16
0.00031999999999999997,-0.0823329515655845,-3.7574384501874355e-16
0.00033,-0.07908635320593124,-3.4746566609055503e-16
0.00033999999999999997,-0.07587759100764861,-3.81748731956614e-16
0.00035,-0.0727064149555878,-3.7234015085192745e-16
0.00035999999999999997,-0.06957255091983919,-4.52944688823221e-16
0.00037,-0.06647567433782788,-3.643372368930571e-16
0.00037999999999999997,-0.06341542545816271,-3.839394523369913e-16
0.00039,-0.06039145999369532,-3.703889668200915e-16
0.00039999999999999996,-0.05740339536030143,-4.2464850827752747e-16
0.00041,-0.05445088589771657,-3.7345100692614935e-16
0.00041999999999999996,-0.051533547210035766,-4.192215884631246e-16
0.00043,-0.0486510364936847,-3.515947607682513e-16
0.00043999999999999996,-0.04580297238866188,-4.44571666266754e-16
0.00045,-0.04298902291851243,-4.643129952465146e-16
0.00045999999999999996,-0.0402088188948052,-7.768808531263561e-17
0.00047000000000000004,-0.037462015448862115,1.720700554547355e-16
0.00048000000000000007,-0.03474822839178491,1.818295660321033e-16
0.00049,-0.032067195309475355,1.072913289574434e-16
0.0004999999999999999,-0.029418626260124158,1.0268710219013135e-16
0.0005119678,-0.02629068868953538,1.0708283143229813e-16
0.0005239355999999999,-0.023208358015009332,1.1372596124406808e-16
0.000538258423684,-0.019577894702404904,1.386706500915328e-16
0.0005525812473679999,-0.016011016358160844,1.0383641168694804e-16
0.0005697225162965375,-0.01182330967308258,7.662026009533786e-17
0.0005868637852250749,-0.007723850187646832,8.165561242674308e-17
0.0006073781130533702,-0.0029295423448694536,7.268514219817757e-17
0.0006278924408816652,0.0017430820272162821,4.558085824844556e-17
0.0006524435781400123,0.007182014185973271,-1.6536266271290664e-18
0.0006769947153983592,0.012454425503762533,-1.795615550171559e-17
0.0007063770254464039,0.018556407983631527,-2.260380032541735e-17
0.0007357593354944484,0.024432597092601663,-3.4154702759977174e-17
0.0007709234965137473,0.031185787686111317,-4.903009169849405e-17
0.000806087657533046,0.037636194669999956,-7.041391694289299e-17
0.0008481714221577224,0.04498541481946996,-7.882230604232248e-17
0.0008902551867823987,0.05193403351416885,-9.092587905891359e-17
0.000940620194609919,0.059765916641622424,-8.186819868471434e-17
0.000990985202437439,0.06707636972278569,-1.1176847931562502e-16
0.0010512610365052586,0.07520420639427437,-1.4969966289795366e-16
0.0011115368705730778,0.08266673732825794,-2.2441949399070966e-16
0.0011836737832687635,0.09081774699136226,-1.7368658374273414e-16
0.0012558106959644488,0.09814038735360095,-2.396499923770403e-16
0.001342142710340391,0.10594964562682108,-1.9037945129097903e-16
0.0014284747247163328,0.11275822577233054,-2.2528223527296015e-16
0.001531795152881173,0.11977488581963307,-2.535989622446367e-16
0.0016351155810460129,0.12562754448414593,-2.995040391140853e-16
0.00175876740306513,0.13133960219303634,-3.4911632240801913e-16
0.0018824192250842468,0.13576110164822594,-4.2491955212755317e-16
0.0020304032526402864,0.13964369772632662,-3.800699330856712e-16
0.0021783872801963257,0.14218196802349153,-3.6615647814152186e-16
0.0023554916046948423,0.14376991835228278,-4.604041156058875e-16
0.0025325959291933584,0.14407090366184103,-4.287273539086337e-16
0.0027445508426666935,0.14304819575156308,-5.310316547290529e-16
0.0029565057561400277,0.14093578176249075,-4.984094237685439e-16
0.0032101691574866454,0.13722416529317893,-4.747369382646479e-16
0.0034638325588332627,0.1327631815141837,-4.1876316827899097e-16
0.0037674118442968673,0.12658232631573832,-3.4868109601597566e-16
0.004070991129760471,0.12010057936816071,-3.823489402653203e-16
0.0044343087470176045,0.11197022254946945,-4.624037327504696e-16
0.004797626364274736,0.10402504682976053,-4.437171397745874e-16
0.005232437622255728,0.09469291699368552,-4.627499119809734e-16
0.005667248880236719,0.08598638240091692,-4.656250726997148e-16
0.0061876222975632104,0.07629577975416592,-3.590609883263503e-16
0.006707995714889701,0.06756117640507635,-3.0838786887955483e-16
0.007330768213277699,0.05830319175592692,-2.997048161726387e-16
0.007953540711665695,0.05019445860756508,-3.1923060449796084e-16
0.008698862382286485,0.04199486023549745,-2.035782939364719e-16
0.009444184052907272,0.0350053717679563,-1.6536658265475475e-16


==> figures/Data/eigenvectors/beta1001_Uy.csv <==
-0.009444184052907272,8.71223686195579e-17,-1.0518168072039276e-05
-0.008698862382286485,-1.2325433913967775e-17,-2.9674075492277164e-05
-0.007953540711665695,-1.144336445667937e-17,-5.3541560275758975e-05
-0.007330768213277699,8.201390807318585e-18,-0.00011275410675730574
-0.006707995714889701,-2.4271303013015433e-17,-0.00019599401649841684
-0.0061876222975632104,1.1009870047929002e-17,-0.00034866778344989143
-0.005667248880236719,7.065995547740885e-17,-0.0005677956004414151
-0.005232437622255728,6.426844168259491e-17,-0.0009005225540693135
-0.004797626364274736,7.243661397913232e-17,-0.0013696033095135247
-0.0044343087470176045,-5.9661550055526874e-18,-0.0019949817212178505
-0.004070991129760471,6.26059038127039e-17,-0.002848006357147782
-0.0037674118442968673,4.8750270523585174e-17,-0.00388260413000667
-0.0034638325588332627,3.198168021616977e-17,-0.00524179461407268
-0.0032101691574866454,-1.9890715353780424e-17,-0.006776734199613764
-0.0029565057561400277,-2.809138328539139e-17,-0.008719896171238967
-0.0027445508426666935,3.457886318408199e-19,-0.010796194346048192
-0.0025325959291933584,-1.4049482400289025e-17,-0.013336242479878697
-0.0023554916046948423,8.00949123898099e-19,-0.015934075780845984
-0.0021783872801963257,3.423937397995424e-17,-0.019016686871057092
-0.0020304032526402864,9.42160297764514e-17,-0.022060486951576967
-0.0018824192250842468,8.592792292790755e-17,-0.025577529747120895
-0.00175876740306513,2.742519471483969e-17,-0.028952485303127745
-0.0016351155810460129,2.455561942491474e-17,-0.032764048166170415
-0.001531795152881173,2.5859057212781753e-17,-0.036337032932758376
-0.0014284747247163328,3.1206819250912776e-17,-0.04029442811721049
-0.001342142710340391,-6.736856445111317e-18,-0.04393328781732005
-0.0012558106959644488,-1.4498079258361253e-17,-0.047897744913577484
-0.0011836737832687635,-1.6138042053484304e-17,-0.05148543433840402
-0.0011115368705730778,-3.35115797470022e-18,-0.05534020631214764
-0.0010512610365052586,-1.4511994612598223e-17,-0.058782817551740696
-0.000990985202437439,-3.9357457145228705e-17,-0.0624387897257019
-0.000940620194609919,-2.1901347673319948e-18,-0.0656682054094706
-0.0008902551867823987,-5.064125919212906e-18,-0.06906438693911525
-0.0008481714221577224,-1.5589703414220627e-17,-0.0720370567996053
-0.000806087657533046,-5.863346562395706e-17,-0.07513771275424891
-0.0007709234965137473,-8.347878127391957e-18,-0.07783111617693782
-0.0007357593354944484,-5.84152563972411e-17,-0.08062125489307884
-0.0007063770254464039,-6.494479251946484e-17,-0.0830295541882546
-0.0006769947153983592,-2.3152695723126435e-17,-0.08550996611826941
-0.0006524435781400123,-3.818042821221761e-17,-0.08763945465901099
-0.0006278924408816652,-6.03949988879066e-17,-0.08982192481078134
-0.0006073781130533702,-3.1253368432207e-18,-0.09168702359433942
-0.0005868637852250749,-3.398108031178276e-17,-0.09359041700855487
-0.0005697225162965375,-3.0914716047018984e-17,-0.09521055874309599
-0.0005525812473679999,-4.5153749688322425e-17,-0.09685786902682551
-0.000538258423684,-1.4413685832710588e-17,-0.09825518945001749
-0.0005239355999999999,3.374953453760476e-18,-0.09967138344307494
-0.0005119678,-1.322362006038323e-17,-0.10086905608287391
-0.0004999999999999999,2.7974384666991824e-18,-0.10207953829742271
-0.0004900000000000001,-3.440871376155842e-17,-0.10310060056578357
-0.00048000000000000007,-2.773610341425899e-17,-0.10413014517541393
-0.00047000000000000004,2.1729123226266344e-17,-0.10516786559264113
-0.00045999999999999996,6.082690543414757e-17,-0.1062133444699675
-0.00045,6.533450673638662e-17,-0.10726609485505163
-0.00043999999999999996,3.852730789061957e-17,-0.10832547086789503
-0.00043,7.909151363760476e-18,-0.10939072534107068
-0.00041999999999999996,5.71714125379077e-17,-0.11046088793707469
-0.00041,5.1421062922795394e-17,-0.11153484349595805
-0.00039999999999999996,4.308843861873898e-17,-0.11261116279327396
-0.00039,5.783018731340821e-17,-0.1136882110343537
-0.00037999999999999997,7.753377284874961e-17,-0.11476391286500223
-0.00037,4.9803301644295354e-17,-0.11583590328169101
-0.00035999999999999997,5.691121796024825e-17,-0.11690120092171613
-0.00035,3.7276996565939536e-17,-0.11795641882376111
-0.00033999999999999997,2.902749263573276e-17,-0.11899731050590052
-0.00033,6.859511888926842e-17,-0.12001906480935925
-0.00031999999999999997,-1.4077881220371403e-17,-0.12101567628010415
-0.00031,7.805876745104082e-17,-0.12198035777006826
-0.0002999999999999999,8.269695117029527e-17,-0.12290466940241543
-0.00028999999999999995,8.915124735442331e-17,-0.12377909548199166
-0.0002799999999999999,4.225800696410301e-17,-0.12459184360044404
-0.00026999999999999995,6.03090892405469e-17,-0.1253296498872797
-0.0002599999999999999,5.694747649523969e-17,-0.12597613020410245
-0.00025,7.028057878854541e-17,-0.12651290125983203
-0.00023999999999999998,3.121678581858654e-17,-0.12691732766664265
-0.00023,6.906895385545995e-17,-0.1271640776609755
-0.00021999999999999998,1.0320002066306572e-17,-0.12722206101463715
-0.00021,-4.650564812607378e-17,-0.12705657897389977
-0.00019999999999999998,1.9747383822255463e-18,-0.1266251859320472
-0.00019,-7.673457660362316e-17,-0.12588064593100437
-0.00017999999999999998,-3.785663295324064e-17,-0.124765372055311
-0.00017,6.764552458660401e-18,-0.12321546830258132
-0.00015999999999999999,4.753105355827546e-18,-0.12115329854281646
-0.00015,-3.325275679079294e-17,-0.11849297671209875
-0.00013999999999999996,4.1660869882438394e-17,-0.11513048674784955
-0.00013,5.876823449514755e-17,-0.11095108340204514
-0.00011999999999999999,9.167949704802255e-17,-0.1058162021240756
-0.00011,2.8250503177215836e-17,-0.09957337642465951
-9.999999999999999e-05,1.638063857661698e-16,-0.09203897617436817
-9e-05,7.381569122339121e-17,-0.08301135073135255
-7.999999999999999e-05,9.87132755514043e-17,-0.07224799974493756
-7.000000000000001e-05,1.1740790001972527e-16,-0.05948312194543311
-6e-05,1.2831655997375222e-16,-0.0443979627670893
-5e-05,1.4952947619176814e-16,-0.02664340360461916
-3.9999999999999996e-05,1.5430786691101318e-16,-0.005800267598507315
-3e-05,1.7339449420790126e-16,0.018585215900691242
-1.9999999999999998e-05,1.8277216494948454e-16,0.047035138470634875
-1e-05,1.6308385962736203e-16,0.08007584655373841
-7.642109710234076e-22,2.29476561518083e-16,0.11816889182438517
9.999999999999999e-06,1.5790948735615773e-16,0.16146710919679078
1.9999999999999998e-05,1.248858310733821e-16,0.20882602530442002
3e-05,3.25987515050621e-16,0.2581978656257574
3.9999999999999996e-05,3.604721011595917e-16,0.3050957842765208
5e-05,2.039120878178571e-16,0.3448836320015818
6e-05,2.7960244298427806e-16,0.375251646972539
7.000000000000001e-05,2.4814960187480813e-16,0.39517736274505194
7.999999999999999e-05,7.386515373775284e-16,0.4065307875232499
9e-05,4.138264920381647e-16,0.41184855182930535
9.999999999999999e-05,7.077740915045139e-16,0.4130956219229884
0.00011,6.875167307962802e-16,0.4119187902574677
0.00011999999999999999,5.819644117338104e-16,0.40925120461808384
0.00013,6.785284334380475e-16,0.4057578077532797
0.00013999999999999996,6.87937406128463e-16,0.40178501388773485
0.00015,6.962667933183815e-16,0.3975657179328005
0.00015999999999999999,6.560085315619384e-16,0.39321812542058576
0.00017,7.112788281501454e-16,0.3888201209591281
0.00017999999999999998,5.895164566457893e-16,0.3844107315629479
0.00019,4.723448967551736e-16,0.38001539361345377
0.00019999999999999998,6.124681610310043e-16,0.37564667141355684
0.00021,5.836362711261382e-16,0.3713126364145097
0.00021999999999999998,6.038039978493339e-16,0.36701711727087216
0.00023,4.1597859311402287e-16,0.3627624674472779
0.00023999999999999998,2.3386602726622055e-16,0.3585496478523174
0.00024999999999999995,2.9532078533555835e-16,0.354379139614481
0.0002599999999999999,1.4767549327891831e-16,0.3502509672330576
0.00026999999999999995,2.940475840637069e-16,0.3461650023081993
0.0002799999999999999,2.7139043814276937e-16,0.3421209676055418
0.00028999999999999995,2.536711197337088e-16,0.3381185403483848
0.0002999999999999999,2.8308369457355336e-16,0.3341573498837807
0.00031,2.842963414193293e-16,0.33023701515749143
0.00031999999999999997,2.646180388887538e-16,0.3263571403982763
0.00033,2.318422532082986e-16,0.32251733088763407
0.00033999999999999997,2.1878768716175545e-16,0.31871718805030674
0.00035,2.2139529782275647e-16,0.3149563180339197
0.00035999999999999997,1.8177011107535181e-16,0.31123432667847095
0.00037,1.954925397153588e-16,0.3075508256650373
0.00037999999999999997,3.1667196103707645e-16,0.3039054275127591
0.00039,3.7862684252749257e-16,0.300297750863504
0.00039999999999999996,4.0647406374989635e-16,0.2967274155564975
0.00041,3.811458950035294e-16,0.29319404756157824
0.00041999999999999996,4.584834664937517e-16,0.2896972741409705
0.00043,5.240979969577634e-16,0.2862367286108679
0.00043999999999999996,7.399647444267937e-16,0.28281204561278706
0.00045,8.008223766103375e-16,0.2794228657246813
0.00045999999999999996,9.11085243394877e-16,0.27606883076711064
0.00047000000000000004,7.573660460746507e-16,0.2727495884257351
0.00048000000000000007,8.544708573396691e-16,0.26946478788422457
0.00049,8.042287417234769e-16,0.26621408390838514
0.0004999999999999999,9.463126129696737e-16,0.2629971316506238
0.0005119678,8.651519814922973e-16,0.25919104265459114
0.0005239355999999999,7.838026014866654e-16,0.2554322343155619
0.000538258423684,8.488314000941245e-16,0.25099512714937977
0.0005525812473679999,7.772647777897944e-16,0.2466239617679509
0.0005697225162965375,7.47604968865143e-16,0.24147800165424504
0.0005868637852250749,7.155003928651445e-16,0.23642352943917713
0.0006073781130533702,7.941152119894131e-16,0.230492516428851
0.0006278924408816652,6.344110996867511e-16,0.22468763955145488
0.0006524435781400123,6.642297194448529e-16,0.21790269353273617
0.0006769947153983592,6.441611920721578e-16,0.2112903511462048
0.0007063770254464039,6.091507046344685e-16,0.20359785747318493
0.0007357593354944484,6.963046741058497e-16,0.19613943507748818
0.0007709234965137473,7.008538675910213e-16,0.18751155516701956
0.000806087657533046,6.587217463913651e-16,0.17919769605694544
0.0008481714221577224,5.721446674518182e-16,0.16964547495581933
0.0008902551867823987,6.367720675310166e-16,0.16050911599837653
0.000940620194609919,5.868281962644515e-16,0.15009769432933825
0.000990985202437439,5.287266681620397e-16,0.1402285253233708
0.0010512610365052586,5.413397376444178e-16,0.1290931077043333
0.0011115368705730778,5.572358014070098e-16,0.11865170423490637
0.0011836737832687635,4.753508575863314e-16,0.10701171917762098
0.0012558106959644488,4.828950423170165e-16,0.09624034509275814
0.001342142710340391,4.3458171136445395e-16,0.08440775421361997
0.0014284747247163328,3.6213883553430433e-16,0.07363346508261996
0.001531795152881173,4.195541585985738e-16,0.062009793543080484
0.0016351155810460129,3.6803320712723793e-16,0.05163447768519751
0.00175876740306513,3.699805741507705e-16,0.040690560883675814
0.0018824192250842468,3.8383044962366615e-16,0.03116277207398929
0.0020304032526402864,3.0941791821696426e-16,0.021396539703021317
0.0021783872801963257,3.4879326168183464e-16,0.013162505707801038
0.0023554916046948423,2.780949896762711e-16,0.005034540474854748
0.0025325959291933584,2.8668442241527496e-16,-0.0015285497016586025
0.0027445508426666935,2.6132454109368666e-16,-0.0076739321645424635
0.0029565057561400277,2.933805769884816e-16,-0.012330683857811563
0.0032101691574866454,2.659250544919295e-16,-0.01634092623317024
0.0034638325588332627,2.6393924439803522e-16,-0.01905613850881612
0.0037674118442968673,2.1741782982887648e-16,-0.021016792765054474
0.004070991129760471,2.3649698428097803e-16,-0.02197559924748046
0.0044343087470176045,2.29487135667461e-16,-0.02220335520352853
0.004797626364274736,1.7278921326782478e-16,-0.02177685717712077
0.005232437622255728,1.8371026354954372e-16,-0.02075115394806214
0.005667248880236719,2.499475932239483e-16,-0.019411730187123742
0.0061876222975632104,2.4423655457154394e-16,-0.017664027349825667
0.006707995714889701,1.333526004245563e-16,-0.015879541836925182
0.007330768213277699,1.7348272799944129e-16,-0.013882193482752972
0.007953540711665695,1.4019720916529563e-16,-0.012030596326868296
0.008698862382286485,1.65895563774167e-16,-0.010127059841155939
0.009444184052907272,9.902005914597997e-17,-0.008459221205242912


==> figures/Data/eigenvectors/beta1001_c.csv <==
-0.009444184052907272,1.8094838064783507e-16,1.0104062687295222e-18
-0.008698862382286485,-1.0190686338639062e-17,-2.5600745973261937e-17
-0.007953540711665695,6.735053869078896e-17,1.2376021136380262e-17
-0.007330768213277699,-1.423594875950088e-16,-3.585941733497034e-17
-0.006707995714889701,2.559935090479266e-16,-1.2577904592975703e-16
-0.0061876222975632104,-3.683049868226778e-16,-2.859608629382749e-17
-0.005667248880236719,1.0034015290531865e-15,-3.577528189684766e-17
-0.005232437622255728,-8.430165148784158e-16,-3.373551026555911e-17
-0.004797626364274736,3.4604536099341907e-15,8.049740041435699e-18
-0.0044343087470176045,-2.6366946941261494e-15,4.685599100136737e-17
-0.004070991129760471,1.2610384119160562e-14,4.575460502451038e-17
-0.0037674118442968673,-9.59847322962388e-15,8.243116915228069e-17
-0.0034638325588332627,5.6133934452361414e-14,-5.5446954416738065e-18
-0.0032101691574866454,-3.9857394163284365e-14,-1.7226068253521608e-17
-0.0029565057561400277,3.1298089930176516e-13,-4.6393261538976616e-17
-0.0027445508426666935,-1.712199674494891e-13,-5.235126331966922e-17
-0.0025325959291933584,2.272062503970244e-12,-7.446940065524907e-17
-0.0023554916046948423,4.5017456124698295e-12,-5.646262801987513e-17
-0.0021783872801963257,4.9176025268137256e-11,-4.4389518998372535e-17
-0.0020304032526402864,2.0380306013925412e-10,-8.685744953144911e-17
-0.0018824192250842468,6.093530531736411e-10,-3.959082015884834e-17
-0.00175876740306513,1.5602306240519698e-09,-4.84751781208462e-17
-0.0016351155810460129,4.051961106300124e-09,-3.201163882448072e-17
-0.001531795152881173,8.717661480855944e-09,-6.728009055861574e-18
-0.0014284747247163328,2.261760850350851e-08,-2.4318066941024237e-17
-0.001342142710340391,4.7760526131646034e-08,9.560918003956038e-19
-0.0012558106959644488,1.0993186701715e-07,-5.008155908510302e-18
-0.0011836737832687635,2.175793247514155e-07,2.3354567749024582e-17
-0.0011115368705730778,4.546612363765162e-07,-6.554283670329095e-19
-0.0010512610365052586,8.428512071702944e-07,3.0324932175629614e-17
-0.000990985202437439,1.6352978351124518e-06,4.198644860616567e-19
-0.000940620194609919,2.862671266789035e-06,-2.1806405598117433e-17
-0.0008902551867823987,5.1903164510380646e-06,2.5940390910115427e-17
-0.0008481714221577224,8.591480289756806e-06,3.9268716917053074e-18
-0.000806087657533046,1.45836325171258e-05,4.0008602136071897e-17
-0.0007709234965137473,2.2867387946462308e-05,4.3365559480185934e-18
-0.0007357593354944484,3.63489773312898e-05,1.3891141765580715e-17
-0.0007063770254464039,5.368683685691235e-05,-2.093860713607005e-18
-0.0006769947153983592,7.975670330486831e-05,-4.0225035030002774e-18
-0.0006524435781400123,0.00011112276060795518,5.4648019051434784e-18
-0.0006278924408816652,0.00015524998588252524,1.1279849053574085e-17
-0.0006073781130533702,0.00020538959272941543,2.6877583594541258e-17
-0.0005868637852250749,0.0002720973618348107,1.860574310427695e-17
-0.0005697225162965375,0.00034426557972736926,6.0073610212886956e-18
-0.0005525812473679999,0.0004358716267879139,4.1740383075276963e-17
-0.000538258423684,0.0005309180200528738,-7.538631401439175e-18
-0.0005239355999999999,0.0006469015159355304,2.6160158465328463e-17
-0.0005119678,0.0007630669303784337,3.9262700124358175e-17
-0.0004999999999999999,0.0009002319336763432,3.343886651158257e-17
-0.0004900000000000001,0.0010335984426301634,5.740780956075138e-17
-0.00048000000000000007,0.0011868089409152187,2.865754453347757e-17
-0.00047000000000000004,0.0013627386648060347,5.056972053937566e-17
-0.00045999999999999996,0.0015648325171501143,2.1645996261436777e-17
-0.00045,0.0017968774229793602,2.965032475100458e-17
-0.00043999999999999996,0.0020634094092116177,2.8822131691014357e-17
-0.00043,0.002369414178056001,6.614171407460018e-17
-0.00041999999999999996,0.0027208621906685236,2.6258926449975195e-17
-0.00041,0.003124314908362038,3.822369014421158e-17
-0.00039999999999999996,0.003587627863185177,4.407969078527688e-17
-0.00039,0.004119432991312752,3.418356398922178e-17
-0.00037999999999999997,0.00473006206193114,4.599347453261262e-17
-0.00037,0.005430866341978863,3.470944599528713e-17
-0.00035999999999999997,0.006235428995293922,5.305118710921386e-17
-0.00035,0.007158671262165937,3.4606867793641467e-17
-0.00033999999999999997,0.008218443702569697,3.9602956119697524e-17
-0.00033,0.009434352250392419,8.087827315371671e-18
-0.00031999999999999997,0.010829846025279432,2.0941274140455453e-17
-0.00031,0.01243067585917318,6.604156271664603e-17
-0.0002999999999999999,0.01426763292175724,4.1927312604279265e-17
-0.00028999999999999995,0.01637452504159893,6.210442716819108e-17
-0.0002799999999999999,0.018791768340899573,4.3027614373552124e-17
-0.00026999999999999995,0.02156373078291085,3.067951213263739e-17
-0.0002599999999999999,0.024743442081633416,6.601539371010609e-17
-0.00025,0.028389106584084875,4.720169320941535e-17
-0.00023999999999999998,0.03257027985972797,3.028337540643576e-17
-0.00023,0.037363290477413526,6.989537720475545e-17
-0.00021999999999999998,0.04285934153863785,1.287911317557254e-17
-0.00021,0.049158498027104536,1.9638796453178825e-17
-0.00019999999999999998,0.056380317059847335,-1.1319067507172699e-17
-0.00019,0.06465594743500414,1.4834884732379204e-17
-0.00017999999999999998,0.07414208544026256,4.54882826516412e-17
-0.00017,0.08501058692258828,3.936004433142896e-17
-0.00015999999999999999,0.09746680182255285,5.1293296391992894e-17
-0.00015,0.111735904741479,1.6654462584460518e-17
-0.00013999999999999996,0.12808700099160295,1.950027585003748e-17
-0.00013,0.14681512384154996,2.1168792878542687e-20
-0.00011999999999999999,0.16827295458843833,3.638785460107982e-17
-0.00011,0.1928470950983474,-3.04296691776579e-17
-9.999999999999999e-05,0.22099983110315827,-5.860455897030338e-17
-9e-05,0.25323783312590803,1.4908940902933216e-17
-7.999999999999999e-05,0.29016713270680405,-7.440660235728321e-17
-7.000000000000001e-05,0.33245169732199115,7.813396573904097e-17
-6e-05,0.3808844259210758,9.459368343487924e-18
-5e-05,0.43632906426150886,-5.146069291653765e-17
-3.9999999999999996e-05,0.49978721692513955,-7.754216545539417e-17
-3e-05,0.572265864841002,-4.637198492825931e-17
-1.9999999999999998e-05,0.6545235694586967,-8.57034278483501e-17
-1e-05,0.7463392001017958,1.6675560589243245e-16
-7.642109710234076e-22,0.8438163421392626,1.0662696419522962e-16
9.999999999999999e-06,0.9363167031073287,2.7582754607867843e-18
1.9999999999999998e-05,0.999520665415846,2.3662516064804785e-16
3e-05,1.0,5.938471635883345e-17
3.9999999999999996e-05,0.9132447281721024,-1.5414703487850614e-16
5e-05,0.7487242251673293,-1.0270617795971274e-16
6e-05,0.5535276023627375,-6.565304670028803e-17
7.000000000000001e-05,0.3754111756785624,-7.064296054551956e-17
7.999999999999999e-05,0.23887152418709284,-5.10909102041519e-17
9e-05,0.14595903792715126,-7.887831135905018e-17
9.999999999999999e-05,0.08681580735005352,-7.897789239824562e-17
0.00011,0.0508592526054878,-1.34892823150152e-17
0.00011999999999999999,0.029520676483688897,-4.261538737373963e-18
0.00013,0.01703832105348225,-1.447201041012667e-17
0.00013999999999999996,0.009808323684892897,-2.658934131120629e-17
0.00015,0.005632656698432277,-1.0573963896591373e-18
0.00015999999999999999,0.003233623533061933,-5.2706873563727864e-17
0.00017,0.0018538824004006367,-2.131788976997514e-17
0.00017999999999999998,0.0010633171789953951,-2.4608118437958908e-17
0.00019,0.0006092751455452402,-5.555079032191948e-17
0.00019999999999999998,0.0003493503343917273,-6.480327253027599e-17
0.00021,0.0002001378464977709,-6.22740051577682e-17
0.00021999999999999998,0.00011474410808082417,-5.5104813239358374e-17
0.00023,6.573072324752582e-05,-3.030289463986006e-17
0.00023999999999999998,3.7683524652318286e-05,-1.2578644788659042e-17
0.00024999999999999995,2.1586230954302916e-05,-5.885386827147172e-17
0.0002599999999999999,1.2375172854148003e-05,-6.635183358819738e-17
0.00026999999999999995,7.088749351607228e-06,-2.0193614606352687e-17
0.0002799999999999999,4.063858508739266e-06,-1.8255071703125895e-17
0.00028999999999999995,2.327833561698046e-06,-5.85173362202487e-17
0.0002999999999999999,1.3344935674476344e-06,-5.614623098173561e-18
0.00031,7.644085501752879e-07,-1.8040165349128726e-17
0.00031999999999999997,4.3821386761221154e-07,-3.210557715826256e-17
0.00033,2.5101008217920163e-07,-5.866152247062766e-18
0.00033999999999999997,1.4389574917422514e-07,-3.933546248371655e-17
0.00035,8.242314219457736e-08,-3.789359100802076e-17
0.00035999999999999997,4.7250053599680596e-08,-5.728085302968181e-17
0.00037,2.706448518386165e-08,-3.0358267028853446e-17
0.00037999999999999997,1.5514912997542866e-08,-1.0037746975889086e-17
0.00039,8.886754156039053e-09,-3.0051582818558706e-17
0.00039999999999999996,5.09435565191192e-09,-1.8354939674632483e-17
0.00041,2.917961274738832e-09,-7.12233991641386e-18
0.00041999999999999996,1.6727160129937484e-09,-1.2356447751994822e-17
0.00043,9.580958436369902e-10,-5.468096346908861e-17
0.00043999999999999996,5.492224083147292e-10,-1.9380539111682823e-17
0.00045,3.1458003673064833e-10,-2.6132338002475083e-17
0.00045999999999999996,1.8032908827692872e-10,-4.667192167095833e-17
0.00047000000000000004,1.0328581592871726e-10,-1.729582244776888e-17
0.00048000000000000007,5.920453270265388e-11,-1.4804499540072567e-17
0.00049,3.390530992828026e-11,-1.1452172180791299e-17
0.0004999999999999999,1.9425472721375072e-11,-1.2129649416915404e-17
0.0005119678,9.969183159230622e-12,-2.877898518339963e-17
0.0005239355999999999,5.12405768039441e-12,-2.4590588018698434e-17
0.000538258423684,2.3061735643575662e-12,-3.8999269975026433e-17
0.0005525812473679999,1.0431115262642713e-12,-3.9309020361438455e-17
0.0005697225162965375,4.0112625323989923e-13,-1.4968998002625257e-17
0.0005868637852250749,1.5664509450318532e-13,-1.446015165238647e-17
0.0006073781130533702,4.984520241365411e-14,-3.3129792124905455e-17
0.0006278924408816652,1.6634323774116983e-14,-2.566051511434634e-17
0.0006524435781400123,4.22244580454755e-15,-2.6446527063500575e-17
0.0006769947153983592,1.2171775354183876e-15,-2.5164669125426168e-18
0.0007063770254464039,2.597685879117842e-16,-3.039829762488375e-17
0.0007357593354944484,8.14867497618548e-17,-8.011199519936763e-18
0.0007709234965137473,6.180841529437623e-17,-6.465300332449732e-17
0.000806087657533046,2.299290705955162e-17,-4.792211226984176e-17
0.0008481714221577224,-3.4103442798947224e-18,-5.182886071073318e-17
0.0008902551867823987,2.970557320701745e-17,-2.593802507578698e-17
0.000940620194609919,3.3012752690435124e-17,-1.643986462093675e-17
0.000990985202437439,9.286387952716586e-18,-2.8060462544248734e-17
0.0010512610365052586,5.21029503969587e-18,-5.101249288528031e-17
0.0011115368705730778,-1.2488955860951898e-17,-3.971241533552013e-17
0.0011836737832687635,3.081587053408031e-17,-8.893045917806366e-18
0.0012558106959644488,4.852557634731502e-17,-3.321345653092708e-17
0.001342142710340391,1.9657402946222128e-18,-6.681108743058206e-17
0.0014284747247163328,2.3193275213999644e-17,-2.7666563133653287e-17
0.001531795152881173,1.9137431545267252e-17,-2.1545478619468552e-17
0.0016351155810460129,1.681809471967962e-17,-2.7381130952094633e-17
0.00175876740306513,1.74745823146334e-17,-3.640502341892567e-17
0.0018824192250842468,2.1403133279594446e-17,-1.3052175576937123e-17
0.0020304032526402864,3.653473344031009e-17,-2.805593417607512e-17
0.0021783872801963257,5.969722381457248e-17,-1.9347617208167154e-17
0.0023554916046948423,-9.20190674625694e-18,-4.008109075173924e-17
0.0025325959291933584,4.389088535417751e-17,-3.934244791623994e-17
0.0027445508426666935,2.0247846696815968e-17,-2.2398341845083092e-17
0.0029565057561400277,6.14222979080751e-17,-5.2390112195602866e-18
0.0032101691574866454,4.050769747316923e-17,-5.151316195642705e-17
0.0034638325588332627,4.834588066812455e-17,-3.822213622185665e-17
0.0037674118442968673,4.7467692697585486e-17,-6.444556151944739e-17
0.004070991129760471,4.3180810344795e-17,-4.016714507568793e-17
0.0044343087470176045,5.391532282543163e-19,-4.6304780475125775e-17
0.004797626364274736,4.7548410768342134e-17,-9.322687428675657e-18
0.005232437622255728,-2.0602798538697094e-18,-3.827996758617776e-17
0.005667248880236719,5.2981042792940555e-17,-3.732343101027694e-17
0.0061876222975632104,2.4582239921055383e-17,-4.9849668035409563e-17
0.006707995714889701,6.574963711585046e-18,-2.9416825330459026e-17
0.007330768213277699,5.386942867076087e-17,-5.455596161320801e-17
0.007953540711665695,1.6641736980757145e-17,-2.902936375830317e-17
0.008698862382286485,2.105580397410194e-17,-4.022321757242868e-17
0.009444184052907272,4.8174988911340923e-17,-7.498073598710285e-18


==> figures/Data/eigenvectors/beta1001_p.csv <==
-0.009444184052907272,1.6911130912434536e-05,1.3200989018252325e-16
-0.007953540711665695,8.088838535732476e-05,2.6130209306937046e-16
-0.006707995714889701,0.0002958417331527364,3.0593703041565277e-16
-0.005667248880236719,0.000867602553247667,2.9650472483892814e-16
-0.004797626364274736,0.0021211802166302913,4.194035079963541e-16
-0.004070991129760471,0.00446211091180296,3.6061121872941017e-16
-0.0034638325588332627,0.008287179230198246,2.69306723619432e-16
-0.0029565057561400277,0.013879653575878325,3.3740723284701493e-16
-0.0025325959291933584,0.021332787374055265,3.230065225374876e-16
-0.0021783872801963257,0.03052757366311472,3.1921626645923122e-16
-0.0018824192250842468,0.04116372358383061,3.629146212992706e-16
-0.0016351155810460129,0.052823924223651605,3.94207391174198e-16
-0.0014284747247163328,0.065046703716742,4.827025116434107e-16
-0.0012558106959644488,0.0773890329953467,4.854193740346215e-16
-0.0011115368705730778,0.0894692868902782,3.8955530531925745e-16
-0.000990985202437439,0.10098958200990595,5.529160698081779e-16
-0.0008902551867823987,0.11174127061163842,5.534636189597325e-16
-0.000806087657533046,0.12160110923146195,6.005328447169938e-16
-0.0007357593354944484,0.13051423074432325,5.941302352374288e-16
-0.0006769947153983592,0.138485338828798,6.929509087765301e-16
-0.0006278924408816652,0.14556042494116614,6.995290031056537e-16
-0.0005868637852250749,0.15180697540583563,6.589912239591647e-16
-0.0005525812473679999,0.1573021901893538,8.934869635945242e-16
-0.0005239355999999999,0.1621249847432119,7.926326178678498e-16
-0.0004999999999999999,0.16635052726156785,9.205562566719877e-16
-0.00048000000000000007,0.17004190456641108,5.742686753771078e-16
-0.00045999999999999996,0.17390686104526953,6.468221965763905e-16
-0.00043999999999999996,0.17798525801428558,1.5677609190038283e-15
-0.00041999999999999996,0.18232229512194856,1.3875792484592546e-15
-0.00039999999999999996,0.18697880074165119,1.481766425393629e-15
-0.00037999999999999997,0.1920335814390529,1.332960873147924e-15
-0.00035999999999999997,0.19758967348283002,1.218885197721956e-15
-0.00033999999999999997,0.20378166058609468,1.368547587045623e-15
-0.00031999999999999997,0.2107855150192831,1.039789630568015e-15
-0.0002999999999999999,0.21883145340271684,1.2482038923598324e-15
-0.0002799999999999999,0.2282208752672819,1.2750712930597808e-15
-0.0002599999999999999,0.23934869709579457,1.3490458841682253e-15
-0.00023999999999999998,0.2527328938011226,1.689398587743716e-15
-0.00021999999999999998,0.26905363922572517,4.1473780244778615e-16
-0.00019999999999999998,0.28920539892533553,-1.0392188152363904e-15
-0.00017999999999999998,0.3143658752038828,4.3360800719103575e-16
-0.00015999999999999999,0.3460891671062369,-1.5398730860355232e-16
-0.00013999999999999996,0.3864235889027961,-2.226851131481662e-16
-0.00011999999999999999,0.43809042767665857,-3.9277134051021997e-16
-9.999999999999999e-05,0.5046258895743173,-5.619065759908132e-16
-7.999999999999999e-05,0.590940974705079,-6.839949155391562e-17
-6e-05,0.70246076502264,-1.1641428817235144e-15
-3.9999999999999996e-05,0.848717530334551,9.656525098748249e-16
-1.9999999999999998e-05,0.9982911171418022,4.630349764923523e-15
-7.642109710234076e-22,0.8838518565625274,1.4613765032210594e-15
1.9999999999999998e-05,-1.6869392886278847,-5.9657326835070605e-15
3.9999999999999996e-05,-8.23975263740261,-1.7014042298486746e-15
6e-05,-9.198895091664172,3.2945103896505262e-15
7.999999999999999e-05,-4.490580071668074,8.173480478812568e-15
9.999999999999999e-05,-1.5320398731063756,5.973835300519766e-15
0.00011999999999999999,-0.34792157721228417,1.6865352111139576e-15
0.00013999999999999996,0.06308158152787986,2.9822847270193872e-15
0.00015999999999999999,0.19745882553643626,2.461779430796599e-15
0.00017999999999999998,0.23837222899687738,2.5751938064693063e-15
0.00019999999999999998,0.24840647313971412,2.4160121967082925e-15
0.00021999999999999998,0.24833104046101645,3.5203915394087863e-15
0.00023999999999999998,0.24500164090099152,-4.3791703388434263e-16
0.0002599999999999999,0.24066836339405073,-1.300526095522278e-15
0.0002799999999999999,0.2360698141150758,-8.96324014596533e-16
0.0002999999999999999,0.2314470614026219,-1.0215794356023663e-15
0.00031999999999999997,0.22687807462766088,-7.582708422751498e-16
0.00033999999999999997,0.22238721460278824,-1.0031520424896631e-15
0.00035999999999999997,0.2179812860368821,-8.764155322023544e-16
0.00037999999999999997,0.21366134620641863,-8.332762015556071e-16
0.00039999999999999996,0.20942659329192367,-9.722755161533088e-16
0.00041999999999999996,0.2052756257894959,-7.26616621086915e-16
0.00043999999999999996,0.20120691358987133,-1.8734505709561396e-15
0.00045999999999999996,0.19721872622861017,3.0020481406540705e-15
0.00048000000000000007,0.19330999701706164,-4.686315903972224e-16
0.0004999999999999999,0.18947711347949922,4.622981632534843e-16
0.0005239355999999999,0.18498782938112104,1.7475208929121185e-16
0.0005525812473679999,0.17975437508822778,3.449917883619979e-16
0.0005868637852250749,0.17368423900641536,3.303727004418682e-16
0.0006278924408816652,0.1666871087363337,3.3569591935100956e-16
0.0006769947153983592,0.1586807431468173,3.3723032884900796e-16
0.0007357593354944484,0.14960023495432168,3.5953317510503044e-16
0.000806087657533046,0.13940991846659095,4.1165688704971695e-16
0.0008902551867823987,0.12811817003797585,4.975986121556856e-16
0.000990985202437439,0.1157943638265065,4.764185168833192e-16
0.0011115368705730778,0.10258633876641292,4.911312696989208e-16
0.0012558106959644488,0.08873531689893739,4.551065657969955e-16
0.0014284747247163328,0.07458360037872329,5.773483724877488e-16
0.0016351155810460129,0.06056897784230429,6.386500535626576e-16
0.0018824192250842468,0.047199479327708974,6.677038141610228e-16
0.0021783872801963257,0.035004188084220345,7.869021022746264e-16
0.0025325959291933584,0.02446147841741951,8.58081369000543e-16
0.0029565057561400277,0.015915498706215076,9.93154584263971e-16
0.0034638325588332627,0.009502626073537654,1.0146934840521395e-15
0.004070991129760471,0.005116120690355921,8.774385901882823e-16
0.004797626364274736,0.0024315878857920415,7.784815956238453e-16
0.005667248880236719,0.0009943114415166194,8.735256097777533e-16
0.006707995714889701,0.00033909109692238046,9.401876994315315e-16
0.007953540711665695,9.286840766151544e-05,1.0153184172261158e-15
0.009444184052907272,1.9504534423566837e-05,7.844034084851544e-16


==> figures/Data/eigenvectors/beta1001_source.csv <==
-0.009444184052907272,1.2180245242067631e-27,6.801385070806556e-30
-0.008698862382286485,-6.859694369478025e-29,-1.7232724781388454e-28
-0.007953540711665695,4.533591709979136e-28,8.330716860931891e-29
-0.007330768213277699,-9.582696817922798e-28,-2.413818216078166e-28
-0.006707995714889701,1.7231785713792247e-27,-8.466611418420888e-28
-0.0061876222975632104,-2.4791849738117215e-27,-1.9248989284962673e-28
-0.005667248880236719,6.754233807662257e-27,-2.4081547762274517e-28
-0.005232437622255728,-5.674628232411601e-27,-2.270850874319622e-28
-0.004797626364274736,2.3293479315423197e-26,5.41855127349279e-29
-0.0044343087470176045,-1.7748480471591994e-26,3.1540346446537466e-28
-0.004070991129760471,8.488474481956542e-26,3.079896643215105e-28
-0.0037674118442968673,-6.461055770066508e-26,5.548719763482023e-28
-0.0034638325588332627,3.778564282167342e-25,-3.73232134105707e-29
-0.0032101691574866454,-2.6829355084447984e-25,-1.1595447007632076e-28
-0.0029565057561400277,2.10677989818462e-24,-3.1228867652814735e-28
-0.0027445508426666935,-1.1525392970501013e-24,-3.5239399425733484e-28
-0.0025325959291933584,1.529401832976353e-23,-5.012786297197745e-28
-0.0023554916046948423,3.0302766739084665e-23,-3.8006897627057967e-28
-0.0021783872801963257,3.3102047722958305e-22,-2.988008828024077e-28
-0.0020304032526402864,1.3718688854534724e-21,-5.846675334542228e-28
-0.0018824192250842468,4.101780689696369e-21,-2.665004479275669e-28
-0.00175876740306513,1.0502535095814832e-20,-3.2630577277600235e-28
-0.0016351155810460129,2.7275773345945086e-20,-2.1548632430138615e-28
-0.001531795152881173,5.868382654142496e-20,-4.5290278507642975e-29
-0.0014284747247163328,1.5225919729619833e-19,-1.6370649229608879e-28
-0.001342142710340391,3.2154241823510714e-19,6.436781469001894e-30
-0.0012558106959644488,7.402080717325263e-19,-3.372159073215725e-29
-0.0011836737832687635,1.465370427453951e-18,1.572901881393846e-28
-0.0011115368705730778,3.0633437010161103e-18,-4.4160403372387515e-30
-0.0010512610365052586,5.682007451814009e-18,2.0443286920851272e-28
-0.000990985202437439,1.1034735769903043e-17,2.8331803316659592e-30
-0.000940620194609919,1.9339833578256633e-17,-1.4732123108239324e-28
-0.0008902551867823987,3.512925016226414e-17,1.7557050522538257e-28
-0.0008481714221577224,5.827538304696684e-17,2.663568375792609e-29
-0.000806087657533046,9.920180112112933e-17,2.721493007709993e-28
-0.0007709234965137473,1.5604968790922914e-16,2.959315702666007e-29
-0.0007357593354944484,2.49204953494833e-16,9.523627875774516e-29
-0.0007063770254464039,3.7011201893492334e-16,-1.4434879412751786e-29
-0.0006769947153983592,5.541034228064561e-16,-2.794602668998938e-29
-0.0006524435781400123,7.787930749240752e-16,3.8299533383379194e-29
-0.0006278924408816652,1.1007503903150272e-15,7.997616346201437e-29
-0.0006073781130533702,1.474644699567315e-15,1.9297417000618685e-28
-0.0005868637852250749,1.985163764395681e-15,1.35743495531165e-28
-0.0005697225162965375,2.5542476242344425e-15,4.4571076866576933e-29
-0.0005525812473679999,3.301881044342747e-15,3.1619809868221364e-28
-0.000538258423684,4.107875820250586e-15,-5.832870703591812e-29
-0.0005239355999999999,5.133969920099217e-15,2.0761346720883244e-28
-0.0005119678,6.20962211538638e-15,3.195087105676107e-28
-0.0004999999999999999,7.543197761261731e-15,2.801899972368509e-28
-0.0004900000000000001,8.907757191270779e-15,4.947519339799005e-28
-0.00048000000000000007,1.0560857602275935e-14,2.5501008343899714e-28
-0.00047000000000000004,1.2576238253285475e-14,4.666902542137631e-28
-0.00045999999999999996,1.505292296675717e-14,2.0822389021895826e-28
-0.00045,1.8120990120681018e-14,2.9901496619455796e-28
-0.00043999999999999996,2.1959077239305238e-14,3.067289570256594e-28
-0.00043,2.6808826417624302e-14,7.483629278545598e-28
-0.00041999999999999996,3.301086984574036e-14,3.185865150766852e-28
-0.00041,4.104142485033276e-14,5.021115836810779e-28
-0.00039999999999999996,5.159268291647473e-14,6.338978278873012e-28
-0.00039,6.566922155902597e-14,5.449313150667339e-28
-0.00037999999999999997,8.478486412462864e-14,8.244184617051433e-28
-0.00037,1.1123266304021362e-13,7.109039088042598e-28
-0.00035999999999999997,1.4861856474781334e-13,1.264450496074875e-27
-0.00035,2.0268123180893699e-13,9.798134788692711e-28
-0.00033999999999999997,2.829121701034059e-13,1.3632943977982512e-27
-0.00033,4.0530940457882327e-13,3.474613186499671e-28
-0.00031999999999999997,5.979628363646665e-13,1.1562586996054446e-27
-0.00031,9.115009561290445e-13,4.842612601474679e-27
-0.0002999999999999999,1.4413273359836573e-12,4.2355296153383935e-27
-0.00028999999999999995,2.3734011372373053e-12,9.00170952708519e-27
-0.0002799999999999999,4.088513516509114e-12,9.361491678594647e-27
-0.00026999999999999995,7.39972116871832e-12,1.0527855205544464e-26
-0.0002599999999999999,1.4141389643319421e-11,3.772916483615285e-26
-0.00025,2.8664255761517243e-11,4.765917527287932e-26
-0.00023999999999999998,6.194084080415834e-11,5.759169841773255e-26
-0.00023,1.4328985627612387e-10,2.680518344627387e-25
-0.00021999999999999998,3.56511129328521e-10,1.0713060486087737e-25
-0.00021,9.570118227315806e-10,3.8232576551766087e-25
-0.00019999999999999998,2.7810922883576127e-09,-5.583397362271318e-25
-0.00019,8.759299597727758e-09,2.0097640669374334e-24
-0.00017999999999999998,2.993390611121126e-08,1.8365304590084185e-23
-0.00017,1.107812140858752e-07,5.129188793250143e-23
-0.00015999999999999999,4.4304039989477924e-07,2.331563375476595e-22
-0.00015,1.9033784200801614e-06,2.83702403042582e-22
-0.00013999999999999996,8.730849536893611e-06,1.3292057199915144e-21
-0.00013,4.231979236865729e-05,6.101952550078507e-24
-0.00011999999999999999,0.00021458304889995032,4.6402089999103637e-20
-0.00011,0.0011219454618214963,-1.7703367126786094e-19
-9.999999999999999e-05,0.00596919796241673,-1.5829071553931465e-18
-9e-05,0.03177031113337972,1.8704223034472827e-18
-7.999999999999999e-05,0.16667735576500922,-4.274052549191302e-17
-7.000000000000001e-05,0.846760869364267,1.9900871401474343e-16
-6e-05,4.106179559217545,1.0197808650540147e-16
-5e-05,18.693764488417628,-2.204744429346508e-15
-3.9999999999999996e-05,78.89139267653776,-1.2240027789359921e-14
-3e-05,304.10814073378356,-2.464256385899602e-14
-1.9999999999999998e-05,1057.4905514255265,-1.384679932143051e-13
-1e-05,3262.412754660903,7.289254209084515e-13
-7.642109710234076e-22,8723.85969141656,1.1023710119225937e-12
9.999999999999999e-06,19499.95668653273,5.744450765042365e-14
1.9999999999999998e-05,34194.780351913665,8.095225715748372e-12
3e-05,42734.84697662023,2.5377967663447437e-12
3.9999999999999996e-05,31471.77062527801,-5.312135919988407e-12
5e-05,2850.647096663488,-3.9103725800354187e-13
6e-05,-22930.021637495258,2.719694148908145e-12
7.000000000000001e-05,-32766.51984652748,6.165836604486586e-12
7.999999999999999e-05,-29753.240780539723,6.363756241662577e-12
9e-05,-22003.42464371921,1.1890959303794006e-11
9.999999999999999e-05,-14561.682589426924,1.3247023045561268e-11
0.00011,-9061.130120593432,2.4032626518893026e-12
0.00011999999999999999,-5443.237193473346,7.857735295977458e-13
0.00013,-3203.9179694910713,2.7213440844390175e-12
0.00013999999999999996,-1865.1788179041457,5.056305010821752e-12
0.00015,-1078.0299082712781,2.023742958217012e-13
0.00015999999999999999,-621.160741483858,1.0124691489098618e-11
0.00017,-356.87240022443933,4.103694219378186e-12
0.00017999999999999998,-204.93582196363678,4.742785199639359e-12
0.00019,-117.50852893964922,1.0713864991689482e-11
0.00019999999999999998,-67.40455857966417,1.2503311287869103e-11
0.00021,-38.62390254694073,1.2018042306896274e-11
0.00021999999999999998,-22.146947631246675,1.0635869967127749e-11
0.00023,-12.687742513278122,5.849248351485503e-12
0.00023999999999999998,-7.2742134248775265,2.428110099377349e-12
0.00024999999999999995,-4.166985645831679,1.1361095172569034e-11
0.0002599999999999999,-2.3889252511521017,1.2808675287792562e-11
0.00026999999999999995,-1.3684357464728816,3.898242511785885e-12
0.0002799999999999999,-0.7845043805381683,3.5240360084739998e-12
0.00028999999999999995,-0.4493759958423759,1.129646323117512e-11
0.0002999999999999999,-0.2576173377971604,1.0838750298754627e-12
0.00031,-0.1475653924898737,3.4825671163881513e-12
0.00031999999999999997,-0.08459512070858288,6.197830273882135e-12
0.00033,-0.048456326557375376,1.132433352681112e-12
0.00033999999999999997,-0.02777840831063024,7.593528955724552e-12
0.00035,-0.01591140757289436,7.315183028400132e-12
0.00035999999999999997,-0.009121405482102427,1.1057805167187682e-11
0.00037,-0.005224674520635267,5.860523972976641e-12
0.00037999999999999997,-0.0029950827258791186,1.9377409708318736e-12
0.00039,-0.001715547108500293,5.801320156381393e-12
0.00039999999999999996,-0.0009834419863011317,3.54333689389814e-12
0.00041,-0.0005632990387023286,1.3749350489876672e-12
0.00041999999999999996,-0.0003229101537752,2.3853555610857806e-12
0.00043,-0.00018495600815389784,1.0555909194700192e-11
0.00043999999999999996,-0.00010602486689484356,3.741324185900618e-12
0.00045,-6.0728233278869385e-05,5.04472799618679e-12
0.00045999999999999996,-3.4811703425014894e-05,9.009800421049402e-12
0.00047000000000000004,-1.9938853054165454e-05,3.3388791978465318e-12
0.00048000000000000007,-1.1429163502887351e-05,2.857940736931538e-12
0.00049,-6.545264578771547e-06,2.2107893154046796e-12
0.0004999999999999999,-3.74999841620319e-06,2.34157318871738e-12
0.0005119678,-1.9245050864249873e-06,5.5556510982868054e-12
0.0005239355999999999,-9.891758343306766e-07,4.747100235258409e-12
0.000538258423684,-4.4519622961563045e-07,7.528630203286749e-12
0.0005525812473679999,-2.013678960419978e-07,7.58842609476593e-12
0.0005697225162965375,-7.743558347158341e-08,2.889696410932788e-12
0.0005868637852250749,-3.023961706033126e-08,2.7914659567816303e-12
0.0006073781130533702,-9.622387717051663e-09,6.3955544239868405e-12
0.0006278924408816652,-3.211179913308685e-09,4.953644754021089e-12
0.0006524435781400123,-8.151237968384244e-10,5.105380755858077e-12
0.0006769947153983592,-2.349705407771332e-10,4.857923959996943e-13
0.0007063770254464039,-5.014713449962197e-11,5.868251938422427e-12
0.0007357593354944484,-1.5730643312548857e-11,1.5465253249403794e-12
0.0007709234965137473,-1.1931831095868113e-11,1.2480965768729095e-11
0.000806087657533046,-4.4386752537000475e-12,9.251143984806332e-12
0.0008481714221577224,6.583513221081776e-13,1.0005323853498189e-11
0.0008902551867823987,-5.734524666648865e-12,5.0072167793119495e-12
0.000940620194609919,-6.37296049794989e-12,3.1736404656503946e-12
0.000990985202437439,-1.7926946033934236e-12,5.416943598299962e-12
0.0010512610365052586,-1.0058235610345489e-12,9.847727788965523e-12
0.0011115368705730778,2.4109356498936977e-12,7.666299644403832e-12
0.0011836737832687635,-5.94886247339724e-12,1.7167617275692095e-12
0.0012558106959644488,-9.367639957250715e-12,6.411705453854698e-12
0.001342142710340391,-3.7947714825029186e-13,1.2897574007623798e-11
0.0014284747247163328,-4.477355406953322e-12,5.340903123656604e-12
0.001531795152881173,-3.694393388333581e-12,4.159255831795874e-12
0.0016351155810460129,-3.2466560515074918e-12,5.285801750106364e-12
0.00175876740306513,-3.3733879708135627e-12,7.027822803853168e-12
0.0018824192250842468,-4.131776716782604e-12,2.5196626329268557e-12
0.0020304032526402864,-7.052862728582342e-12,5.416069417593657e-12
0.0021783872801963257,-1.1524275263415274e-11,3.7349687665656685e-12
0.0023554916046948423,1.7763858939493371e-12,7.73747074262132e-12
0.0025325959291933584,-8.472934117466815e-12,7.594879130922862e-12
0.0027445508426666935,-3.9087539405572944e-12,4.323897165948284e-12
0.0029565057561400277,-1.1857292905325414e-11,1.011367087854353e-12
0.0032101691574866454,-7.819825213614027e-12,9.944379656895247e-12
0.0034638325588332627,-9.332950530535229e-12,7.378608096494212e-12
0.0037674118442968673,-9.163420370523974e-12,1.2440920079673451e-11
0.004070991129760471,-8.335857393577376e-12,7.754083135182023e-12
0.0044343087470176045,-1.0408105795440671e-13,8.938925499532262e-12
0.004797626364274736,-9.179002623880023e-12,1.799702050744499e-12
0.005232437622255728,3.977275765689401e-13,7.38977217613995e-12
0.005667248880236719,-1.0227747320128936e-11,7.205117177199867e-12
0.0061876222975632104,-4.745488673334328e-12,9.623249784853462e-12
0.006707995714889701,-1.2692665892576442e-12,5.6787832133872675e-12
0.007330768213277699,-1.0399246139369387e-11,1.0531778175209753e-11
0.007953540711665695,-3.212610998851626e-12,5.603985533927512e-12
0.008698862382286485,-4.064726387340492e-12,7.764907673508203e-12
0.009444184052907272,-9.29996066066221e-12,1.4474687192370056e-12


==> figures/Data/eigenvectors/beta2501_T.csv <==
-0.009444184052907272,-1.4961435604549197e-12,7.927011904437624e-13
-0.008698862382286485,-1.944287287881039e-12,8.899718043344133e-13
-0.007953540711665695,-2.378335542811027e-12,5.257728306288363e-13
-0.007330768213277699,-2.6674791276952224e-12,3.3820346217406544e-13
-0.006707995714889701,-2.6116518743362206e-12,-6.990616362465561e-14
-0.0061876222975632104,-2.683282933758044e-12,-6.183613973961507e-14
-0.005667248880236719,-1.958539316200798e-12,-1.6941936411439956e-13
-0.005232437622255728,-2.208080726954614e-12,-3.1253879121642667e-13
-0.004797626364274736,-4.864814930752876e-13,-2.784761533882012e-13
-0.0044343087470176045,-2.46266321624395e-12,-2.599666430617962e-13
-0.004070991129760471,2.8210421941903316e-12,-1.9180985783056303e-13
-0.0037674118442968673,-4.8362434052153874e-12,5.200344035486501e-14
-0.0034638325588332627,1.8633272781129674e-11,3.3251033293848046e-15
-0.0032101691574866454,-1.633463972828418e-11,1.1312341540361832e-15
-0.0029565057561400277,1.114097721956492e-10,-4.7670313607003205e-14
-0.0027445508426666935,-7.16618744965644e-11,-1.3845836936073234e-13
-0.0025325959291933584,8.126759956326221e-10,-3.390089138091509e-13
-0.0023554916046948423,4.0366905708858353e-10,-3.9619749027971044e-13
-0.0021783872801963257,1.123455760103426e-08,-4.2573409082830345e-13
-0.0020304032526402864,4.052234639490036e-08,-6.357483821391462e-13
-0.0018824192250842468,1.6502051974528913e-07,-5.73056024258568e-13
-0.00175876740306513,4.6116286423788184e-07,-6.624479004554597e-13
-0.0016351155810460129,1.5410249405763439e-06,-7.643142817184789e-13
-0.001531795152881173,3.694630720658658e-06,-8.09529201301278e-13
-0.0014284747247163328,1.1793391166947322e-05,-9.103450168173793e-13
-0.001342142710340391,2.7704761242579925e-05,-9.448846377281287e-13
-0.0012558106959644488,7.444223950574151e-05,-9.730266815059452e-13
-0.0011836737832687635,0.0001626354651821294,-1.0145301798528328e-12
-0.0011115368705730778,0.00038297225142114153,-1.0490538582667672e-12
-0.0010512610365052586,0.0007720167152918957,-9.959303034939658e-13
-0.000990985202437439,0.0016406547985553202,-9.928145654571916e-13
-0.000940620194609919,0.003068588995270231,-1.0839105775528325e-12
-0.0008902551867823987,0.005953525007417975,-1.0080343120556988e-12
-0.0008481714221577224,0.010364782915729334,-1.0746753249998887e-12
-0.000806087657533046,0.018502683182132384,-9.544274877801006e-13
-0.0007709234965137473,0.030157612089358948,-1.0780289789775543e-12
-0.0007357593354944484,0.04979655965991196,-1.0225443828197446e-12
-0.0007063770254464039,0.0757745540628642,-1.081666935711172e-12
-0.0006769947153983592,0.11590597489966019,-1.0593224359476402e-12
-0.0006524435781400123,0.16529886714363387,-1.0277786172389227e-12
-0.0006278924408816652,0.23629010387784716,-1.02900930191825e-12
-0.0006073781130533702,0.31845217589247954,-1.0477690141611238e-12
-0.0005868637852250749,0.42965047600392636,-1.0660708606033688e-12
-0.0005697225162965375,0.5517611063656684,-1.0331715514961007e-12
-0.0005525812473679999,0.708904504953059,-9.605142374216092e-13
-0.000538258423684,0.873934794680918,-1.01915853362198e-12
-0.0005239355999999999,1.0775558141934811,-1.0112639070210183e-12
-0.0005119678,1.2835062631747154,-1.0016600114666915e-12
-0.0004999999999999999,1.5288645822118587,-9.362481719101675e-13
-0.0004900000000000001,1.769334460206429,-9.452039477268107e-13
-0.00048000000000000007,2.047584810146082,-1.0028007553663402e-12
-0.00047000000000000004,2.369362045207229,-9.682177892737014e-13
-0.00045999999999999996,2.7415883198087663,-1.0063018364653345e-12
-0.00045,3.17191392278157,-1.0206756004191085e-12
-0.00043999999999999996,3.6695477503946488,-9.78757449899707e-13
-0.00043,4.244663253115452,-9.111538620478975e-13
-0.00041999999999999996,4.909497475726506,-9.568236429992577e-13
-0.00041,5.6775634725810935,-9.136341063712126e-13
-0.00039999999999999996,6.565102702771231,-9.125639440172114e-13
-0.00039,7.590042135459885,-9.83873887700734e-13
-0.00037999999999999997,8.77391068774496,-8.913316169078182e-13
-0.00037,10.140460132097536,-9.615847482863065e-13
-0.00035999999999999997,11.718189867057903,-9.236986165266758e-13
-0.00035,13.538525875716427,-9.601133474418139e-13
-0.00033999999999999997,15.639141565567117,-8.78854780461772e-13
-0.00033,18.061556721381002,-9.736016454167483e-13
-0.00031999999999999997,20.85549827243964,-8.862279859217148e-13
-0.00031,24.075739323583928,-8.453762483825585e-13
-0.0002999999999999999,27.787816229195794,-8.787588138811222e-13
-0.00028999999999999995,32.06387357932211,-8.358718836855972e-13
-0.0002799999999999999,36.99014780987753,-8.730907941165027e-13
-0.00026999999999999995,42.661513805821755,-8.735153093224651e-13
-0.0002599999999999999,49.19126712517341,-8.388855919521146e-13
-0.00025,56.70397680135206,-7.948125841790806e-13
-0.00023999999999999998,65.34825729628831,-7.948495245862417e-13
-0.00023,75.28741358234821,-7.479192046140541e-13
-0.00021999999999999998,86.71610300980399,-7.672123555867058e-13
-0.00021,99.84810384105744,-7.491236526328796e-13
-0.00019999999999999998,114.93804441783234,-7.989681664185148e-13
-0.00019,132.26542257883173,-7.84117738283585e-13
-0.00017999999999999998,152.16295026120298,-7.350489450974225e-13
-0.00017,174.9956813274901,-6.729154733291256e-13
-0.00015999999999999999,201.1980192464839,-7.082135243269108e-13
-0.00015,231.24645084529794,-7.086687874495075e-13
-0.00013999999999999996,265.7079397697715,-6.598137496935338e-13
-0.00013,305.2042801963131,-6.94147815292975e-13
-0.00011999999999999999,350.4755135783302,-5.984021291562475e-13
-0.00011,402.3332670811626,-6.094220660731579e-13
-9.999999999999999e-05,461.74405451856484,-6.000967017024179e-13
-9e-05,529.7680699722043,-5.589260031704802e-13
-7.999999999999999e-05,607.6688200936718,-3.6318615457241167e-13
-7.000000000000001e-05,696.8324066557346,-4.711723270426397e-13
-6e-05,798.9092768443021,-5.111677194333886e-13
-5e-05,915.7006887059575,-5.616086943143458e-13
-3.9999999999999996e-05,1049.2906907960232,-3.887991289549434e-13
-3e-05,1201.778801116423,-2.390945555368872e-13
-1.9999999999999998e-05,1374.737416638865,-5.096595125863748e-13
-1e-05,1567.6885262026872,-1.3333837782085715e-13
-7.642109710234076e-22,1772.4349387951168,7.8071233327929e-14
9.999999999999999e-06,1966.6286805795385,-9.909528736831292e-14
1.9999999999999998e-05,2099.210464655505,2.518534785154738e-13
3e-05,2100.0,-4.275617549069975e-14
3.9999999999999996e-05,1917.60447525077,4.1905745855412324e-13
5e-05,1571.9589790834748,1.9740549948642138e-13
6e-05,1161.988886882322,1.8397892356652392e-13
7.000000000000001e-05,787.9690078087928,1.3818258331685518e-13
7.999999999999999e-05,501.2987493131954,1.296201369850917e-13
9e-05,306.25888122241525,4.8208454880104765e-14
9.999999999999999e-05,182.12552864753857,6.655811039248364e-14
0.00011,106.67198744140435,3.2518300498796605e-14
0.00011999999999999999,61.90187866249137,2.261314589250326e-14
0.00013,35.7186238938978,1.575531543909253e-14
0.00013999999999999996,20.556186008249604,-3.2206477292710393e-15
0.00015,11.801405087118814,1.003139209171811e-14
0.00015999999999999999,6.772874246649334,7.216176909674149e-15
0.00017,3.8816959184223303,-1.244219097246076e-14
0.00017999999999999998,2.22561189342752,2.697015334025327e-14
0.00019,1.2747936722205755,-3.965598394306611e-14
0.00019999999999999998,0.7306678193487408,-4.958550613395985e-14
0.00021,0.41842048162793755,-6.412429375904469e-14
0.00021999999999999998,0.23979081715989264,-6.835630421797914e-14
0.00023,0.1373034655280302,6.393875530708576e-14
0.00023999999999999998,0.07868102840928853,1.897996657714952e-14
0.00024999999999999995,0.04504983844506335,-1.4450536444594325e-15
0.0002599999999999999,0.025814336976567643,-5.0634809902536134e-14
0.00026999999999999995,0.01477968191218305,6.414142294430765e-14
0.0002799999999999999,0.00846868576460076,1.3254436652644998e-14
0.00028999999999999995,0.004848460089046226,-5.911017045765334e-15
0.0002999999999999999,0.002778048556758405,2.3308744023509948e-15
0.00031,0.001590423659771957,-8.264591199293623e-15
0.00031999999999999997,0.0009112448199833862,-3.0623509224729602e-15
0.00033,0.0005216681174525633,2.518173538986458e-14
0.00033999999999999997,0.0002988846921898867,-5.106790944406318e-14
0.00035,0.00017109998893602912,1.5511355660396756e-14
0.00035999999999999997,9.802735258244303e-05,-1.2923240618147567e-14
0.00037,5.611531978056374e-05,-2.5711693310892575e-14
0.00037999999999999997,3.214899246328828e-05,1.3680963951408402e-14
0.00039,1.8403063132415707e-05,-4.160029369949556e-15
0.00039999999999999996,1.0543027692239873e-05,1.7898699332622868e-14
0.00041,6.035001068654633e-06,4.462449135406631e-14
0.00041999999999999996,3.457343418219815e-06,3.264181714321361e-14
0.00043,1.9789936406200445e-06,-6.243405931556554e-14
0.00043999999999999996,1.1337048742174104e-06,5.2639540732700816e-14
0.00045,6.48921222912473e-07,-3.3327904832518115e-14
0.00045999999999999996,3.717383348925444e-07,-3.794612828498316e-14
0.00047000000000000004,2.1277254664444955e-07,3.5618469278665596e-14
0.00048000000000000007,1.2188082641552994e-07,1.041357335153477e-14
0.00049,6.975030933098079e-08,5.2535543435443234e-14
0.0004999999999999999,3.9934659777162424e-08,6.34757621455479e-14
0.0005119678,2.0477235782418906e-08,-4.0557317303177027e-14
0.0005239355999999999,1.0516324677004303e-08,5.6101644562864054e-14
0.000538258423684,4.728233023420944e-09,-5.0030757776853374e-14
0.0005525812473679999,2.1365482828942303e-09,4.265943865461769e-15
0.0005697225162965375,8.205676216400452e-10,-1.221420517987775e-14
0.0005868637852250749,3.200853951928671e-10,9.698420703184623e-15
0.0006073781130533702,1.0174767229281935e-10,-4.067716254219922e-14
0.0006278924408816652,3.390186166213246e-11,1.0386009957464528e-14
0.0006524435781400123,8.618529223006097e-12,6.97289318081263e-15
0.0006769947153983592,2.4658090294646074e-12,5.8732245538830254e-15
0.0007063770254464039,5.457625538570581e-13,1.3822387243066904e-14
0.0007357593354944484,1.564318296772707e-13,1.9733219205161273e-14
0.0007709234965137473,1.7794665181908396e-13,-7.867968548931042e-16
0.000806087657533046,9.646292344924053e-14,-2.6449726197541318e-14
0.0008481714221577224,1.0130032372007893e-13,-6.740771413889557e-14
0.0008902551867823987,7.989973476414617e-14,1.6501716108792858e-14
0.000940620194609919,5.519469483697327e-14,4.2832128626758705e-14
0.000990985202437439,4.585593284731564e-14,-1.950591488898853e-14
0.0010512610365052586,7.63907143800078e-14,-5.3267892127710564e-14
0.0011115368705730778,-1.1322520264291354e-14,-5.0352094469406036e-14
0.0011836737832687635,3.5951488098260424e-14,4.9718653259169204e-14
0.0012558106959644488,1.1636155491826424e-13,3.2354734594131e-14
0.001342142710340391,8.794699009404136e-14,-8.193211784497742e-14
0.0014284747247163328,6.683618729959057e-14,1.14148535687539e-14
0.001531795152881173,6.143088717534864e-14,2.7181804581362895e-15
0.0016351155810460129,4.917809287912146e-14,-8.967684199835518e-15
0.00175876740306513,7.478604453587432e-14,-2.882734440493e-14
0.0018824192250842468,4.262880025528509e-14,2.0669264729507262e-14
0.0020304032526402864,9.066442735333847e-14,2.2822666986590517e-15
0.0021783872801963257,9.637972624733127e-14,4.622209466840448e-14
0.0023554916046948423,6.573745950675063e-14,-5.845998021046314e-14
0.0025325959291933584,1.1055583485086534e-13,9.008476315541851e-15
0.0027445508426666935,5.995661217803987e-14,1.2050794166914552e-14
0.0029565057561400277,8.806539606888353e-14,7.83870032008094e-14
0.0032101691574866454,1.3905062954619533e-13,-3.7912053922614934e-15
0.0034638325588332627,1.2378976762369488e-13,7.082600413051928e-15
0.0037674118442968673,1.5609594053775054e-13,-2.8924928666782752e-15
0.004070991129760471,1.3071760997869375e-13,1.8698397085308845e-14
0.0044343087470176045,6.216540458796245e-14,-5.85375279704089e-14
0.004797626364274736,7.477182489544945e-14,6.049394856739541e-14
0.005232437622255728,5.3113846478632206e-14,-5.042210714031138e-14
0.005667248880236719,1.211183210489417e-13,2.8884341847516683e-14
0.0061876222975632104,1.1306074878478708e-13,-3.1387493636738946e-14
0.006707995714889701,5.351065719286774e-14,-2.936551745922385e-14
0.007330768213277699,1.6443329015824468e-13,2.6735533011980845e-14
0.007953540711665695,6.746308424694993e-14,-1.3436831584700074e-14
0.008698862382286485,8.982723915723777e-14,-1.9238757123402927e-14
0.009444184052907272,7.51473338254453e-14,5.805524494505195e-14


==> figures/Data/eigenvectors/beta2501_Ux.csv <==
-0.009444184052907272,-2.208420790267543e-08,1.4352657660865062e-16
-0.008698862382286485,1.7133459488656705e-08,9.07902046980103e-17
-0.007953540711665695,-7.615045369847272e-08,2.098183060201357e-17
-0.007330768213277699,5.4259008748256206e-08,3.8205135920072876e-17
-0.006707995714889701,-2.7519678348270545e-07,4.811827738951332e-17
-0.0061876222975632104,1.2721100453849042e-07,2.0392704639108682e-16
-0.005667248880236719,-1.0798339748175581e-06,3.4820885394509645e-16
-0.005232437622255728,-1.628450901601598e-07,3.218341012551131e-16
-0.004797626364274736,-4.597197507279618e-06,3.146327115722513e-16
-0.0044343087470176045,-4.177190959768833e-06,3.247473418873208e-16
-0.004070991129760471,-1.958261469709924e-05,2.8478974927016786e-16
-0.0037674118442968673,-2.7443803218935362e-05,2.4467528138396645e-16
-0.0034638325588332627,-7.54500235340949e-05,1.0688699441986704e-16
-0.0032101691574866454,-0.00011880188805466986,1.5885291068207795e-17
-0.0029565057561400277,-0.0002489077137053863,-1.0511474342433145e-16
-0.0027445508426666935,-0.00039153435091391275,-1.7162044513283943e-16
-0.0025325959291933584,-0.0006953278464809817,-2.3265624786392673e-16
-0.0023554916046948423,-0.0010482049683180476,-1.7789828116502162e-16
-0.0021783872801963257,-0.0016623874056999987,-1.7161511491350136e-16
-0.0020304032526402864,-0.00237527678242374,-2.3423257482512003e-16
-0.0018824192250842468,-0.003463923302115882,-2.752186694525713e-16
-0.00175876740306513,-0.004695413431399802,-3.091645923480465e-16
-0.0016351155810460129,-0.006413483928898674,-3.109594699211192e-16
-0.001531795152881173,-0.008290503806406913,-3.189750763799078e-16
-0.0014284747247163328,-0.010742773412361448,-2.485607823352002e-16
-0.001342142710340391,-0.013326616659550077,-2.359058034506172e-16
-0.0012558106959644488,-0.01653897745791422,-1.7867260968088493e-16
-0.0011836737832687635,-0.019810158032341,-1.6502516073131375e-16
-0.0011115368705730778,-0.0237228059282041,-1.5875831512944347e-16
-0.0010512610365052586,-0.027586935572501116,-1.3248149921526803e-16
-0.000990985202437439,-0.03206803864049096,-1.9374093488076434e-16
-0.000940620194609919,-0.03637635117038379,-1.8854188280665164e-16
-0.0008902551867823987,-0.04124744887618995,-2.3043293091158123e-16
-0.0008481714221577224,-0.045822210833955705,-2.1772772191633523e-16
-0.000806087657533046,-0.05088438748066056,-2.277283690680236e-16
-0.0007709234965137473,-0.05554102644276578,-1.887108304191084e-16
-0.0007357593354944484,-0.060597686378086435,-2.7105351813547124e-16
-0.0007063770254464039,-0.06516335497716445,-2.515796972981007e-16
-0.0006769947153983592,-0.07003731443594043,-2.768544766692789e-16
-0.0006524435781400123,-0.07436305399809666,-2.127867964667952e-16
-0.0006278924408816652,-0.07890776551943404,-2.1045226634566335e-16
-0.0006073781130533702,-0.08287693372597024,-2.497320805755636e-16
-0.0005868637852250749,-0.0869848913767847,-2.1700313332182368e-16
-0.0005697225162965375,-0.09051912500149112,-2.2004386533103317e-16
-0.0005525812473679999,-0.09412603918643961,-2.9652102386728586e-16
-0.000538258423684,-0.09718644007643835,-1.9637653764235868e-16
-0.0005239355999999999,-0.10026971779011831,-2.2649263704803903e-16
-0.0005119678,-0.10285286043488256,-1.9744764189349787e-16
-0.0004999999999999999,-0.10542481762701901,-2.0921802224331022e-16
-0.0004900000000000001,-0.10755546787579111,-2.0696243547335157e-16
-0.00048000000000000007,-0.10965547181624417,-1.9123389361170188e-16
-0.00047000000000000004,-0.11171121510988745,-2.4002610679950467e-16
-0.00045999999999999996,-0.11370721876925499,-2.1934475588816756e-16
-0.00045,-0.11562447772520414,-1.8348948854239024e-16
-0.00043999999999999996,-0.11744132218191809,-2.2418211841114237e-16
-0.00043,-0.11913226081713905,-2.1402657920260308e-16
-0.00041999999999999996,-0.12066817246206897,-1.5102534829834238e-16
-0.00041,-0.12201481245951816,-1.6633033196386547e-16
-0.00039999999999999996,-0.1231330075915685,-1.9675798866928837e-16
-0.00039,-0.12397702764422279,-1.3769406957706697e-16
-0.00037999999999999997,-0.12449451495160513,-1.5879331166388057e-16
-0.00037,-0.1246246199378351,-1.6806598665103368e-16
-0.00035999999999999997,-0.12429763829209008,-1.7359838588266926e-16
-0.00035,-0.12343288315751882,-1.8741756433543894e-16
-0.00033999999999999997,-0.12193790460483757,-2.0009642364196174e-16
-0.00033,-0.1197060357244754,-1.9789346590978925e-16
-0.00031999999999999997,-0.11661505840824311,-1.8735967691012966e-16
-0.00031,-0.11252434885650975,-1.5570502812012842e-16
-0.0002999999999999999,-0.10727281076870358,-1.9784334913780593e-16
-0.00028999999999999995,-0.10067551459566196,-1.6998579400098341e-16
-0.0002799999999999999,-0.09252067874907617,-1.6308315120957433e-16
-0.00026999999999999995,-0.08256564895595515,-1.6182954580416085e-16
-0.0002599999999999999,-0.07053266278873735,-1.8505781056527349e-16
-0.00025,-0.05610393338761463,-1.7538127724134574e-16
-0.00023999999999999998,-0.03891589036493798,-1.9981294479690783e-16
-0.00023,-0.018552996819384632,-1.7031924460532716e-16
-0.00021999999999999998,0.005459874006250305,-1.0997842570005761e-16
-0.00021,0.03366548413758367,-2.101941136877034e-18
-0.00019999999999999998,0.06668407010389302,1.1474759147025805e-17
-0.00019,0.105224179367507,7.273748466805123e-17
-0.00017999999999999998,0.15009507500947772,2.458547120320804e-18
-0.00017,0.2022218582542324,-2.4687886943857898e-17
-0.00015999999999999999,0.2626607026344203,-4.43017834122998e-19
-0.00015,0.3326202550128863,1.259239301329696e-16
-0.00013999999999999996,0.413480105031138,7.731958297065123e-17
-0.00013,0.5068222186248456,9.495632820388141e-17
-0.00011999999999999999,0.6144523373203522,1.3601939824825244e-16
-0.00011,0.7384428695285437,1.3943491265567402e-16
-9.999999999999999e-05,0.8811600262920626,3.9913884586614864e-16
-9e-05,1.0453346594378539,2.310140287412789e-16
-7.999999999999999e-05,1.2340865521616813,2.324605203062252e-16
-7.000000000000001e-05,1.4509822911604895,1.1874298142534592e-16
-6e-05,1.7000993955048396,3.9512282028592144e-16
-5e-05,1.9862028177033764,9.849540042580878e-17
-3.9999999999999996e-05,2.3147464908760154,1.136869925506062e-16
-3e-05,2.690407909135658,4.848407571524195e-16
-1.9999999999999998e-05,3.1185445992090495,9.766465911978472e-16
-1e-05,3.5946405263487096,1.9361083212719472e-15
-7.642109710234076e-22,4.11354837261009,3.618557092079964e-16
9.999999999999999e-06,4.585264944690787,1.2822844491693097e-15
1.9999999999999998e-05,4.906602875958263,1.0023120590164915e-15
3e-05,4.9089839405540125,2.0683250850994461e-16
3.9999999999999996e-05,4.399376987154765,9.178788186866453e-16
5e-05,3.541094271596707,4.452633494572968e-16
6e-05,2.5214792926916108,9.854428527604914e-17
7.000000000000001e-05,1.541422573697384,-4.7557025621337524e-17
7.999999999999999e-05,0.8308026721556615,-5.584541763382516e-16
9e-05,0.348531175745342,-7.081497785059013e-16
9.999999999999999e-05,0.047552959475619494,-7.281978328677433e-16
0.00011,-0.1224226399610178,-7.28538635349116e-16
0.00011999999999999999,-0.2189804345514466,-5.926801468471671e-16
0.00013,-0.26450072405638764,-7.911638415469227e-16
0.00013999999999999996,-0.28460740326290074,-7.464580263631592e-16
0.00015,-0.2873377926671003,-7.023140971579678e-16
0.00015999999999999999,-0.2818932671714838,-6.6877021959392e-16
0.00017,-0.2709855675078478,-7.003968646703558e-16
0.00017999999999999998,-0.25771914021830966,-6.688538308899176e-16
0.00019,-0.2429830749318458,-6.110169374498258e-16
0.00019999999999999998,-0.22779543998111662,-6.818054189132958e-16
0.00021,-0.212441213550911,-5.911614690709951e-16
0.00021999999999999998,-0.19724701454301782,-6.423503739454474e-16
0.00023,-0.18229886559934647,-5.876140084325233e-16
0.00023999999999999998,-0.16769567819321526,-6.645201957496157e-16
0.00024999999999999995,-0.15345859320276511,-7.647699380274812e-16
0.0002599999999999999,-0.13961225682705897,-7.252535455547685e-16
0.00026999999999999995,-0.12615684491424112,-7.300726947842162e-16
0.0002799999999999999,-0.11309299391359735,-7.696841448609902e-16
0.00028999999999999995,-0.10041434457900122,-7.564197800703681e-16
0.0002999999999999999,-0.08811403516159473,-7.835390852187248e-16
0.00031,-0.07618387861978367,-7.969950587214635e-16
0.00031999999999999997,-0.0646149014798894,-7.937551017120106e-16
0.00033,-0.05339861993265324,-8.088792167495971e-16
0.00033999999999999997,-0.04252570120568012,-8.196321023451742e-16
0.00035,-0.031987851178227854,-8.178274488070398e-16
0.00035999999999999997,-0.02177593517781356,-8.332126697151451e-16
0.00037,-0.011881994646238625,-7.953201007325139e-16
0.00037999999999999997,-0.002297260780682057,-8.430869934042124e-16
0.00039,0.006985855865384217,-8.055758587670451e-16
0.00039999999999999996,0.015975718976348998,-8.488708202058751e-16
0.00041,0.02467954730878261,-8.493336590190957e-16
0.00041999999999999996,0.033105296777171445,-8.815228428815581e-16
0.00043,0.04125983999124313,-8.497126467456153e-16
0.00043999999999999996,0.049150752396085955,-8.683565773538223e-16
0.00045,0.05678452909784913,-8.872090913085817e-16
0.00045999999999999996,0.06416832833134876,-8.825783881504468e-16
0.00047000000000000004,0.07130846864234236,-8.203291817364821e-16
0.00048000000000000007,0.07821192061096317,-8.131974877053064e-16
0.00049,0.08488411485681811,-8.237545708084241e-16
0.0004999999999999999,0.09133101821451982,-8.151056082076571e-16
0.0005119678,0.09876141600530232,-8.023269690912017e-16
0.0005239355999999999,0.10588646242923484,-8.06212428619304e-16
0.000538258423684,0.1140307360513373,-8.004119854279927e-16
0.0005525812473679999,0.12176754593723707,-7.807342238883041e-16
0.0005697225162965375,0.13052025797064057,-8.252673373962559e-16
0.0005868637852250749,0.13873648789078302,-7.902575426630413e-16
0.0006073781130533702,0.14790960421220514,-7.405239994658163e-16
0.0006278924408816652,0.15638864153478227,-7.575552275779105e-16
0.0006524435781400123,0.1656929163407645,-7.751253044531368e-16
0.0006769947153983592,0.17411795510629224,-7.758306446509385e-16
0.0007063770254464039,0.18314808921090706,-7.218747904620715e-16
0.0007357593354944484,0.1910929599143668,-7.031447444012936e-16
0.0007709234965137473,0.1993237331164072,-7.098592496351991e-16
0.000806087657533046,0.20625725171516318,-7.190122281039595e-16
0.0008481714221577224,0.2130583489607349,-6.084887797400453e-16
0.0008902551867823987,0.21836998640330793,-6.010650815121352e-16
0.000940620194609919,0.22304815117181695,-5.568327164097956e-16
0.000990985202437439,0.2261020990979092,-5.19036880965158e-16
0.0010512610365052586,0.2279766810382546,-4.461764001457105e-16
0.0011115368705730778,0.22819699095663196,-4.270162726745778e-16
0.0011836737832687635,0.22670795605477714,-3.088664135559028e-16
0.0012558106959644488,0.22368824843997448,-2.7895225099833766e-16
0.001342142710340391,0.218523440783245,-2.3967047463358764e-16
0.0014284747247163328,0.21214138616299166,-1.1837420236342357e-16
0.001531795152881173,0.20335456360324877,-1.2040089956996757e-16
0.0016351155810460129,0.19385829020968803,-1.8272753023889614e-17
0.00175876740306513,0.18193766756280216,7.465247803860468e-17
0.0018824192250842468,0.1699667631978889,1.5770268701525968e-16
0.0020304032526402864,0.15581529137559633,1.7412791659414105e-16
0.0021783872801963257,0.1423318025789937,2.79570990065172e-16
0.0023554916046948423,0.12714280521551946,2.7921202790057843e-16
0.0025325959291933584,0.11327841782442656,3.449674296725295e-16
0.0027445508426666935,0.0983299993131987,3.268145676976624e-16
0.0029565057561400277,0.08519057591385788,3.8478821123247645e-16
0.0032101691574866454,0.07161960994101202,4.0016485343461764e-16
0.0034638325588332627,0.060104888631789546,4.208053473542466e-16
0.0037674118442968673,0.04872966048417927,4.864988435079365e-16
0.004070991129760471,0.03941303896121841,4.69839763182026e-16
0.0044343087470176045,0.030644339417218253,3.7226824947125597e-16
0.004797626364274736,0.023728638808426728,3.7473846332131477e-16
0.005232437622255728,0.017568848584926258,3.331156642059692e-16
0.005667248880236719,0.012912587011377614,3.678411800968083e-16
0.0061876222975632104,0.00902584479310221,3.2144646361684715e-16
0.006707995714889701,0.006228869243146435,2.1747797931955055e-16
0.007330768213277699,0.004068268923900197,1.5184612618451205e-16
0.007953540711665695,0.002601230498564391,3.4308960004706374e-17
0.008698862382286485,0.0015683271473791924,1.6327830598465132e-16
0.009444184052907272,0.0009140440192205867,4.776083654010765e-17


==> figures/Data/eigenvectors/beta2501_Uy.csv <==
-0.009444184052907272,-3.149957643020245e-16,2.8099145514833165e-09
-0.008698862382286485,-3.1016823080891187e-16,-4.3195253500038266e-09
-0.007953540711665695,-2.529102935933502e-16,3.967252323678995e-09
-0.007330768213277699,-8.488505458990514e-17,-1.597888325348068e-08
-0.006707995714889701,-2.8401641214143095e-18,-1.2510206789220294e-08
-0.0061876222975632104,4.807293386445575e-17,-1.0388191586845579e-07
-0.005667248880236719,1.0162089031075949e-16,-2.3771865013484162e-07
-0.005232437622255728,1.6267570684956525e-16,-8.748929801635513e-07
-0.004797626364274736,2.69963055747216e-16,-2.190150474858654e-06
-0.0044343087470176045,2.0270269786633503e-16,-6.055886029967873e-06
-0.004070991129760471,1.8407163792924148e-16,-1.3891099230005226e-05
-0.0037674118442968673,1.5360470927048294e-16,-3.1468542844903574e-05
-0.0034638325588332627,1.6838528102352705e-16,-6.464216765230566e-05
-0.0032101691574866454,1.3696531617204118e-16,-0.00012571020318781235
-0.0029565057561400277,1.6595091292327712e-16,-0.00023240703892628078
-0.0027445508426666935,1.9929340381331697e-16,-0.0004011126547181091
-0.0025325959291933584,2.3714595229842603e-16,-0.0006747951455093991
-0.0023554916046948423,2.647303353208992e-16,-0.00105908897078189
-0.0021783872801963257,2.6867199994652984e-16,-0.0016412535166930096
-0.0020304032526402864,3.491564683818259e-16,-0.0023855273121493243
-0.0018824192250842468,3.660910833709466e-16,-0.0034457835261487548
-0.00175876740306513,3.5297356643761823e-16,-0.004703405779798225
-0.0016351155810460129,4.1730462542318084e-16,-0.0064006097152131385
-0.001531795152881173,4.564895894410292e-16,-0.00829550135330304
-0.0014284747247163328,4.884446551908363e-16,-0.010735624903062952
-0.001342142710340391,4.880788036987784e-16,-0.013328825344965345
-0.0012558106959644488,5.320578397798683e-16,-0.016536720949331576
-0.0011836737832687635,5.627753693985843e-16,-0.019810565896741707
-0.0011115368705730778,5.435626128604421e-16,-0.023724491354809318
-0.0010512610365052586,5.91905824831278e-16,-0.027587627536859293
-0.000990985202437439,5.305198189129373e-16,-0.03207463041451522
-0.000940620194609919,5.777325574307008e-16,-0.036382535660559025
-0.0008902551867823987,5.839869511540587e-16,-0.041265931831918595
-0.0008481714221577224,5.86704135351959e-16,-0.04584788691682246
-0.000806087657533046,5.7682154176526e-16,-0.05093685135956262
-0.0007709234965137473,5.96424395148888e-16,-0.05562116740647149
-0.0007357593354944484,5.908176020676637e-16,-0.06073533245625018
-0.0007063770254464039,5.91137449677875e-16,-0.06536831576524121
-0.0006769947153983592,6.196830065598277e-16,-0.07035413800009566
-0.0006524435781400123,6.189357479658628e-16,-0.07481095128404065
-0.0006278924408816652,5.877119328581728e-16,-0.07954946029247112
-0.0006073781130533702,6.503514321159897e-16,-0.0837379772107306
-0.0005868637852250749,6.254079440386594e-16,-0.08814602023639168
-0.0005697225162965375,6.437021260347214e-16,-0.09200583123218911
-0.0005525812473679999,6.390034391754889e-16,-0.09603312862261008
-0.000538258423684,6.817539790781231e-16,-0.09953162291530586
-0.0005239355999999999,6.790505593763478e-16,-0.10315553268938134
-0.0005119678,6.922491051065357e-16,-0.10628260477783412
-0.0004999999999999999,6.787990228009696e-16,-0.10950205358051034
-0.0004900000000000001,6.674652477666677e-16,-0.11226453898346203
-0.00048000000000000007,6.576650815856681e-16,-0.11509411469282145
-0.00047000000000000004,6.646165337320284e-16,-0.11799186694239822
-0.00045999999999999996,6.909804973730374e-16,-0.12095868957008264
-0.00045,6.788264060777555e-16,-0.12399544124467467
-0.00043999999999999996,6.463193139923487e-16,-0.1271026867100525
-0.00043,6.476541493708322e-16,-0.1302808951152555
-0.00041999999999999996,6.525288748772436e-16,-0.13353012108733878
-0.00041,6.602413804949372e-16,-0.13685024080901037
-0.00039999999999999996,6.52606477365339e-16,-0.14024053667351427
-0.00039,6.502384220689005e-16,-0.14369999149292972
-0.00037999999999999997,6.441093254825857e-16,-0.14722674110764747
-0.00037,6.371657749511733e-16,-0.1508184487970582
-0.00035999999999999997,6.45122734722764e-16,-0.15447157129064007
-0.00035,6.352972813155007e-16,-0.15818184695128168
-0.00033999999999999997,6.536948318514393e-16,-0.16194329996398787
-0.00033,5.924283319328069e-16,-0.16574888966445253
-0.00031999999999999997,5.944286822523411e-16,-0.1695891477675564
-0.00031,5.881671918591935e-16,-0.17345305643429926
-0.0002999999999999999,5.831514477810982e-16,-0.17732617316605895
-0.00028999999999999995,5.920575803532246e-16,-0.18119183343508888
-0.0002799999999999999,6.077168420822516e-16,-0.1850285636574228
-0.00026999999999999995,6.225971507684703e-16,-0.18881174369079673
-0.0002599999999999999,6.547535419438898e-16,-0.19251003633166247
-0.00025,6.032609285093291e-16,-0.1960876995888381
-0.00023999999999999998,5.71840502805499e-16,-0.19949966670196417
-0.00023,6.584461016272088e-16,-0.20269477278094414
-0.00021999999999999998,6.814767004670807e-16,-0.20560899673115673
-0.00021,6.053260900764269e-16,-0.20816996739006513
-0.00019999999999999998,6.961308480209145e-16,-0.21028772042096489
-0.00019,6.04027211676756e-16,-0.2118609822396586
-0.00017999999999999998,6.599095965818073e-16,-0.21276459086682487
-0.00017,6.01288011822824e-16,-0.21285822774258892
-0.00015999999999999999,5.774714956682266e-16,-0.21196938396735351
-0.00015,5.533408803323755e-16,-0.2099054316177321
-0.00013999999999999996,5.755580179907313e-16,-0.2064306694342024
-0.00013,5.277551241889637e-16,-0.20128289106159875
-0.00011999999999999999,4.840425672596331e-16,-0.19414255229494282
-0.00011,4.809268476153854e-16,-0.18465537682877456
-9.999999999999999e-05,4.251965370456635e-16,-0.17239112690479874
-9e-05,3.6672908548905877e-16,-0.1568740781482914
-7.999999999999999e-05,3.5288047453016124e-16,-0.13752769745472151
-7.000000000000001e-05,3.096575383362672e-16,-0.11371603847543708
-6e-05,2.8164061702192334e-16,-0.08467083807670536
-5e-05,2.479075031311423e-16,-0.04954559465060446
-3.9999999999999996e-05,1.797622576343571e-16,-0.007316490016629633
-3e-05,1.212839305054164e-16,0.04313102868959224
-1.9999999999999998e-05,6.41772258770531e-18,0.10308843342472412
-1e-05,-1.2242263822589683e-16,0.17386540197704584
-7.642109710234076e-22,-2.74771777700273e-16,0.2566231145954325
9.999999999999999e-06,-3.862512170696713e-16,0.3517659295332301
1.9999999999999998e-05,-4.474540564754248e-16,0.4564888314063425
3e-05,-3.510890017671045e-16,0.5657563684809824
3.9999999999999996e-05,-3.655303364105951e-16,0.6685047992415695
5e-05,-4.1289953594464456e-16,0.7533183380227964
6e-05,-4.438061656464356e-16,0.8146206805181255
7.000000000000001e-05,-5.347971611999854e-16,0.8500377614892205
7.999999999999999e-05,-6.591914245033672e-16,0.8643661835505048
9e-05,-4.2302631939419704e-16,0.8640348229583253
9.999999999999999e-05,-5.80553461720818e-16,0.8539952823459495
0.00011,-7.226471843676252e-16,0.8383840702370455
0.00011999999999999999,-7.310802030928928e-16,0.8195361446645414
0.00013,-7.729925955923712e-16,0.7991093688901331
0.00013999999999999996,-6.723428958090995e-16,0.7779602319602366
0.00015,-6.249058874663516e-16,0.7566597518586
0.00015999999999999999,-3.644751167652918e-16,0.7354911277397905
0.00017,-4.2385079748418297e-16,0.7146365982799162
0.00017999999999999998,-3.933481466002328e-16,0.6941812024144831
0.00019,-3.275627906709555e-16,0.6741762443362844
0.00019999999999999998,-2.521664778419001e-16,0.6546410540469404
0.00021,-4.588337961190205e-18,0.6355840637325405
0.00021999999999999998,1.096579837090512e-16,0.6170033504302176
0.00023,1.1236739829589361e-16,0.59889364531167
0.00023999999999999998,3.3270930569704895e-16,0.5812464480966446
0.00024999999999999995,3.510767859471884e-16,0.5640523890946012
0.0002599999999999999,3.608980279652734e-16,0.5473011949766557
0.00026999999999999995,4.0836741379331555e-16,0.5309825241334294
0.0002799999999999999,3.746489518464382e-16,0.5150858883096038
0.00028999999999999995,2.3913348053126303e-16,0.499600983318504
0.0002999999999999999,2.469052551631846e-16,0.48451759905486075
0.00031,3.2090981883238676e-16,0.4698257820440794
0.00031999999999999997,2.8385779003979625e-16,0.4555157450075734
0.00033,2.0154118965338827e-16,0.44157797146671957
0.00033999999999999997,2.800882533224426e-16,0.42800312820218966
0.00035,2.8765658773847763e-16,0.41478214826740706
0.00035999999999999997,2.7228028005638527e-16,0.40190614733711616
0.00037,2.6101826379519317e-16,0.3893664971541715
0.00037999999999999997,3.2225200888858727e-16,0.3771547459293995
0.00039,2.1423379912892775e-16,0.36526268630479164
0.00039999999999999996,2.6925205463755703e-16,0.3536822797495177
0.00041,1.5187555702178986e-16,0.34240572044494005
0.00041999999999999996,1.7425777571773553e-16,0.3314253634271623
0.00043,9.519623585879901e-17,0.3207337851554117
0.00043999999999999996,1.5634710345651423e-16,0.31032371558678
0.00045,1.1010566259161748e-16,0.30018809503861626
0.00045999999999999996,3.2270404878266984e-17,0.29032000859681406
0.00047000000000000004,-9.51684082334552e-18,0.2807127421734606
0.00048000000000000007,5.503904207370574e-17,0.27135972467167574
0.00049,4.934502888582096e-17,0.26225457276839553
0.0004999999999999999,5.804219402117356e-17,0.25339101867140773
0.0005119678,-4.225030192819442e-17,0.24309241152075914
0.0005239355999999999,1.967458387195003e-17,0.2331210001245356
0.000538258423684,4.3484750021656125e-17,0.221603797653245
0.0005525812473679999,-3.673304350608181e-17,0.21052480557083877
0.0005697225162965375,-1.0945074436394436e-16,0.19781980429814636
0.0005868637852250749,-8.211912885472164e-17,0.18569395321763554
0.0006073781130533702,-8.230506627238503e-17,0.171908718530394
0.0006278924408816652,-1.486829675602258e-16,0.15887678450494752
0.0006524435781400123,-1.7518921540514647e-16,0.14421705804294602
0.0006769947153983592,-1.80525073919296e-16,0.1305185500752956
0.0007063770254464039,-1.9134677879439416e-16,0.11530649541597769
0.0007357593354944484,-1.889398326060218e-16,0.10129301252527925
0.0007709234965137473,-2.03081031099742e-16,0.08597647603140317
0.000806087657533046,-2.436290737525079e-16,0.07211353174681218
0.0008481714221577224,-2.250984563978154e-16,0.057258676528864245
0.0008902551867823987,-2.4656081807846525e-16,0.04410851367448812
0.000940620194609919,-2.478594419908852e-16,0.030367607297280504
0.000990985202437439,-2.6883727532324467e-16,0.018546102510442582
0.0010512610365052586,-2.6260387049147145e-16,0.006594487799560578
0.0011115368705730778,-2.542024611945283e-16,-0.003300831189287398
0.0011836737832687635,-2.634115646478615e-16,-0.012857880722284377
0.0012558106959644488,-2.4597278723413837e-16,-0.020343261169754615
0.001342142710340391,-2.695915171973996e-16,-0.027081499651774484
0.0014284747247163328,-2.7540439771845816e-16,-0.03188813014549536
0.001531795152881173,-2.631830279827817e-16,-0.035666679735816484
0.0016351155810460129,-2.638981054502157e-16,-0.03781787923114221
0.00175876740306513,-1.8797962794002878e-16,-0.03883653144760976
0.0018824192250842468,-1.857313402562304e-16,-0.03866732736135659
0.0020304032526402864,-1.2111564043011562e-16,-0.03744618356001188
0.0021783872801963257,-4.686728748245802e-17,-0.035544170464119736
0.0023554916046948423,-1.845750929502569e-17,-0.032817051004898186
0.0025325959291933584,-1.3427567619017718e-17,-0.029893590775844248
0.0027445508426666935,-2.5300606100878663e-17,-0.026444876982341745
0.0029565057561400277,-2.0426672723534998e-17,-0.023180314008726558
0.0032101691574866454,9.86487027559412e-18,-0.01968514027606996
0.0034638325588332627,2.716597935690914e-17,-0.016606548468892632
0.0037674118442968673,2.4820924692066807e-17,-0.013531567849608472
0.004070991129760471,9.303057995100872e-17,-0.0109608856282394
0.0044343087470176045,1.3362594363005481e-16,-0.008545174419890037
0.004797626364274736,1.1011140473020847e-16,-0.006613168113201485
0.005232437622255728,2.2838939578268962e-17,-0.004906492252004481
0.005667248880236719,3.5779276503506713e-17,-0.0035998235845725738
0.0061876222975632104,1.1722075867907435e-16,-0.002522162269095429
0.006707995714889701,1.5791383885775572e-16,-0.0017359750665377899
0.007330768213277699,1.2880368975412709e-16,-0.001137266359546931
0.007953540711665695,-2.793728060138866e-18,-0.0007246464481830597
0.008698862382286485,5.774447664387878e-17,-0.00043859772885337917
0.009444184052907272,1.2809141326332747e-16,-0.0002545335086941276


==> figures/Data/eigenvectors/beta2501_c.csv <==
-0.009444184052907272,-7.124493145023428e-16,3.7747675735417257e-16
-0.008698862382286485,-9.258510894671614e-16,4.237960973021016e-16
-0.007953540711665695,-1.1325407346719176e-15,2.5036801458516016e-16
-0.007330768213277699,-1.270228156045344e-15,1.6104926770193593e-16
-0.006707995714889701,-1.2436437496839146e-15,-3.32886493450741e-17
-0.0061876222975632104,-1.2777537779800209e-15,-2.944578082838813e-17
-0.005667248880236719,-9.326377696194276e-16,-8.06758876735236e-17
-0.005232437622255728,-1.0514670128355306e-15,-1.4882799581734604e-16
-0.004797626364274736,-2.3165785384537505e-16,-1.3260769208961961e-16
-0.0044343087470176045,-1.1726967696399762e-15,-1.237936395532363e-16
-0.004070991129760471,1.3433534258049197e-15,-9.133802753836335e-17
-0.0037674118442968673,-2.3029730501025656e-15,2.4763543026126196e-17
-0.0034638325588332627,8.872987038633178e-15,1.5833825378022878e-18
-0.0032101691574866454,-7.778399870611514e-15,5.386829304934206e-19
-0.0029565057561400277,5.305227247411866e-14,-2.2700149336668193e-17
-0.0027445508426666935,-3.4124702141221144e-14,-6.593255683844398e-17
-0.0025325959291933584,3.869885693488677e-13,-1.6143281609959568e-16
-0.0023554916046948423,1.922233605183731e-13,-1.8866547156176687e-16
-0.0021783872801963257,5.349789333825838e-12,-2.0273051944204926e-16
-0.0020304032526402864,1.9296355426143027e-11,-3.0273732482816485e-16
-0.0018824192250842468,7.858119987870911e-11,-2.7288382107550856e-16
-0.00175876740306513,2.1960136392280087e-10,-3.154513811692665e-16
-0.0016351155810460129,7.338214002744494e-10,-3.6395918177070426e-16
-0.001531795152881173,1.7593479622184086e-09,-3.8549009585775145e-16
-0.0014284747247163328,5.615900555689201e-09,-4.334976270558949e-16
-0.001342142710340391,1.3192743448847583e-08,-4.499450655848232e-16
-0.0012558106959644488,3.544868547892453e-08,-4.633460388123549e-16
-0.0011836737832687635,7.74454596105378e-08,-4.831096094537299e-16
-0.0011115368705730778,1.8236773877197215e-07,-4.995494563175082e-16
-0.0010512610365052586,3.676270072818551e-07,-4.74252525473317e-16
-0.000990985202437439,7.812641897882477e-07,-4.727688406939008e-16
-0.000940620194609919,1.4612328548905862e-06,-5.161478940727774e-16
-0.0008902551867823987,2.835011908294274e-06,-4.800163390741423e-16
-0.0008481714221577224,4.935610912252064e-06,-5.117501547618517e-16
-0.000806087657533046,8.810801515301135e-06,-4.54489279895286e-16
-0.0007709234965137473,1.43607676615995e-05,-5.133471328464545e-16
-0.0007357593354944484,2.3712647457100936e-05,-4.869258965808308e-16
-0.0007063770254464039,3.608312098231628e-05,-5.150794931957962e-16
-0.0006769947153983592,5.519332138079056e-05,-5.044392552131621e-16
-0.0006524435781400123,7.871374625887328e-05,-4.894183891613917e-16
-0.0006278924408816652,0.00011251909708468912,-4.90004429484881e-16
-0.0006073781130533702,0.0001516438932821331,-4.989376257910114e-16
-0.0005868637852250749,0.00020459546476377447,-5.07652790763509e-16
-0.0005697225162965375,0.00026274338398365164,-4.919864530933814e-16
-0.0005525812473679999,0.00033757357378717096,-4.573877321055282e-16
-0.000538258423684,0.00041615942603853235,-4.853135874390381e-16
-0.0005239355999999999,0.00051312181628261,-4.815542414385801e-16
-0.0005119678,0.0006111934586546263,-4.769809578412817e-16
-0.0004999999999999999,0.0007280307534342184,-4.458324628143654e-16
-0.0004900000000000001,0.0008425402191459186,-4.50097117965148e-16
-0.00048000000000000007,0.0009750403857838486,-4.775241692220667e-16
-0.00047000000000000004,0.0011282676405748708,-4.61056090130334e-16
-0.00045999999999999996,0.0013055182475279839,-4.791913506977783e-16
-0.00045,0.0015104352013245571,-4.860360001995754e-16
-0.00043999999999999996,0.0017474036906641184,-4.660749761427177e-16
-0.00043,0.002021268215769263,-4.3388279145137977e-16
-0.00041999999999999996,0.0023378559408221457,-4.556303061901227e-16
-0.00041,0.0027036016536100445,-4.350638601767679e-16
-0.00039999999999999996,0.0031262393822720147,-4.34554259055815e-16
-0.00039,0.0036143057787904214,-4.685113750955876e-16
-0.00037999999999999997,0.004178052708449981,-4.2444362709896105e-16
-0.00037,0.004828790539094065,-4.578974991839555e-16
-0.00035999999999999997,0.005580090412884716,-4.3985648406032186e-16
-0.00035,0.006446917083674489,-4.571968321151495e-16
-0.00033999999999999997,0.007447210269317675,-4.185022764103676e-16
-0.00033,0.008600741295895716,-4.636198311508326e-16
-0.00031999999999999997,0.009931189653542685,-4.22013326629388e-16
-0.00031,0.011464637773135203,-4.025601182774088e-16
-0.0002999999999999999,0.013232293442474188,-4.184565780386296e-16
-0.00028999999999999995,0.015268511228248625,-3.980342303264749e-16
-0.0002799999999999999,0.01761435609994168,-4.1575752100785843e-16
-0.00026999999999999995,0.020315006574200836,-4.1595967110593573e-16
-0.0002599999999999999,0.023424412916749245,-3.9946932950100695e-16
-0.00025,0.027001893714929552,-3.784821829424193e-16
-0.00023999999999999998,0.03111821776013729,-3.7849977361249605e-16
-0.00023,0.035851149324927716,-3.5615200219716864e-16
-0.00021999999999999998,0.04129338238562095,-3.653392169460504e-16
-0.00021,0.04754671611478926,-3.567255488727998e-16
-0.00019999999999999998,0.05473240210372969,-3.804610316278642e-16
-0.00019,0.06298353456134845,-3.7338939918265954e-16
-0.00017999999999999998,0.07245854774343,-3.500233071892488e-16
-0.00017,0.08333127682261433,-3.20435939680536e-16
-0.00015999999999999999,0.09580858059356377,-3.3724453539376708e-16
-0.00015,0.11011735754537998,-3.3746132735690835e-16
-0.00013999999999999996,0.12652759036655786,-3.141970236635875e-16
-0.00013,0.14533537152205386,-3.305465787109405e-16
-0.00011999999999999999,0.16689310170396676,-2.8495339483630836e-16
-0.00011,0.19158727003864887,-2.902009838443609e-16
-9.999999999999999e-05,0.2198781211993166,-2.8576033414400853e-16
-9e-05,0.2522705095105735,-2.6615523960499056e-16
-7.999999999999999e-05,0.28936610480651037,-1.729457878916246e-16
-7.000000000000001e-05,0.33182495555034985,-2.2436777478220935e-16
-6e-05,0.3804329889734772,-2.434131997301851e-16
-5e-05,0.43604794700283694,-2.674327115782599e-16
-3.9999999999999996e-05,0.499662233712392,-1.8514244235949686e-16
-3e-05,0.572275619579249,-1.1385455025566059e-16
-1.9999999999999998e-05,0.6546368650661262,-2.4269500599351183e-16
-1e-05,0.7465183458108035,-6.34944656289796e-17
-7.642109710234076e-22,0.8440166375214841,3.7176777775204285e-17
9.999999999999999e-06,0.9364898478950183,-4.718823208014901e-17
1.9999999999999998e-05,0.9996240307883356,1.1993022786451134e-16
3e-05,1.0,-2.036008356699988e-17
3.9999999999999996e-05,0.9131449882146524,1.9955117074005869e-16
5e-05,0.7485518948016546,9.40026188030578e-17
6e-05,0.5533280413725343,8.760901122215425e-17
7.000000000000001e-05,0.37522333705180605,6.580123015088342e-17
7.999999999999999e-05,0.23871369014914068,6.172387475480556e-17
9e-05,0.1458375624868644,2.2956407085764175e-17
9.999999999999999e-05,0.08672644221311361,3.169433828213507e-17
0.00011,0.05079618449590684,1.5484904999426956e-17
0.00011999999999999999,0.029477085077376845,1.0768164710715837e-17
0.00013,0.017008868520903712,7.502531161472634e-18
0.00013999999999999996,0.009788660003928383,-1.533641775843352e-18
0.00015,0.005619716708151816,4.776853377008624e-18
0.00015999999999999999,0.003225178212690159,3.4362747188924515e-18
0.00017,0.0018484266278201572,-5.924852844028934e-18
0.00017999999999999998,0.0010598151873464383,1.2842930162025367e-17
0.00019,0.0006070446058193216,-1.888380187765053e-17
0.00019999999999999998,0.0003479370568327337,-2.361214577807612e-17
0.00021,0.00019924784839425597,-3.053537798049747e-17
0.00021999999999999998,0.00011418610340947268,-3.255062105618054e-17
0.00023,6.538260263239533e-05,3.0447026336707504e-17
0.00023999999999999998,3.7467156385375494e-05,9.038079322452151e-18
0.00024999999999999995,2.1452304021458738e-05,-6.881207830759202e-19
0.0002599999999999999,1.2292541417413163e-05,-2.4111814239302922e-17
0.00026999999999999995,7.037943767706215e-06,3.0543534735384594e-17
0.0002799999999999999,4.032707506952743e-06,6.311636501259523e-18
0.00028999999999999995,2.308790518593441e-06,-2.814770021793016e-18
0.0002999999999999999,1.32288026512305e-06,1.1099401915957118e-18
0.00031,7.573445998914081e-07,-3.9355196187112496e-18
0.00031999999999999997,4.339261047539934e-07,-1.458262344034743e-18
0.00033,2.484133892631254e-07,1.1991302566602181e-17
0.00033999999999999997,1.4232604389994606e-07,-2.4318052116220562e-17
0.00035,8.147618520763291e-08,7.38635983828417e-18
0.00035999999999999997,4.6679691705925255e-08,-6.153924103879794e-18
0.00037,2.6721580847887495e-08,-1.2243663481377417e-17
0.00037999999999999997,1.5309044030137276e-08,6.5147447387659056e-18
0.00039,8.763363396388432e-09,-1.980966366642646e-18
0.00039999999999999996,5.020489377257082e-09,8.523190158391842e-18
0.00041,2.873810032692682e-09,2.1249757787650623e-17
0.00041999999999999996,1.6463540086761023e-09,1.5543722449149336e-17
0.00043,9.423779241047831e-10,-2.973050443598359e-17
0.00043999999999999996,5.398594639130525e-10,2.5066447967952768e-17
0.00045,3.0901010614879666e-10,-1.5870430872627674e-17
0.00045999999999999996,1.7701825471073544e-10,-1.806958489761103e-17
0.00047000000000000004,1.0132026030688074e-10,1.6961175846983616e-17
0.00048000000000000007,5.803848876929997e-11,4.958844453111796e-18
0.00049,3.321443301475276e-11,2.501692544544916e-17
0.0004999999999999999,1.901650465579163e-11,3.0226553402641856e-17
0.0005119678,9.751064658294718e-12,-1.9313008239608107e-17
0.0005239355999999999,5.007773655716335e-12,2.6715068839459073e-17
0.000538258423684,2.2515395349623545e-12,-2.382417036993018e-17
0.0005525812473679999,1.0174039442353478e-12,2.0314018406960807e-18
0.0005697225162965375,3.9074648649525966e-13,-5.8162881808941665e-18
0.0005868637852250749,1.5242161675850815e-13,4.618295572945058e-18
0.0006073781130533702,4.8451272520390167e-14,-1.9370077401047247e-17
0.0006278924408816652,1.6143743648634505e-14,4.945719027364061e-18
0.0006524435781400123,4.104061534764809e-15,3.3204253241964905e-18
0.0006769947153983592,1.1741947759355273e-15,2.796773597087155e-18
0.0007063770254464039,2.5988693040812294e-16,6.582089163365192e-18
0.0007357593354944484,7.4491347465367e-17,9.396771050076797e-18
0.0007709234965137473,8.473650086623046e-17,-3.746651689967163e-19
0.000806087657533046,4.59347254520193e-17,-1.2595107713114914e-17
0.0008481714221577224,4.823824939051378e-17,-3.2098911494712177e-17
0.0008902551867823987,3.804749274483151e-17,7.857960051806123e-18
0.000940620194609919,2.628318801760632e-17,2.0396251727027954e-17
0.000990985202437439,2.183615849872173e-17,-9.288530899518347e-18
0.0010512610365052586,3.6376530657146576e-17,-2.536566291795741e-17
0.0011115368705730778,-5.391676316329216e-18,-2.3977187842574303e-17
0.0011836737832687635,1.711975623726687e-17,2.3675549171032954e-17
0.0012558106959644488,5.5410264246792494e-17,1.5407016473395715e-17
0.001342142710340391,4.187951909240065e-17,-3.901529421189401e-17
0.0014284747247163328,3.1826755856947893e-17,5.435644556549476e-18
0.001531795152881173,2.9252803416832684e-17,1.2943716467315664e-18
0.0016351155810460129,2.3418139466248317e-17,-4.270325809445485e-18
0.00175876740306513,3.561240215994015e-17,-1.3727306859490478e-17
0.0018824192250842468,2.0299428692992898e-17,9.842507014051077e-18
0.0020304032526402864,4.317353683492308e-17,1.0867936660281198e-18
0.0021783872801963257,4.5895107736824416e-17,2.20105212706688e-17
0.0023554916046948423,3.130355214607173e-17,-2.783808581450626e-17
0.0025325959291933584,5.264563564326921e-17,4.289750626448501e-18
0.0027445508426666935,2.8550767703828506e-17,5.738473412816454e-18
0.0029565057561400277,4.1935902889944535e-17,3.732714438133781e-17
0.0032101691574866454,6.621458549818825e-17,-1.8053359010769015e-18
0.0034638325588332627,5.894750839223566e-17,3.372666863358061e-18
0.0037674118442968673,7.433140025607168e-17,-1.3773775555610835e-18
0.004070991129760471,6.224648094223512e-17,8.90399861205183e-18
0.0044343087470176045,2.960257361331545e-17,-2.7875013319242337e-17
0.004797626364274736,3.5605630902594974e-17,2.88066421749502e-17
0.005232437622255728,2.5292307846967716e-17,-2.4010527209672087e-17
0.005667248880236719,5.767539097568652e-17,1.3754448498817468e-17
0.0061876222975632104,5.3838451802279565e-17,-1.494642554130426e-17
0.006707995714889701,2.548126532993702e-17,-1.3983579742487547e-17
0.007330768213277699,7.830156674202127e-17,1.2731206196181355e-17
0.007953540711665695,3.21252782128333e-17,-6.398491230809559e-18
0.008698862382286485,4.277487578916084e-17,-9.161312915906155e-18
0.009444184052907272,3.5784444678783475e-17,2.764535473573902e-17


==> figures/Data/eigenvectors/beta2501_p.csv <==
-0.009444184052907272,5.855587213074283e-10,-1.2209983919514592e-17
-0.007953540711665695,3.1152040128551136e-09,-9.88425174742073e-17
-0.006707995714889701,2.1872168705431683e-08,-1.2274091260485151e-17
-0.005667248880236719,2.277915890473386e-07,-4.512450277544266e-18
-0.004797626364274736,2.144508732926698e-06,1.4569385358745804e-17
-0.004070991129760471,1.450727426020081e-05,-6.914309530996e-18
-0.0034638325588332627,7.119538261852311e-05,-3.6406735453473874e-17
-0.0029565057561400277,0.00026641414966268657,-4.445073249176556e-18
-0.0025325959291933584,0.0007966849484008252,1.9187659558945143e-17
-0.0021783872801963257,0.0019797508436517454,-5.5046977178409806e-17
-0.0018824192250842468,0.004221155028414186,-6.359240088284633e-18
-0.0016351155810460129,0.007927753111813714,-6.157451692830541e-17
-0.0014284747247163328,0.013401291648405698,-5.1734142401686285e-17
-0.0012558106959644488,0.020756736359796274,-1.177203820580935e-16
-0.0011115368705730778,0.02989411783676323,-1.4161402246843998e-16
-0.000990985202437439,0.04052551077897172,-2.0855625610166286e-16
-0.0008902551867823987,0.05223831737658505,-1.7239139643601438e-16
-0.000806087657533046,0.06457133675963743,-2.426053363217275e-16
-0.0007357593354944484,0.07707751319973932,-3.2489092389080405e-16
-0.0006769947153983592,0.089373520314409,-3.207736615445123e-16
-0.0006278924408816652,0.10116225574636582,-4.2232763291539826e-16
-0.0005868637852250749,0.11223330961714974,-4.2075538964751294e-16
-0.0005525812473679999,0.12245495669487069,-2.8362436073226055e-16
-0.0005239355999999999,0.13176074232048088,-4.11847668266775e-16
-0.0004999999999999999,0.14013621230583462,-5.1755104553791e-16
-0.00048000000000000007,0.1475909628238788,-7.502812321148243e-16
-0.00045999999999999996,0.15550234135237603,-3.542065388426366e-16
-0.00043999999999999996,0.16393337337111208,-9.667454894428362e-16
-0.00041999999999999996,0.17294226950010744,-7.396629251849096e-16
-0.00039999999999999996,0.18260572369473768,-7.876179468264164e-16
-0.00037999999999999997,0.19301711301337243,-8.433262018457246e-16
-0.00035999999999999997,0.20429317597408989,-9.489609256547618e-16
-0.00033999999999999997,0.21658011210057265,-1.004639643657985e-15
-0.00031999999999999997,0.23006217603282497,-9.999905887897773e-16
-0.0002999999999999999,0.24497265044970365,-9.761870159551582e-16
-0.0002799999999999999,0.2616082914291593,-1.1682278429250632e-15
-0.0002599999999999999,0.28034846609135733,-1.295372997222075e-15
-0.00023999999999999998,0.3016808966501146,-1.4522497112875529e-15
-0.00021999999999999998,0.32623677053951095,-7.494484093110758e-16
-0.00019999999999999998,0.3548394024921221,-1.6548584905323844e-15
-0.00017999999999999998,0.38857184170435355,-1.935391556108238e-15
-0.00015999999999999999,0.4288730465949104,-1.364262306169248e-15
-0.00013999999999999996,0.47766597890375645,-1.424270513203696e-15
-0.00011999999999999999,0.5375569521400287,-1.7777731886953593e-15
-9.999999999999999e-05,0.6120116471799001,-1.4352893413658886e-16
-7.999999999999999e-05,0.7059646768111223,-2.558712202646785e-15
-6e-05,0.8250311638731546,2.4371325985569617e-15
-3.9999999999999996e-05,0.9791925894243639,2.024887502571618e-15
-1.9999999999999998e-05,1.137971979112923,9.988309366594742e-15
-7.642109710234076e-22,1.036378088585579,-1.3539637152899016e-15
1.9999999999999998e-05,-1.5075886592641097,-1.1514435844133446e-14
3.9999999999999996e-05,-7.995337232087174,-4.617939358067261e-15
6e-05,-8.876963505397848,-4.257401036945269e-15
7.999999999999999e-05,-4.137846845058952,-3.849466381858758e-15
9.999999999999999e-05,-1.1862508025234195,-2.8777363455429855e-15
0.00011999999999999999,-0.021977429896272604,-1.1639267202451405e-15
0.00013999999999999996,0.3663291463953071,7.792760346194363e-16
0.00015999999999999999,0.4782870974539218,1.3242369686016573e-16
0.00017999999999999998,0.49780783469410045,1.857164528999434e-16
0.00019999999999999998,0.487612098326549,-3.784987935362152e-17
0.00021999999999999998,0.4684444073236332,1.2457091251091266e-16
0.00023999999999999998,0.4471057988872092,-3.9864616930689096e-16
0.0002599999999999999,0.4257888520294082,5.272997219590883e-16
0.0002799999999999999,0.4051778270396559,2.0922363240583997e-16
0.0002999999999999999,0.38546280295460333,4.0996001591795484e-16
0.00031999999999999997,0.3666737457002067,2.9723857421707067e-16
0.00033999999999999997,0.3487896178837367,3.56501912656587e-16
0.00035999999999999997,0.33177418894319255,4.1390565582265284e-16
0.00037999999999999997,0.31558766618712125,4.1862419117628984e-16
0.00039999999999999996,0.3001904751661223,4.542417003772126e-16
0.00041999999999999996,0.28554431886010867,5.495741305843546e-16
0.00043999999999999996,0.2716129005943634,4.826960105294926e-16
0.00045999999999999996,0.2583603773055395,4.934763037319902e-16
0.00048000000000000007,0.24575757366651765,-5.029465350522925e-16
0.0004999999999999999,0.2337573054546298,-1.2170436356422615e-16
0.0005239355999999999,0.22014876421691587,-2.4792224955468194e-16
0.0005525812473679999,0.20489725518523766,-3.8887213373432573e-16
0.0005868637852250749,0.18801953273406014,-2.326516576834413e-16
0.0006278924408816652,0.16962941638537912,-1.6935942853255274e-16
0.0006769947153983592,0.1499582351034808,-1.7742812066759284e-16
0.0007357593354944484,0.12937761679879628,-1.207933866653691e-16
0.000806087657533046,0.10840901340173845,-1.306335175593149e-16
0.0008902551867823987,0.08771308304380823,-2.0044367634307769e-16
0.000990985202437439,0.06804901791420757,-1.391513112166879e-16
0.0011115368705730778,0.05019819305125987,-6.005430585699672e-17
0.0012558106959644488,0.03485524494425886,-5.426376843236633e-17
0.0014284747247163328,0.02250415183983727,-4.507810948934249e-17
0.0016351155810460129,0.013312836714763016,-5.863332473569347e-18
0.0018824192250842468,0.007088331321727512,-7.777282754968289e-18
0.0021783872801963257,0.003324167286748012,1.3348470596863553e-17
0.0025325959291933584,0.0013374031719987744,1.4905213100522744e-17
0.0029565057561400277,0.00044708346305728807,1.47188395541399e-17
0.0034638325588332627,0.00011943768739562557,-3.044428331558814e-19
0.004070991129760471,2.4301556233858374e-05,3.877892804931178e-18
0.004797626364274736,3.5438822316721275e-06,-2.6311410506193587e-18
0.005667248880236719,3.5716693875908993e-07,1.6612340904622212e-18
0.006707995714889701,4.822073352654023e-08,2.1698123076855233e-17
0.007953540711665695,2.6509337388649088e-08,1.8950632475684674e-17
0.009444184052907272,1.5115226004323838e-08,-8.499134436707821e-18


==> figures/Data/eigenvectors/beta2501_source.csv <==
-0.009444184052907272,-4.795736409529085e-27,2.5409232518651378e-27
-0.008698862382286485,-6.2322156666840834e-27,2.8527143372545642e-27
-0.007953540711665695,-7.623513316641804e-27,1.6853114725308834e-27
-0.007330768213277699,-8.550333746353289e-27,1.0840768895758842e-27
-0.006707995714889701,-8.371385149003204e-27,-2.2407711599769315e-28
-0.0061876222975632104,-8.600991243499977e-27,-1.982094730828069e-28
-0.005667248880236719,-6.277899097692486e-27,-5.430565852354731e-28
-0.005232437622255728,-7.077778775599122e-27,-1.0018113903262642e-27
-0.004797626364274736,-1.5593670758398622e-27,-8.926270601888827e-28
-0.0044343087470176045,-7.893817119373447e-27,-8.33296702501269e-28
-0.004070991129760471,9.042564578082835e-27,-6.148270414805192e-28
-0.0037674118442968673,-1.5502087631759648e-26,1.66691752665869e-28
-0.0034638325588332627,5.972706568210756e-26,1.0658281413401836e-29
-0.0032101691574866454,-5.235903061362201e-26,3.6260563249396494e-30
-0.0029565057561400277,3.5711272301547784e-25,-1.5280235444071318e-28
-0.0027445508426666935,-2.2970486914436367e-25,-4.43814257432992e-28
-0.0025325959291933584,2.6049504635934354e-24,-1.0866586830856377e-27
-0.0023554916046948423,1.2939202160726881e-24,-1.2699708665499252e-27
-0.0021783872801963257,3.601124346070684e-23,-1.3646477715267857e-27
-0.0020304032526402864,1.2989044224207981e-22,-2.0378296386394013e-27
-0.0018824192250842468,5.289591092666776e-22,-1.8368818897164398e-27
-0.00175876740306513,1.4782244343456742e-21,-2.1234291589210142e-27
-0.0016351155810460129,4.939718241413791e-21,-2.4499909768921796e-27
-0.001531795152881173,1.1843230075813571e-20,-2.594965859643867e-27
-0.0014284747247163328,3.780561108270446e-20,-2.918257282377957e-27
-0.001342142710340391,8.881867465205877e-20,-3.029204997916378e-27
-0.0012558106959644488,2.3868786945748887e-19,-3.1198640325165385e-27
-0.0011836737832687635,5.215858004133418e-19,-3.2536847686292755e-27
-0.0011115368705730778,1.2287281587670612e-18,-3.36578436409518e-27
-0.0010512610365052586,2.4783252098273837e-18,-3.1971317841828123e-27
-0.000990985202437439,5.2718493938493286e-18,-3.1901706987472653e-27
-0.000940620194609919,9.87189851678746e-18,-3.487027829196704e-27
-0.0008902551867823987,1.918800972521608e-17,-3.248860491721506e-27
-0.0008481714221577224,3.347788818478686e-17,-3.471163907417361e-27
-0.000806087657533046,5.993344789867956e-17,-3.0915586430823752e-27
-0.0007709234965137473,9.799953177757865e-17,-3.503139932612191e-27
-0.0007357593354944484,1.625715395766961e-16,-3.338315251813166e-27
-0.0007063770254464039,2.4875365244243665e-16,-3.550909725725965e-27
-0.0006769947153983592,3.834512589650386e-16,-3.5045520480344545e-27
-0.0006524435781400123,5.516576455836608e-16,-3.430041245682492e-27
-0.0006278924408816652,7.977806846796436e-16,-3.474219749170915e-27
-0.0006073781130533702,1.0887643355174866e-15,-3.582244433663761e-27
-0.0005868637852250749,1.4926844577615344e-15,-3.703725454456542e-27
-0.0005697225162965375,1.9494009969135654e-15,-3.650249409088383e-27
-0.0005525812473679999,2.5572386818866097e-15,-3.464873117994931e-27
-0.000538258423684,3.219953324286861e-15,-3.755020315342378e-27
-0.0005239355999999999,4.072261241082227e-15,-3.8217331843263935e-27
-0.0005119678,4.973718905311539e-15,-3.881535664191996e-27
-0.0004999999999999999,6.100294539661476e-15,-3.7357066657982084e-27
-0.0004900000000000001,7.261179377296493e-15,-3.879026587077497e-27
-0.00048000000000000007,8.67642829080019e-15,-4.249264206680443e-27
-0.00047000000000000004,1.0412387222726583e-14,-4.254925311327136e-27
-0.00045999999999999996,1.2558446604576379e-14,-4.6095862715882016e-27
-0.00045,1.5232303000250634e-14,-4.901532761933417e-27
-0.00043999999999999996,1.859610237320826e-14,-4.960031855401728e-27
-0.00043,2.28697157474081e-14,-4.909183269578379e-27
-0.00041999999999999996,2.836404520789372e-14,-5.527936250134526e-27
-0.00041,3.551487841219055e-14,-5.715057939502503e-27
-0.00039999999999999996,4.495758292705366e-14,-6.249204475060984e-27
-0.00039,5.761682432266472e-14,-7.468692259094503e-27
-0.00037999999999999997,7.489027132274976e-14,-7.608017565303954e-27
-0.00037,9.890120601478652e-14,-9.378459167736896e-27
-0.00035999999999999997,1.3299887288458622e-13,-1.048377576032089e-26
-0.00035,1.8252955723711746e-13,-1.2944471637073797e-26
-0.00033999999999999997,2.563631868464655e-13,-1.440654599549694e-26
-0.00033,3.694966269073737e-13,-1.991758127399393e-26
-0.00031999999999999997,5.483441149436461e-13,-2.330118869519996e-26
-0.00031,8.406645310580062e-13,-2.9518421754880016e-26
-0.0002999999999999999,1.3367365393394472e-12,-4.22728078411322e-26
-0.00028999999999999995,2.213090261914997e-12,-5.769296468241156e-26
-0.0002799999999999999,3.832344657127081e-12,-9.045610894060113e-26
-0.00026999999999999995,6.971214104977506e-12,-1.427390099887071e-25
-0.0002599999999999999,1.3387537155456586e-11,-2.28304995739557e-25
-0.00025,2.726359792963507e-11,-3.8215045834238542e-25
-0.00023999999999999998,5.917936783751957e-11,-7.1981555954420955e-25
-0.00023,1.374907286928644e-10,-1.3658585353486458e-24
-0.00021999999999999998,3.4348522071485044e-10,-3.03895235310639e-24
-0.00021,9.256338431826497e-10,-6.94469077459301e-24
-0.00019999999999999998,2.699804991383686e-09,-1.8767138892774787e-23
-0.00019,8.532728555269936e-09,-5.058513166703346e-23
-0.00017999999999999998,2.9254199584851483e-08,-1.4131737395733994e-22
-0.00017,1.085928276926464e-07,-4.1757484237678814e-22
-0.00015999999999999999,4.355028693441939e-07,-1.5329625167675391e-21
-0.00015,1.8758070873732405e-06,-5.748524698384648e-21
-0.00013999999999999996,8.624554757344557e-06,-2.1416747346020084e-20
-0.00013,4.189325040704236e-05,-9.528080086840566e-20
-0.00011999999999999999,0.0002128234492084403,-3.6337490126038135e-19
-0.00011,0.0011146160539935125,-1.6883307299716969e-18
-9.999999999999999e-05,0.0059389006158576335,-7.718376958920505e-18
-9e-05,0.03164895417874742,-3.3390882664146005e-17
-7.999999999999999e-05,0.16621723055692833,-9.934325210291537e-17
-7.000000000000001e-05,0.845164546013546,-5.714690391485704e-16
-6e-05,4.101312778009512,-2.624151152305011e-15
-5e-05,18.681720505429382,-1.1457692224111434e-14
-3.9999999999999996e-05,78.87166408128576,-2.922472729722517e-14
-3e-05,304.11332450498844,-6.050351369804314e-14
-1.9999999999999998e-05,1057.6735991261214,-3.921137262154711e-13
-1e-05,3263.195839946963,-2.7754827093379006e-13
-7.642109710234076e-22,8725.930460521255,3.8435495604128675e-13
9.999999999999999e-06,19503.562641493525,-9.827534621813557e-13
1.9999999999999998e-05,34198.31660316946,4.1029544873649246e-12
3e-05,42734.84697662023,-8.700850556669401e-13
3.9999999999999996e-05,31468.333438107693,6.876829922803887e-12
5e-05,2849.990976505949,3.5789985599813485e-13
6e-05,-22921.754772746644,-3.6292255605477566e-12
7.000000000000001e-05,-32750.124974743405,-5.743242219062061e-12
7.999999999999999e-05,-29733.58136675846,-7.68817176403666e-12
9e-05,-21985.112138139742,-3.4606940452311077e-12
9.999999999999999e-05,-14546.693305811414,-5.31611590139856e-12
0.00011,-9049.893849549386,-2.758804581601257e-12
0.00011999999999999999,-5435.199492701663,-1.985512584415249e-12
0.00013,-3198.3796598137747,-1.4107900848596917e-12
0.00013999999999999996,-1861.4395162257636,2.9164169601802395e-13
0.00015,-1075.5533333117287,-9.142383574122714e-13
0.00015999999999999999,-619.5384433373473,-6.600888849631556e-13
0.00017,-355.82216389043367,1.1405342943911985e-12
0.00017999999999999998,-204.26087421402286,-2.4752505660285674e-12
0.00019,-117.07833341329213,3.642045462801064e-12
0.00019999999999999998,-67.13187714605291,4.55578857842247e-12
0.00021,-38.452144927786435,5.892915727789995e-12
0.00021999999999999998,-22.039246238633925,6.282648512008965e-12
0.00023,-12.6205461626202,-5.877069525013684e-12
0.00023999999999999998,-7.232446924354176,-1.7446594645558135e-12
0.00024999999999999995,-4.14113251714361,1.328341863730611e-13
0.0002599999999999999,-2.372973932485173,4.654587258395531e-12
0.00026999999999999995,-1.358628067616976,-5.896225509237371e-12
0.0002799999999999999,-0.7784908598146673,-1.2184249212797528e-12
0.00028999999999999995,-0.4456998367733578,5.433765121454064e-13
0.0002999999999999999,-0.2553754476143436,-2.1426842680092404e-13
0.00031,-0.14620173087733593,7.597331257657329e-13
0.00031999999999999997,-0.08376738830810639,2.815106689584883e-13
0.00033,-0.04795504709155382,-2.314865076219294e-12
0.00033999999999999997,-0.027475383973313092,4.694487397161835e-12
0.00035,-0.015728601892692273,-1.425902710546379e-12
0.00035999999999999997,-0.009011299742359574,1.187986738240459e-12
0.00037,-0.005158478414002955,2.3635829832273848e-12
0.00037999999999999997,-0.0029553406668570213,-1.2576415629065938e-12
0.00039,-0.0016917270885900507,3.8241646642387303e-13
0.00039999999999999996,-0.0009691824408687362,-1.645362756690403e-12
0.00041,-0.0005547758439576225,-4.102168263186519e-12
0.00041999999999999996,-0.0003178210897608021,-3.000644321752302e-12
0.00043,-0.00018192173588096365,5.7393375176405755e-12
0.00043999999999999996,-0.00010421739342161498,-4.8389628119575034e-12
0.00045,-5.9652983726363874e-05,3.063713890701591e-12
0.00045999999999999996,-3.417256218996962e-05,3.488250489586941e-12
0.00047000000000000004,-1.955941155620958e-05,-3.2742772063907215e-12
0.00048000000000000007,-1.1204064069491193e-05,-9.572821784548975e-13
0.00049,-6.4118939592441684e-06,-4.829402719934739e-12
0.0004999999999999999,-3.6710490068264985e-06,-5.835097503828696e-12
0.0005119678,-1.88239831019369e-06,3.728287663857302e-12
0.0005239355999999999,-9.667277366891587e-07,-5.157221514032475e-12
0.000538258423684,-4.346493808131929e-07,4.599146823265222e-12
0.0005525812473679999,-1.96405165235992e-07,-3.9215280857051577e-13
0.0005697225162965375,-7.543181710705826e-08,1.1228077576290014e-12
0.0005868637852250749,-2.9424294052183864e-08,-8.91540779110972e-13
0.0006073781130533702,-9.35329594424546e-09,3.739304603789113e-12
0.0006278924408816652,-3.116475670069833e-09,-9.547483752992597e-13
0.0006524435781400123,-7.922702565117907e-10,-6.409928801128845e-13
0.0006769947153983592,-2.2667291619411823e-10,-5.399043158588097e-13
0.0007063770254464039,-5.0169979975776825e-11,-1.2706421250434992e-12
0.0007357593354944484,-1.4380212982766002e-11,-1.814003554080136e-12
0.0007709234965137473,-1.635799285866398e-11,7.23273925189998e-14
0.000806087657533046,-8.867488074531443e-12,2.43142777810106e-12
0.0008481714221577224,-9.312172806027989e-12,6.1965476463360165e-12
0.0008902551867823987,-7.344893974233683e-12,-1.5169431484317742e-12
0.000940620194609919,-5.073848902182752e-12,-3.9374028509974e-12
0.000990985202437439,-4.215370249317494e-12,1.7931082894451411e-12
0.0010512610365052586,-7.022322406868788e-12,4.896724889811839e-12
0.0011115368705730778,1.0408383846057458e-12,4.628686144580073e-12
0.0011836737832687635,-3.304890423944166e-12,-4.570456182468268e-12
0.0012558106959644488,-1.0696697380469021e-11,-2.974253867799502e-12
0.001342142710340391,-8.084649085515198e-12,7.531723608749162e-12
0.0014284747247163328,-6.144009248675453e-12,-1.0493262517254567e-12
0.001531795152881173,-5.647119535228072e-12,-2.4987250992488236e-13
0.0016351155810460129,-4.520764419537642e-12,8.243668121883978e-13
0.00175876740306513,-6.874810905066108e-12,2.64999363061704e-12
0.0018824192250842468,-3.9187116083447585e-12,-1.900050837612514e-12
0.0020304032526402864,-8.334453275855662e-12,-2.0980053278100595e-13
0.0021783872801963257,-8.859840056316904e-12,-4.249030182749056e-12
0.0023554916046948423,-6.043007171900396e-12,5.374014790527553e-12
0.0025325959291933584,-1.0162998508188596e-11,-8.281166840212915e-13
0.0027445508426666935,-5.511594760633224e-12,-1.1077859735404262e-12
0.0029565057561400277,-8.095533719033697e-12,-7.205834026452247e-12
0.0032101691574866454,-1.278242204535808e-11,3.485118157514283e-13
0.0034638325588332627,-1.1379546139610893e-11,-6.510778696487703e-13
0.0037674118442968673,-1.4349335907593098e-11,2.658964199280105e-13
0.004070991129760471,-1.2016397660055706e-11,-1.7188760949601238e-12
0.0044343087470176045,-5.714641067481006e-12,5.381143475953386e-12
0.004797626364274736,-6.8735037448911616e-12,-5.560990153746418e-12
0.005232437622255728,-4.8825640297923376e-12,4.6351221564919434e-12
0.005667248880236719,-1.1133969706756434e-11,-2.6552331996073186e-12
0.0061876222975632104,-1.0393266196980675e-11,2.8853389008030285e-12
0.006707995714889701,-4.919041405249264e-12,2.699465935315509e-12
0.007330768213277699,-1.51157583390245e-11,-2.457700966058614e-12
0.007953540711665695,-6.2016376203429954e-12,1.2351993862133039e-12
0.008698862382286485,-8.257493589381204e-12,1.7685494411787374e-12
0.009444184052907272,-6.90802292427692e-12,-5.3368089397089684e-12


==> figures/Data/eigenvectors/beta4000_T.csv <==
-0.009444184052907272,-7.325061274656351e-13,-1.5256039564733866e-12
-0.008698862382286485,-7.359867156840639e-13,-1.5259772882540975e-12
-0.007953540711665695,-3.7723605877280354e-13,-1.826637271267464e-12
-0.007330768213277699,-3.8672178880033733e-13,-2.000401551271253e-12
-0.006707995714889701,-3.9606241681694435e-13,-1.6396367653954902e-12
-0.0061876222975632104,-1.065143822690112e-13,-1.0372187454629919e-12
-0.005667248880236719,4.547978882356334e-13,-5.196511811433998e-13
-0.005232437622255728,2.648778215053239e-13,-2.9697356788982616e-13
-0.004797626364274736,2.1658642425237107e-13,-6.044064862468074e-14
-0.0044343087470176045,-9.428049519870158e-14,3.316661143541771e-13
-0.004070991129760471,9.967900783414238e-13,9.86857435320839e-13
-0.0037674118442968673,-4.445081789051875e-13,1.5135397895691613e-12
-0.0034638325588332627,4.094234242182355e-12,1.858051501922617e-12
-0.0032101691574866454,-2.2660014230796916e-12,1.9020448784221833e-12
-0.0029565057561400277,2.1571198652629182e-11,1.8021370453796734e-12
-0.0027445508426666935,-1.2894632999411331e-11,1.727768951284085e-12
-0.0025325959291933584,1.521300846081606e-10,1.6531801720292464e-12
-0.0023554916046948423,-1.8134488147904523e-11,1.5988680419038297e-12
-0.0021783872801963257,1.6012448889201347e-09,1.4298332614662392e-12
-0.0020304032526402864,3.061903976808543e-09,1.2364243089738819e-12
-0.0018824192250842468,2.295284965183711e-08,1.2046521031888967e-12
-0.00175876740306513,5.7418532616280714e-08,1.1573279990596967e-12
-0.0016351155810460129,2.847557569541019e-07,1.0024776821520518e-12
-0.001531795152881173,7.236884352765572e-07,7.892363209240819e-13
-0.0014284747247163328,3.0155155567583065e-06,5.803935822294128e-13
-0.001342142710340391,7.833191825482105e-06,4.50730074757699e-13
-0.0012558106959644488,2.5877192053898968e-05,3.708539112773721e-13
-0.0011836737832687635,6.325719551182634e-05,2.7081479381707744e-13
-0.0011115368705730778,0.00017460759358409905,2.5418921139274746e-13
-0.0010512610365052586,0.00038932483718384333,2.066482256307017e-13
-0.000990985202437439,0.0009271771425518516,2.0630870616649918e-13
-0.000940620194609919,0.0018733693179068499,9.552678100581513e-14
-0.0008902551867823987,0.003923793703464882,9.666532152998115e-14
-0.0008481714221577224,0.007205684273603175,3.4331846140342734e-14
-0.000806087657533046,0.013504185015123168,1.0269157527497575e-13
-0.0007709234965137473,0.02275551160323596,-4.671315202392398e-15
-0.0007357593354944484,0.03871934984614349,3.906423646385884e-14
-0.0007063770254464039,0.06022524272914325,-2.2691283759162048e-14
-0.0006769947153983592,0.09403890181856542,-6.918228627203184e-15
-0.0006524435781400123,0.13625139363370506,2.704433771321627e-14
-0.0006278924408816652,0.1977337017192918,-1.5061127509367704e-14
-0.0006073781130533702,0.2696780346906443,-9.585857126455952e-14
-0.0005868637852250749,0.36804271913695674,-1.1458886122254545e-13
-0.0005697225162965375,0.4769991026650458,-7.410466338131456e-14
-0.0005525812473679999,0.6183368774800713,-5.308299522274653e-14
-0.000538258423684,0.7678005413940086,-4.077182166595124e-14
-0.0005239355999999999,0.9533913036524075,-1.0608408904728698e-13
-0.0005119678,1.1421591517350294,-1.508114547905823e-13
-0.0004999999999999999,1.3681996786185497,-8.375079706405404e-14
-0.0004900000000000001,1.5907444921027194,-1.210787618220541e-13
-0.00048000000000000007,1.8493192142278776,-1.6370673125939449e-13
-0.00047000000000000004,2.1495501985230314,-1.673056591809491e-13
-0.00045999999999999996,2.498245251088052,-1.671365697762668e-13
-0.00045,2.9029424075848325,-1.8783011941709245e-13
-0.00043999999999999996,3.372753858789677,-1.598721013052448e-13
-0.00043,3.9177633747961793,-1.3818510906144793e-13
-0.00041999999999999996,4.550148172578294,-1.5022031759354102e-13
-0.00041,5.283375528310947,-1.18326118826576e-13
-0.00039999999999999996,6.133690963431153,-1.3697459808857226e-13
-0.00039,7.119049114087067,-2.1200679533966647e-13
-0.00037999999999999997,8.261083299072565,-1.1241476427427864e-13
-0.00037,9.583685673339902,-2.069363287280451e-13
-0.00035999999999999997,11.115607494587405,-2.058866740664866e-13
-0.00035,12.888577744066087,-2.0853492483158318e-13
-0.00033999999999999997,14.940727135773688,-1.1023129451880875e-13
-0.00033,17.31410119244431,-2.0278058590676548e-13
-0.00031999999999999997,20.0591566690993,-8.542908092710356e-14
-0.00031,23.231482687831107,-1.0779735645267368e-13
-0.0002999999999999999,26.897688876904592,-1.3768795154573967e-13
-0.00028999999999999995,31.1310942955274,-1.285573722821433e-13
-0.0002799999999999999,36.01941626110193,-1.321696497499036e-13
-0.00026999999999999995,41.659118587437895,-1.4701104900858733e-13
-0.0002599999999999999,48.16542426240145,-1.5102628764988187e-13
-0.00025,55.66492838541803,-6.384087211368748e-14
-0.00023999999999999998,64.30860429107439,-6.760114721282024e-14
-0.00023,74.26217780119052,-7.244877289281184e-14
-0.00021999999999999998,85.72298632244441,-4.066930541585657e-14
-0.00021,98.90747318595018,-6.0527614864802e-14
-0.00019999999999999998,114.07300942031016,-5.2434367614164004e-14
-0.00019,131.50169081389967,-2.0961769016391166e-14
-0.00017999999999999998,151.5285674243738,-9.975401412255642e-14
-0.00017,174.5206977792905,-3.167124156582885e-14
-0.00015999999999999999,200.91368838539643,-7.048954147215447e-14
-0.00015,231.18465830505568,3.9217946577464907e-14
-0.00013999999999999996,265.89962156082447,1.01495508548122e-14
-0.00013,305.67860895256933,-5.566669902261138e-15
-0.00011999999999999999,351.2573046248692,9.530197943662954e-14
-0.00011,403.44201533131286,-6.756764543346779e-15
-9.999999999999999e-05,463.19018576689484,-7.074939723548516e-15
-9e-05,531.5521104734689,-4.696717316259159e-14
-7.999999999999999e-05,609.7765860157879,1.1422458818868662e-13
-7.000000000000001e-05,699.2349116253325,6.497115694340405e-14
-6e-05,801.5574243710217,2.822869902633707e-13
-5e-05,918.5270211114457,-9.385633341679044e-14
-3.9999999999999996e-05,1052.2048679758643,2.2202284063452376e-13
-3e-05,1204.672683863004,7.91656935747437e-14
-1.9999999999999998e-05,1377.4828402952685,3.525745234617725e-13
-1e-05,1570.1456764929953,4.1246191501179187e-13
-7.642109710234076e-22,1774.4542576980846,-4.83867263072925e-13
9.999999999999999e-06,1968.0619474713885,1.0609081575003668e-13
1.9999999999999998e-05,2099.9469517131106,-1.5398855050069502e-13
3e-05,2099.9999999999995,4.090186213088913e-13
3.9999999999999996e-05,1916.9910290024695,-2.103637944439227e-14
5e-05,1570.9704828821268,1.5363742211884099e-13
6e-05,1160.9009564821708,2.917151221250766e-14
7.000000000000001e-05,786.9850885375668,3.471979505744886e-14
7.999999999999999e-05,500.504179797112,-1.1837528751059877e-14
9e-05,305.6655482913652,5.2698524806009504e-14
9.999999999999999e-05,181.70255051438824,6.729770319235542e-14
0.00011,106.38075376087075,1.9369045656090612e-14
0.00011999999999999999,61.70563631695994,5.259402181356129e-14
0.00013,35.5887585216999,6.043365658754137e-14
0.00013999999999999996,20.47129121459886,4.256547698103579e-14
0.00015,11.746528012016535,1.594890623023639e-14
0.00015999999999999999,6.737695436467639,9.622918417214306e-14
0.00017,3.859323528140675,2.401205898289475e-14
0.00017999999999999998,2.2114741693429605,7.591222886308024e-14
0.00019,1.265914155958247,3.804237997888722e-14
0.00019999999999999998,0.7251194581492997,4.780113077782855e-14
0.00021,0.4149706245395573,-2.755696580615476e-15
0.00021999999999999998,0.2376549104699181,1.8945465030251428e-16
0.00023,0.13598645338289264,1.2267274214067565e-13
0.00023999999999999998,0.07787186503207197,2.9748048633773076e-14
0.00024999999999999995,0.044554411056812286,8.872609172492718e-14
0.0002599999999999999,0.02551192398669254,4.6820791060329885e-14
0.00026999999999999995,0.01459563629323819,1.0231013762021052e-13
0.0002799999999999999,0.008356967660691777,4.200975265044764e-14
0.00028999999999999995,0.004780822526751879,7.871048628944132e-14
0.0002999999999999999,0.002737189350131835,1.2826660394749022e-14
0.00031,0.0015657980904123358,1.6706272062583795e-14
0.00031999999999999997,0.0008964312552758274,2.5871194792900805e-14
0.00033,0.0005127754947593305,4.456297864384608e-14
0.00033999999999999997,0.00029355507321589437,-1.9305366746324566e-14
0.00035,0.0001679118110920793,6.173816778412978e-14
0.00035999999999999997,9.612282409706304e-05,5.562013340677211e-14
0.00037,5.4979576043009994e-05,1.057802147762164e-14
0.00037999999999999997,3.147250345483264e-05,3.818607481865962e-14
0.00039,1.800076778864544e-05,4.544575811487331e-14
0.00039999999999999996,1.0304029598476246e-05,4.2780110757110845e-14
0.00041,5.89322786782796e-06,7.507723499581349e-14
0.00041999999999999996,3.373314805121131e-06,6.63886806559871e-14
0.00043,1.9292601651353077e-06,-9.302978953428963e-15
0.00043999999999999996,1.1042901207637807e-06,1.0579572804066216e-13
0.00045,6.315471758946963e-07,-3.668270940121961e-15
0.00045999999999999996,3.614821924139694e-07,1.980497956593658e-14
0.00047000000000000004,2.0672589819059482e-07,7.057432035402762e-14
0.00048000000000000007,1.1831774653960834e-07,3.1118746376127595e-14
0.00049,6.765342565418463e-08,9.204990795122399e-14
0.0004999999999999999,3.870148194982564e-08,9.67748042348276e-14
0.0005119678,1.9824646784836013e-08,-7.303973830345354e-15
0.0005239355999999999,1.0170998129513746e-08,9.431918810528926e-14
0.000538258423684,4.5674296198791255e-09,-1.633257777392296e-14
0.0005525812473679999,2.0614738391693982e-09,6.66741942814378e-14
0.0005697225162965375,7.905851544840059e-10,7.803173803082924e-15
0.0005868637852250749,3.079832055162391e-10,4.428087839638886e-14
0.0006073781130533702,9.774142685460187e-11,-1.5147391467700343e-16
0.0006278924408816652,3.25017738728925e-11,5.693280694416859e-14
0.0006524435781400123,8.242018048007439e-12,5.2995190495886096e-14
0.0006769947153983592,2.3514119115818274e-12,1.3710177178099609e-14
0.0007063770254464039,5.024562985104237e-13,5.0167126695244184e-14
0.0007357593354944484,1.2540201410432066e-13,3.1390087205107404e-14
0.0007709234965137473,1.4202777917392384e-13,6.805947072217872e-14
0.000806087657533046,9.541598406845478e-14,2.1796979324236493e-14
0.0008481714221577224,1.1067479222753238e-13,-5.618047556357075e-15
0.0008902551867823987,5.2908874246326096e-14,6.272620211029665e-14
0.000940620194609919,2.3379721896291757e-14,7.998335557748478e-14
0.000990985202437439,3.9890015978024e-14,1.58910392063858e-14
0.0010512610365052586,9.398680602840135e-14,-3.7612587048163e-15
0.0011115368705730778,2.8766665792923704e-14,-1.0605710321904996e-14
0.0011836737832687635,8.52512682858763e-16,6.615207399506589e-14
0.0012558106959644488,7.620279388706581e-14,9.882818928280784e-14
0.001342142710340391,1.3154238242815667e-13,-1.5501310429493036e-14
0.0014284747247163328,4.164921333266762e-14,5.483332064703666e-14
0.001531795152881173,4.5830750740797645e-14,3.823056820713875e-14
0.0016351155810460129,4.6201560496619335e-14,3.635669404015112e-14
0.00175876740306513,6.983811169191294e-14,2.204006912606308e-14
0.0018824192250842468,2.9798606932958885e-14,4.281542561414964e-14
0.0020304032526402864,6.449272499436122e-14,4.7969906601960383e-14
0.0021783872801963257,5.113828271332742e-14,1.161489102115929e-13
0.0023554916046948423,8.612049896730323e-14,-1.669414697652643e-14
0.0025325959291933584,9.009557017205723e-14,7.372455654723569e-14
0.0027445508426666935,3.797987044206989e-14,4.044847863907345e-14
0.0029565057561400277,2.1388118781234736e-14,1.1235697767343736e-13
0.0032101691574866454,1.0689833839970354e-13,7.704379900265759e-14
0.0034638325588332627,6.116748605229079e-14,7.501613692754092e-14
0.0037674118442968673,1.1884054475172578e-13,8.431010397723134e-14
0.004070991129760471,8.714407536211005e-14,9.27072484192586e-14
0.0044343087470176045,8.669454423478964e-14,-5.636645896851722e-15
0.004797626364274736,2.1979553872263663e-14,8.793576923892976e-14
0.005232437622255728,7.427460192323096e-14,-1.464339055640493e-14
0.005667248880236719,6.893845770774634e-14,8.794475410688426e-14
0.0061876222975632104,9.562874997240205e-14,3.8399852448374863e-14
0.006707995714889701,5.5804954467832146e-14,3.176325278371756e-15
0.007330768213277699,1.1039071988395165e-13,9.761450741639605e-14
0.007953540711665695,5.386885969139573e-14,2.349193370484371e-14
0.008698862382286485,8.832132821498278e-14,3.7892459194163605e-14
0.009444184052907272,2.6812441438520328e-14,8.903994788441585e-14


==> figures/Data/eigenvectors/beta4000_Ux.csv <==
-0.009444184052907272,-1.522320767602221e-10,-3.53193099221751e-16
-0.008698862382286485,1.2346204220055152e-10,-1.3216663526835907e-16
-0.007953540711665695,-5.359679908883503e-10,3.9079593882717683e-16
-0.007330768213277699,4.260936400798346e-10,8.170113031186126e-16
-0.006707995714889701,-1.9644640208794586e-09,1.1517166749600475e-15
-0.0061876222975632104,1.4949255767200424e-09,1.1904024366646008e-15
-0.005667248880236719,-7.745681188915955e-09,1.0414646647629316e-15
-0.005232437622255728,5.198954362153806e-09,9.782050591801103e-16
-0.004797626364274736,-3.4011580679493535e-08,1.0326775153471206e-15
-0.0044343087470176045,1.2531318809575068e-08,1.166998957485556e-15
-0.004070991129760471,-1.7075159321117783e-07,1.1661269140303279e-15
-0.0037674118442968673,-5.907816624861762e-08,8.986729164255552e-16
-0.0034638325588332627,-9.462278329784933e-07,5.496872403307656e-16
-0.0032101691574866454,-1.1002444462917577e-06,2.2567775265168327e-16
-0.0029565057561400277,-5.111096918044353e-06,-9.249257288059909e-17
-0.0027445508426666935,-8.290969795560662e-06,-2.386504939423188e-16
-0.0025325959291933584,-2.3934343958817894e-05,-4.0612999329661034e-16
-0.0023554916046948423,-4.157178239270223e-05,-6.361842692935704e-16
-0.0021783872801963257,-9.241441900802103e-05,-7.796232218834722e-16
-0.0020304032526402864,-0.00015612928695390532,-7.491600239170237e-16
-0.0018824192250842468,-0.0002934077522232559,-7.301243554598136e-16
-0.00175876740306513,-0.0004673707096601573,-8.376415880888822e-16
-0.0016351155810460129,-0.0007792754265072297,-9.754595877523414e-16
-0.001531795152881173,-0.0011637118385199178,-1.110215600818123e-15
-0.0014284747247163328,-0.0017714876060159733,-1.036379935756478e-15
-0.001342142710340391,-0.0024896442913614194,-9.120992546214609e-16
-0.0012558106959644488,-0.0035261224803270425,-8.033027181648003e-16
-0.0011836737832687635,-0.004696535424038793,-7.675380470085071e-16
-0.0011115368705730778,-0.006273411201418137,-8.612327529199209e-16
-0.0010512610365052586,-0.007978415802440957,-8.65730918724883e-16
-0.000990985202437439,-0.010155485477998242,-8.961511569963559e-16
-0.000940620194609919,-0.012418431088948675,-8.330957040712388e-16
-0.0008902551867823987,-0.015186161216498585,-8.646721098177951e-16
-0.0008481714221577224,-0.01796399796619247,-8.655312522610387e-16
-0.000806087657533046,-0.021242841339027343,-8.49205568405248e-16
-0.0007709234965137473,-0.02443328210707799,-7.791445012710722e-16
-0.0007357593354944484,-0.028087690971734795,-8.151599475443599e-16
-0.0007063770254464039,-0.03154747188219798,-8.006391209588967e-16
-0.0006769947153983592,-0.03540878235606779,-8.331922182198568e-16
-0.0006524435781400123,-0.038976427689854445,-8.450663533451179e-16
-0.0006278924408816652,-0.042868205302221046,-9.019770523717782e-16
-0.0006073781130533702,-0.04638677234595869,-8.967283425421825e-16
-0.0005868637852250749,-0.050148464181663265,-8.398144939181592e-16
-0.0005697225162965375,-0.0534847238777268,-7.784800227721994e-16
-0.0005525812473679999,-0.05698909394901388,-8.418534478544601e-16
-0.000538258423684,-0.06004542904539701,-8.302990373062148e-16
-0.0005239355999999999,-0.06320711069062361,-9.090588196902406e-16
-0.0005119678,-0.06592496149092347,-8.994305032041286e-16
-0.0004999999999999999,-0.06869989730924186,-8.996835082826376e-16
-0.0004900000000000001,-0.07105662768605768,-8.313173909618199e-16
-0.00048000000000000007,-0.07343755996896076,-7.709717618958171e-16
-0.00047000000000000004,-0.07583239031486641,-7.686700855836101e-16
-0.00045999999999999996,-0.07822960706114755,-7.721017450221472e-16
-0.00045,-0.08061374102395755,-7.504791513474147e-16
-0.00043999999999999996,-0.08296735829580006,-7.814679335285952e-16
-0.00043,-0.08526884920566248,-7.925975560318698e-16
-0.00041999999999999996,-0.08749373362259476,-6.708149686057687e-16
-0.00041,-0.08961198184642871,-7.462766917030543e-16
-0.00039999999999999996,-0.09158945186707047,-7.349459683100311e-16
-0.00039,-0.09338499254079385,-7.350498006246949e-16
-0.00037999999999999997,-0.09495170255960343,-7.491130137314948e-16
-0.00037,-0.09623371015627316,-7.266644363173385e-16
-0.00035999999999999997,-0.09716723331826971,-7.225600387067903e-16
-0.00035,-0.09767702916710164,-6.784800891396775e-16
-0.00033999999999999997,-0.09767711703040684,-5.878407331700909e-16
-0.00033,-0.09706686160981563,-6.054386564554595e-16
-0.00031999999999999997,-0.09573120841391747,-6.198243151867064e-16
-0.00031,-0.0935363684066045,-6.491357422521791e-16
-0.0002999999999999999,-0.09032936539951822,-6.736546436245634e-16
-0.00028999999999999995,-0.08593327401448797,-6.424090585968994e-16
-0.0002799999999999999,-0.08014583422808653,-6.71579545377977e-16
-0.00026999999999999995,-0.07273416058825315,-6.24001185674887e-16
-0.0002599999999999999,-0.06343213461411502,-5.956572179298151e-16
-0.00025,-0.051934425964485095,-5.84971752135708e-16
-0.00023999999999999998,-0.03789234373950646,-6.071875548127527e-16
-0.00023,-0.02090685703995805,-5.430056807969333e-16
-0.00021999999999999998,-0.0005225875639193985,-5.691187082083662e-16
-0.00021,0.023780770852852552,-5.590404308493298e-16
-0.00019999999999999998,0.052596573270007586,-5.70714469765495e-16
-0.00019,0.08660247982759832,-4.982765322969277e-16
-0.00017999999999999998,0.12657080918633043,-5.068496439373911e-16
-0.00017,0.17338437334383106,-4.657916762519786e-16
-0.00015999999999999999,0.22804887818685146,-5.371362170957337e-16
-0.00015,0.29171616441054515,-4.928070536828154e-16
-0.00013999999999999996,0.3656982889999032,-4.0107639121182373e-16
-0.00013,0.4515033859850989,-2.6302591589796565e-16
-0.00011999999999999999,0.550849926705806,-2.926608750538844e-16
-0.00011,0.6657189386685752,-3.6238748801688737e-16
-9.999999999999999e-05,0.7983695411584337,-2.855878368897111e-16
-9e-05,0.9514273698078183,-3.879609177979471e-16
-7.999999999999999e-05,1.127890595913925,-6.777386856079647e-16
-7.000000000000001e-05,1.3312185100214717,-5.576446387389648e-16
-6e-05,1.565367834963255,-4.4181349997368275e-16
-5e-05,1.835019106209253,-1.2270130677361335e-15
-3.9999999999999996e-05,2.145538137939311,-8.7244173062615195e-16
-3e-05,2.5015931174080284,2.1573256958742766e-16
-1.9999999999999998e-05,2.908550794728125,2.2740742607135323e-16
-1e-05,3.362086328160477,-8.044249694752574e-16
-7.642109710234076e-22,3.8573101959095046,-4.0975966450602185e-16
9.999999999999999e-06,4.305219487483816,-2.511937146694644e-16
1.9999999999999998e-05,4.6038111081310875,5.403132553650614e-16
3e-05,4.587400722899603,-4.8030667815457165e-16
3.9999999999999996e-05,4.066247582218918,9.29485378660425e-17
5e-05,3.2051866793872748,-8.547289288549459e-16
6e-05,2.193190397910908,-8.773674113241826e-16
7.000000000000001e-05,1.228802735111352,-1.183142870497824e-15
7.999999999999999e-05,0.5391492253924058,-1.283670251730252e-15
9e-05,0.08100389016760541,-1.2839937203886401e-15
9.999999999999999e-05,-0.1950593138659469,-1.2377697868080132e-15
0.00011,-0.34010559713923894,-1.1263728893644795e-15
0.00011999999999999999,-0.41254440487028277,-1.0481878183837309e-15
0.00013,-0.4349567089575317,-1.3777697437910966e-15
0.00013999999999999996,-0.4331684190478414,-1.3448922133590883e-15
0.00015,-0.41522848369432536,-1.239697386099168e-15
0.00015999999999999999,-0.3903425009339024,-1.1723135393924362e-15
0.00017,-0.3611851993614452,-1.2305428276968657e-15
0.00017999999999999998,-0.330817185008246,-1.17658988458482e-15
0.00019,-0.30008017148300864,-1.0812874938029648e-15
0.00019999999999999998,-0.2699392656821694,-1.1142240474667517e-15
0.00021,-0.24063278516924488,-1.0923474069158769e-15
0.00021999999999999998,-0.21243605249671682,-9.454567154549524e-16
0.00023,-0.18539159320138185,-9.00896518814645e-16
0.00023999999999999998,-0.15955080243130465,-1.4011679905358965e-15
0.00024999999999999995,-0.13489490152804431,-1.381485073857951e-15
0.0002599999999999999,-0.1114050388466938,-1.2995783285453172e-15
0.00026999999999999995,-0.08904488940027037,-1.3246436542556611e-15
0.0002799999999999999,-0.06777535631220621,-1.3095587082095691e-15
0.00028999999999999995,-0.04755674417450945,-1.2554068506967866e-15
0.0002999999999999999,-0.028345916512439548,-1.291754382031422e-15
0.00031,-0.010104254901380963,-1.3064182504855009e-15
0.00031999999999999997,0.007210323741967239,-1.267035149587161e-15
0.00033,0.02363407067464627,-1.259395245155778e-15
0.00033999999999999997,0.03920652896695876,-1.2584788485521295e-15
0.00035,0.05396131730795764,-1.2438951464693793e-15
0.00035999999999999997,0.06793512317457155,-1.1898565308293701e-15
0.00037,0.08115898903295975,-1.2104798447920586e-15
0.00037999999999999997,0.09366679942542942,-1.2505772267904466e-15
0.00039,0.10548717369288503,-1.1488366806185472e-15
0.00039999999999999996,0.11665135743717944,-1.1769352895015196e-15
0.00041,0.12718571262481557,-1.1634481723780014e-15
0.00041999999999999996,0.13711902513331584,-1.183369845404851e-15
0.00043,0.14647559418280467,-1.1304228456291239e-15
0.00043999999999999996,0.15528195903895922,-1.2388426307514688e-15
0.00045,0.16356041717427977,-1.1736804796778646e-15
0.00045999999999999996,0.17133532186325184,-1.1608793565857214e-15
0.00047000000000000004,0.17862750640973807,-1.0902785909814606e-15
0.00048000000000000007,0.1854597459965105,-1.0474643031369489e-15
0.00049,0.19185001792895812,-1.0749050010441097e-15
0.0004999999999999999,0.19781791513072414,-1.0624182167503364e-15
0.0005119678,0.20443609832395293,-1.0456724394224708e-15
0.0005239355999999999,0.21050423758590797,-1.1275610701461467e-15
0.000538258423684,0.21709336029644521,-1.0811353181342709e-15
0.0005525812473679999,0.2229840657843072,-1.1404925045927648e-15
0.0005697225162965375,0.22919070563716124,-1.1808852775776042e-15
0.0005868637852250749,0.2345319727346601,-1.0561872563595046e-15
0.0006073781130533702,0.23989705430440117,-9.511337101892843e-16
0.0006278924408816652,0.24422377366299658,-1.0653555226977803e-15
0.0006524435781400123,0.24819423859255466,-1.0869025802831998e-15
0.0006769947153983592,0.2509679002277369,-1.0143392828672796e-15
0.0007063770254464039,0.2529300794933916,-1.0067676927986136e-15
0.0007357593354944484,0.25358314527217596,-1.078315652377723e-15
0.0007709234965137473,0.2529267173938802,-9.564603769806034e-16
0.000806087657533046,0.2509360914585356,-1.0302686582353936e-15
0.0008481714221577224,0.2471494096770467,-9.891112785829664e-16
0.0008902551867823987,0.2421359228544787,-9.256141725702912e-16
0.000940620194609919,0.23492419465966485,-9.298815335879624e-16
0.000990985202437439,0.22676346400852634,-8.876496374764266e-16
0.0010512610365052586,0.21616666707876017,-7.965044707688387e-16
0.0011115368705730778,0.20508308560815972,-7.575161062285604e-16
0.0011836737832687635,0.19155693872385926,-6.854374211908479e-16
0.0012558106959644488,0.1781637182814516,-6.687341065989443e-16
0.001342142710340391,0.1625827518827408,-6.821988252636929e-16
0.0014284747247163328,0.14783587460683453,-5.57207129724366e-16
0.001531795152881173,0.13139210159516895,-5.053477302004361e-16
0.0016351155810460129,0.11645024887751973,-4.665849305263187e-16
0.00175876740306513,0.100455849571437,-2.9590230703432743e-16
0.0018824192250842468,0.0864755376014325,-1.5812054603253895e-16
0.0020304032526402864,0.0721201185997682,-6.753676484358939e-17
0.0021783872801963257,0.06004548240316918,1.1554303744167596e-17
0.0023554916046948423,0.048182633210764755,-9.946718772222787e-18
0.0025325959291933584,0.038592245039003645,-5.573982862532502e-17
0.0027445508426666935,0.029618064790739588,-1.2469482279366758e-16
0.0029565057561400277,0.02266602784381263,5.903328663649802e-17
0.0032101691574866454,0.016513078570982595,2.8335103773244656e-16
0.0034638325588332627,0.011968603545970501,4.952162033277205e-16
0.0037674118442968673,0.008201897614004982,3.8405970812997734e-16
0.004070991129760471,0.005568042005593852,3.2239487126123156e-16
0.0044343087470176045,0.003550135147965342,7.74524834843469e-17
0.004797626364274736,0.0022263548613685375,-4.4614169873652414e-17
0.005232437622255728,0.0013038803886697365,-2.040893926126004e-18
0.005667248880236719,0.0007426103499493252,1.705418690182305e-16
0.0061876222975632104,0.00039355774432534664,2.808080281225314e-16
0.006707995714889701,0.00019940995666287774,7.54760879710839e-17
0.007330768213277699,9.397683154257015e-05,-8.034691081271638e-17
0.007953540711665695,4.133463859916778e-05,-2.1803104241663774e-16
0.008698862382286485,1.6972762256415705e-05,9.746993396098532e-18
0.009444184052907272,6.300933512044186e-06,1.678474980799943e-16


==> figures/Data/eigenvectors/beta4000_Uy.csv <==
-0.009444184052907272,1.1607787307832327e-15,4.2531204467538875e-11
-0.008698862382286485,1.0896883857089872e-15,-4.124286380544637e-11
-0.007953540711665695,1.3170618083904017e-15,9.56264978756831e-11
-0.007330768213277699,1.4604956476967208e-15,-1.1606367027936603e-10
-0.006707995714889701,1.3796802700174148e-15,1.3638243559691508e-10
-0.0061876222975632104,8.841424305409999e-16,-3.6333682798619814e-10
-0.005667248880236719,4.360325283885181e-16,-3.725368843922449e-10
-0.005232437622255728,3.0713455704435235e-16,-1.6327675788868582e-09
-0.004797626364274736,1.520971823766785e-16,-6.041054078593361e-09
-0.0044343087470176045,-1.3793705332089644e-16,-1.4406300749594783e-08
-0.004070991129760471,-6.006628146870913e-16,-6.028562846894003e-08
-0.0037674118442968673,-9.496595734612572e-16,-1.633170551317251e-07
-0.0034638325588332627,-1.1209893730112124e-15,-5.470696837521881e-07
-0.0032101691574866454,-1.1222021557746263e-15,-1.4470285721609762e-06
-0.0029565057561400277,-1.057434374734701e-15,-3.934699917245254e-06
-0.0027445508426666935,-1.0113406437002348e-15,-9.206421400756488e-06
-0.0025325959291933584,-9.936457725852193e-16,-2.122913252235675e-05
-0.0023554916046948423,-9.594552066152837e-16,-4.3452466439293416e-05
-0.0021783872801963257,-8.674990875469246e-16,-8.755258636058852e-05
-0.0020304032526402864,-7.898099108014071e-16,-0.0001591704596312229
-0.0018824192250842468,-8.209714315436063e-16,-0.00028644684794324485
-0.00175876740306513,-7.997428879868866e-16,-0.00047132284243494536
-0.0016351155810460129,-6.827733036428052e-16,-0.0007711612423168977
-0.001531795152881173,-5.223341109041886e-16,-0.0011679202320469219
-0.0014284747247163328,-3.3710110199807127e-16,-0.0017636588012671915
-0.001342142710340391,-2.1830774546921477e-16,-0.0024933693212187036
-0.0012558106959644488,-1.2236511664151834e-16,-0.0035198748580177975
-0.0011836737832687635,-1.3300552087659193e-16,-0.0046993716922473765
-0.0011115368705730778,-1.3542017294710635e-16,-0.00626966291675239
-0.0010512610365052586,-4.2608356081113173e-17,-0.007980890563288769
-0.000990985202437439,-4.674258321933736e-17,-0.01015568878020397
-0.000940620194609919,3.913363076779123e-17,-0.012423638140421722
-0.0008902551867823987,2.106128413781935e-17,-0.015195491055206331
-0.0008481714221577224,4.226418837459832e-17,-0.017982049162254137
-0.000806087657533046,5.632896907597224e-17,-0.021277626871411767
-0.0007709234965137473,5.108099004142238e-17,-0.02449081876148811
-0.0007357593354944484,6.219843586187593e-17,-0.028187406851936745
-0.0007063770254464039,3.9851583253176605e-17,-0.031700437007779234
-0.0006769947153983592,5.867590225225592e-17,-0.03564913729818701
-0.0006524435781400123,7.26170708102923e-17,-0.0393219707869412
-0.0006278924408816652,4.9264514603720795e-17,-0.04337030431745405
-0.0006073781130533702,1.0400988185646527e-16,-0.047068387457836265
-0.0005868637852250749,6.785175261044499e-17,-0.051077945067675205
-0.0005697225162965375,8.047331407360704e-17,-0.05468538884107616
-0.0005525812473679999,6.85885882932559e-17,-0.058542856388592114
-0.000538258423684,1.1439753590129414e-16,-0.06196948502692669
-0.0005239355999999999,1.0253891271288199e-16,-0.06559127268748396
-0.0005119678,1.0623138381945289e-16,-0.06877438066248323
-0.0004999999999999999,1.0566990687720959e-16,-0.0721062487438813
-0.0004900000000000001,1.0300486004770332e-16,-0.07500858505927933
-0.00048000000000000007,8.438725652932711e-17,-0.07802211150259636
-0.00047000000000000004,1.0907566147572359e-16,-0.08115013126102712
-0.00045999999999999996,1.4593426647624172e-16,-0.08439571873034639
-0.00045,1.3765031969961956e-16,-0.08776198426791737
-0.00043999999999999996,8.354699741002492e-17,-0.09125164682373957
-0.00043,6.54549990390867e-17,-0.09486738062323409
-0.00041999999999999996,1.564395870906819e-16,-0.0986112864906082
-0.00041,1.7925113359519351e-16,-0.10248531140170743
-0.00039999999999999996,1.4871500257600386e-16,-0.1064905603587568
-0.00039,1.582213249694736e-16,-0.11062782298056387
-0.00037999999999999997,2.0387804378831375e-16,-0.11489667527810941
-0.00037,1.6887834576072956e-16,-0.1192961470309955
-0.00035999999999999997,1.5899215496106745e-16,-0.1238235356055419
-0.00035,1.8105110491539314e-16,-0.1284752643122361
-0.00033999999999999997,9.570998852716344e-17,-0.13324530362135467
-0.00033,1.2967427787326587e-16,-0.1381262887493035
-0.00031999999999999997,1.8516715388647597e-16,-0.14310740404165645
-0.00031,1.1666881076583097e-16,-0.148175854442617
-0.0002999999999999999,1.641387306485767e-16,-0.15331401567183606
-0.00028999999999999995,1.7437735707210162e-16,-0.15850139051441364
-0.0002799999999999999,2.0602389382325346e-16,-0.1637107549696692
-0.00026999999999999995,1.0941236151757001e-16,-0.16891078075966007
-0.0002599999999999999,1.261966779309948e-16,-0.17406080956710737
-0.00025,1.1444906671807655e-16,-0.17911439304950724
-0.00023999999999999998,3.9220113193091623e-17,-0.18401219473250616
-0.00023,1.305126127465813e-16,-0.18868679543980488
-0.00021999999999999998,4.544675289024427e-17,-0.19305304340340168
-0.00021,-9.82611201374544e-18,-0.1970146059273736
-0.00019999999999999998,7.325709305985124e-18,-0.20045084575063157
-0.00019,-5.2372491986015307e-17,-0.20322578195593588
-0.00017999999999999998,1.097320238518953e-16,-0.20517024110288598
-0.00017,7.23436527993349e-17,-0.20609413682067093
-0.00015999999999999999,-5.766716177055632e-17,-0.20576218965190504
-0.00015,-1.3748605242102962e-17,-0.20391077267227353
-0.00013999999999999996,-9.187063438288177e-17,-0.2002148767712281
-0.00013,-5.600416254265206e-17,-0.19431120433247315
-0.00011999999999999999,-6.758418773619302e-17,-0.1857531603458206
-0.00011,-1.501195523425086e-16,-0.17404254065721275
-9.999999999999999e-05,-8.297982725115129e-17,-0.1585682592560789
-9e-05,-1.5541592920380886e-16,-0.13864955300116383
-7.999999999999999e-05,-1.4511468320268172e-16,-0.1134520111136228
-7.000000000000001e-05,-1.4315053575241102e-16,-0.08204734504487732
-6e-05,-1.3106615807052852e-16,-0.043300226171809376
-5e-05,-1.2193762501065204e-16,0.00405212345865257
-3.9999999999999996e-05,-1.3035040276027146e-16,0.06155749243449106
-3e-05,-1.211709635566493e-16,0.13091685394772423
-1.9999999999999998e-05,-1.650485054035687e-16,0.2141263150868351
-1e-05,3.937825574053912e-17,0.3132286942085922
-7.642109710234076e-22,-2.2555950204992937e-16,0.4300609309523135
9.999999999999999e-06,-2.9918705804811724e-16,0.5652870026842889
1.9999999999999998e-05,-5.04046941980206e-16,0.7145212431701126
3e-05,-4.509678274393913e-16,0.8698841786014444
3.9999999999999996e-05,-4.3952978146261424e-16,1.0140361831629359
5e-05,-6.1937049010398405e-16,1.1291364497003413
6e-05,-5.503402602163599e-16,1.206758405846405
7.000000000000001e-05,-7.53847485575157e-16,1.2435613825537812
7.999999999999999e-05,-7.027450802891656e-16,1.247517517346738
9e-05,-8.73757542847596e-16,1.2291204725132363
9.999999999999999e-05,-1.121718720343689e-15,1.1963698078174687
0.00011,-1.1475693730889276e-15,1.1559091815662208
0.00011999999999999999,-9.033549006786632e-16,1.1114540588177162
0.00013,-1.0301463401074261e-15,1.0656205050281482
0.00013999999999999996,-7.054725654972118e-16,1.0197304347791796
0.00015,-6.572456037555215e-16,0.9746461590781225
0.00015999999999999999,-6.007098235697773e-17,0.9307682078079841
0.00017,-3.659296031176164e-16,0.8883366660274852
0.00017999999999999998,-5.267404726246899e-17,0.8474374875511848
0.00019,-1.2458599213225725e-16,0.8081046570718461
0.00019999999999999998,-1.2309579874477137e-16,0.7703229568273999
0.00021,1.2571219829751251e-16,0.7340618396813963
0.00021999999999999998,1.0987925293185501e-16,0.6992761358396498
0.00023,-2.1359114942996361e-16,0.665917314369025
0.00023999999999999998,-1.582348709230923e-16,0.6339334903585455
0.00024999999999999995,-3.062252881525718e-16,0.6032732240938942
0.0002599999999999999,-5.059680306874492e-16,0.5738852988935319
0.00026999999999999995,-5.175084739376835e-16,0.5457200694099895
0.0002799999999999999,-5.129642795757007e-16,0.5187291850317961
0.00028999999999999995,-3.6215195479569727e-16,0.4928661250326189
0.0002999999999999999,-2.657152204160824e-16,0.46808592026794194
0.00031,-3.866007521615278e-16,0.44434541399642524
0.00031999999999999997,-2.5053172051141915e-16,0.4216029990083965
0.00033,-1.9701748481561486e-16,0.3998187806675751
0.00033999999999999997,-2.1427148380797381e-16,0.3789543335314002
0.00035,-2.7742077381897414e-16,0.3589728251729721
0.00035999999999999997,-2.4478304454862015e-16,0.33983879256963423
0.00037,-1.9787687854688352e-16,0.3215182464072241
0.00037999999999999997,-2.729660101711757e-16,0.30397846622128316
0.00039,-3.1543153115159266e-16,0.28718809222700264
0.00039999999999999996,-2.5266723599078866e-16,0.2711169379953539
0.00041,-2.233395188391506e-16,0.25573607244994334
0.00041999999999999996,-8.347160586484023e-17,0.24101764844021598
0.00043,-1.5584620296446156e-16,0.22693497686970968
0.00043999999999999996,1.0679966111482849e-17,0.21346237111729705
0.00045,1.387817054454889e-16,0.20057521186125096
0.00045999999999999996,2.485152561126959e-16,0.18824980137790823
0.00047000000000000004,1.9086306933822296e-16,0.1764634288353437
0.00048000000000000007,1.8957104410329663e-16,0.16519425220319356
0.00049,2.1817568458576728e-16,0.154421328838377
0.0004999999999999999,9.733649074940241e-17,0.14412444993925536
0.0005119678,1.443700106964332e-16,0.13240019356978958
0.0005239355999999999,1.1500928612988685e-16,0.12129844731324528
0.000538258423684,1.40159244196067e-16,0.10878825337643892
0.0005525812473679999,1.1647411295065533e-16,0.09707733047518682
0.0005697225162965375,-2.8345923614856525e-18,0.08404802244351924
0.0005868637852250749,-1.033507700618396e-18,0.07202270767923147
0.0006073781130533702,-9.33662633059333e-18,0.05885399441929319
0.0006278924408816652,-3.648280601156317e-17,0.04691345038532194
0.0006524435781400123,-8.052616294229548e-17,0.03409630950751432
0.0006769947153983592,-1.0930320751722616e-16,0.02273408787271853
0.0007063770254464039,-9.99555074844354e-17,0.010848497288967808
0.0007357593354944484,-1.5005363116472434e-16,0.0006202707570580789
0.0007709234965137473,-1.6026076180524327e-16,-0.009714454097222797
0.000806087657533046,-2.1325578326262024e-16,-0.018249913336082082
0.0008481714221577224,-1.824154438134106e-16,-0.026454233311983925
0.0008902551867823987,-1.8567400720532898e-16,-0.032819017312522604
0.000940620194609919,-1.9409914876743352e-16,-0.03845448246054039
0.000990985202437439,-1.615713240347306e-16,-0.042348108944987535
0.0010512610365052586,-1.7284749045882526e-16,-0.045220588681552126
0.0011115368705730778,-1.4546325059762286e-16,-0.04660459656012453
0.0011836737832687635,-1.5794660471219534e-16,-0.04683713302144761
0.0012558106959644488,-8.576122317945675e-17,-0.04597539016182144
0.001342142710340391,-1.0980387089627813e-16,-0.04401583670119506
0.0014284747247163328,-1.6843409274656379e-16,-0.04144337510145813
0.001531795152881173,-2.1804250452933115e-16,-0.037987259392280925
0.0016351155810460129,-2.6305522469157895e-16,-0.03440338937844493
0.00175876740306513,-2.4958591704964343e-16,-0.030245545531733982
0.0018824192250842468,-2.628400297408561e-16,-0.0263611562337593
0.0020304032526402864,-1.3012862012366483e-16,-0.022225346574563598
0.0021783872801963257,1.792918549863213e-18,-0.018619534774143912
0.0023554916046948423,1.0688552766242015e-16,-0.015028339382067294
0.0025325959291933584,4.64971047902537e-17,-0.012064806062282515
0.0027445508426666935,-7.078316096748625e-17,-0.009288824503629462
0.0029565057561400277,-1.9472292644074186e-16,-0.007107918994887745
0.0032101691574866454,-1.2421901185892233e-16,-0.005190435495189297
0.0034638325588332627,-2.8581698885474057e-17,-0.0037556341600712404
0.0037674118442968673,8.646270548312181e-17,-0.002580531790038866
0.004070991129760471,4.9024616544963025e-17,-0.001746461015527423
0.0044343087470176045,1.138898123464992e-16,-0.0011177009373737352
0.004797626364274736,9.557999888396626e-17,-0.000697755768686884
0.005232437622255728,-1.367599155936819e-16,-0.0004108063216485966
0.005667248880236719,-9.933611971930086e-17,-0.00023253260238424088
0.0061876222975632104,-1.9192057727145438e-17,-0.00012411417037055768
0.006707995714889701,1.7126335396720783e-16,-6.238728403908548e-05
0.007330768213277699,7.446215381577837e-17,-2.96743365480038e-05
0.007953540711665695,-1.7757139211988856e-17,-1.2921348579690891e-05
0.008698862382286485,-2.967357874106166e-17,-5.368366294230163e-06
0.009444184052907272,1.0689345722422605e-16,-1.9679021345210622e-06


==> figures/Data/eigenvectors/beta4000_c.csv <==
-0.009444184052907272,-3.4881244165030243e-16,-7.264780745111365e-16
-0.008698862382286485,-3.50469864611459e-16,-7.266558515495702e-16
-0.007953540711665695,-1.7963621846323978e-16,-8.698272720321256e-16
-0.007330768213277699,-1.841532327620654e-16,-9.525721672720251e-16
-0.006707995714889701,-1.8860115086521158e-16,-7.807794120930906e-16
-0.0061876222975632104,-5.0721134413814854e-17,-4.939136883157104e-16
-0.005667248880236719,2.1657042296934925e-16,-2.47452943401619e-16
-0.005232437622255728,1.2613229595491615e-16,-1.4141598470944103e-16
-0.004797626364274736,1.0313639250112908e-16,-2.878126124984797e-17
-0.0044343087470176045,-4.489547390414361e-17,1.5793624493056054e-16
-0.004070991129760471,4.746619420673447e-16,4.699321120575424e-16
-0.0037674118442968673,-2.1167056138342263e-16,7.207332331281721e-16
-0.0034638325588332627,1.949635353420169e-15,8.847864294869605e-16
-0.0032101691574866454,-1.079048296704615e-15,9.05735656391516e-16
-0.0029565057561400277,1.027199935839485e-14,8.581604977998445e-16
-0.0027445508426666935,-6.14030142829111e-15,8.227471196590881e-16
-0.0025325959291933584,7.244289743245743e-14,7.872286533472602e-16
-0.0023554916046948423,-8.635470546621201e-15,7.613657342399189e-16
-0.0021783872801963257,7.624975661524451e-13,6.808729816505901e-16
-0.0020304032526402864,1.4580495127659729e-12,5.887734804637532e-16
-0.0018824192250842468,1.092992840563672e-11,5.7364385866137935e-16
-0.00175876740306513,2.7342158388705102e-11,5.51108570980808e-16
-0.0016351155810460129,1.3559797950195329e-10,4.773703248343104e-16
-0.001531795152881173,3.446135406078844e-10,3.758268194876581e-16
-0.0014284747247163328,1.435959788932527e-09,2.7637789629972037e-16
-0.001342142710340391,3.730091345467669e-09,2.1463336893223763e-16
-0.0012558106959644488,1.2322472406618556e-08,1.7659710060827243e-16
-0.0011836737832687635,3.012247405325064e-08,1.2895942562717973e-16
-0.0011115368705730778,8.314647313528526e-08,1.2104248161559402e-16
-0.0010512610365052586,1.8539277961135396e-07,9.840391696700081e-17
-0.000990985202437439,4.4151292502469123e-07,9.824224103166628e-17
-0.000940620194609919,8.920806275746904e-07,4.5488943336102444e-17
-0.0008902551867823987,1.8684731921261342e-06,4.6031105490467215e-17
-0.0008481714221577224,3.4312782255253215e-06,1.634849816206797e-17
-0.000806087657533046,6.430564292915795e-06,4.890075013094083e-17
-0.0007709234965137473,1.0835957906302838e-05,-2.2244358106630467e-18
-0.0007357593354944484,1.8437785641020708e-05,1.8602017363742305e-17
-0.0007063770254464039,2.867868701387774e-05,-1.0805373218648594e-17
-0.0006769947153983592,4.4780429437412105e-05,-3.294394584382469e-18
-0.0006524435781400123,6.488161601605002e-05,1.287825605391251e-17
-0.0006278924408816652,9.415890558061515e-05,-7.171965480651287e-18
-0.0006073781130533702,0.00012841811175744966,-4.5646938697409296e-17
-0.0005868637852250749,0.00017525843768426513,-5.4566124391688315e-17
-0.0005697225162965375,0.000227142429840498,-3.528793494348312e-17
-0.0005525812473679999,0.00029444613213336726,-2.5277616772736444e-17
-0.000538258423684,0.0003656193054257184,-1.9415153174262494e-17
-0.0005239355999999999,0.0004539958588820988,-5.051623287966047e-17
-0.0005119678,0.0005438853103500139,-7.181497847170587e-17
-0.0004999999999999999,0.0006515236564850237,-3.988133193526383e-17
-0.0004900000000000001,0.0007574973771917712,-5.765655324859719e-17
-0.00048000000000000007,0.0008806281972513702,-7.795558631399737e-17
-0.00047000000000000004,0.0010235953326300149,-7.966936151473766e-17
-0.00045999999999999996,0.0011896405957562152,-7.958884275060324e-17
-0.00045,0.0013823535274213488,-8.944291400813926e-17
-0.00043999999999999996,0.0016060732660903225,-7.612957205011656e-17
-0.00043,0.0018656016070457996,-6.580243288640378e-17
-0.00041999999999999996,0.002166737225037283,-7.153348456835287e-17
-0.00041,0.0025158931087194986,-5.63457708697981e-17
-0.00039999999999999996,0.0029208052206815016,-6.522599908979631e-17
-0.00039,0.003390023387660508,-1.009556168284126e-16
-0.00037999999999999997,0.003933849190034555,-5.353084013060888e-17
-0.00037,0.004563659844447572,-9.854110891811672e-17
-0.00035999999999999997,0.0052931464259940025,-9.804127336499363e-17
-0.00035,0.006137417973364803,-9.930234515789675e-17
-0.00033999999999999997,0.007114631969416042,-5.249109262800417e-17
-0.00033,0.008244810091640147,-9.656218376512642e-17
-0.00031999999999999997,0.009551979366237761,-4.0680514727192173e-17
-0.00031,0.0110626108037291,-5.1332074501273184e-17
-0.0002999999999999999,0.012808423274716473,-6.556569121225698e-17
-0.00028999999999999995,0.01482433061691781,-6.121779632483014e-17
-0.0002799999999999999,0.01715210298147711,-6.293792845233506e-17
-0.00026999999999999995,0.019837675517827568,-7.000526143266064e-17
-0.0002599999999999999,0.022935916315429263,-7.191727983327708e-17
-0.00025,0.026507108754960967,-3.0400415292232133e-17
-0.00023999999999999998,0.03062314490051161,-3.2191022482295354e-17
-0.00023,0.035362941810090726,-3.449941566324373e-17
-0.00021999999999999998,0.04082046967735448,-1.9366335912312652e-17
-0.00021,0.04709879675521437,-2.8822673745143814e-17
-0.00019999999999999998,0.05432048067633817,-2.496874648293524e-17
-0.00019,0.06261985276852365,-9.981794769710079e-18
-0.00017999999999999998,0.07215646067827323,-4.7501911486931627e-17
-0.00017,0.08310509418061451,-1.5081543602775643e-17
-0.00015999999999999999,0.09567318494542687,-3.3566448320073556e-17
-0.00015,0.11008793252621699,1.867521265593567e-17
-0.00013999999999999996,0.1266188674099164,4.833119454672476e-18
-0.00013,0.14556124235836634,-2.650795191552923e-18
-0.00011999999999999999,0.16726538315469963,4.538189496982359e-17
-0.00011,0.19211524539586328,-3.2175069254032282e-18
-9.999999999999999e-05,0.22056675512709278,-3.369018915975484e-18
-9e-05,0.2531200526064138,-2.236532055361504e-17
-7.999999999999999e-05,0.2903698028646609,5.439266104223173e-17
-7.000000000000001e-05,0.3329690055358726,3.093864616352574e-17
-6e-05,0.38169401160524846,1.344223763158908e-16
-5e-05,0.4373938195768789,-4.4693492103233544e-17
-3.9999999999999996e-05,0.5010499371313639,1.0572516220691608e-16
-3e-05,0.5736536589823829,3.769794932130652e-17
-1.9999999999999998e-05,0.6559442096644136,1.6789263021989167e-16
-1e-05,0.7476884173776168,1.964104357199009e-16
-7.642109710234076e-22,0.8449782179514689,-2.304129824156786e-16
9.999999999999999e-06,0.9371723559387565,5.051943607144604e-17
1.9999999999999998e-05,0.9999747389110051,-7.332788119080716e-17
3e-05,0.9999999999999999,1.9477077205185302e-16
3.9999999999999996e-05,0.9128528709535569,-1.00173235449487e-17
5e-05,0.7480811823248223,7.316067719944809e-17
6e-05,0.5528099792772242,1.3891196291670314e-17
7.000000000000001e-05,0.374754804065508,1.6533235741642314e-17
7.999999999999999e-05,0.23833532371291047,-5.636918452885656e-18
9e-05,0.14555502299588818,2.5094535621909287e-17
9.999999999999999e-05,0.08652502405447059,3.204652532969306e-17
0.00011,0.05065750179089083,9.223355074328863e-18
0.00011999999999999999,0.029383636341409496,2.5044772292172043e-17
0.00013,0.016947027867476143,2.8777931708353034e-17
0.00013999999999999996,0.009748233911713743,2.0269274752874187e-17
0.00015,0.005593584767626922,7.59471725249352e-18
0.00015999999999999999,0.0032084263983179237,4.582342103435384e-17
0.00017,0.0018377731086384166,1.1434313801378452e-17
0.00017999999999999998,0.001053082937782362,3.614868041099059e-17
0.00019,0.0006028162647420224,1.8115419037565344e-17
0.00019999999999999998,0.0003452949800710951,2.2762443227537404e-17
0.00021,0.0001976050593045511,-1.3122364669597506e-18
0.00021999999999999998,0.00011316900498567528,9.021650014405441e-20
0.00023,6.475545399185364e-05,5.841559149555984e-17
0.00023999999999999998,3.7081840491462845e-05,1.4165737444653847e-17
0.00024999999999999995,2.121638621752966e-05,4.2250519869012945e-17
0.0002599999999999999,1.2148535231758351e-05,2.2295614790633278e-17
0.00026999999999999995,6.95030299678009e-06,4.87191131524812e-17
0.0002799999999999999,3.979508409853227e-06,2.000464411926078e-17
0.00028999999999999995,2.2765821555961326e-06,3.748118394735301e-17
0.0002999999999999999,1.3034235000627787e-06,6.1079335213090585e-18
0.00031,7.456181382915885e-07,7.955367648849426e-18
0.00031999999999999997,4.268720263218226e-07,1.2319616568048002e-17
0.00033,2.4417880702825265e-07,2.1220466020879084e-17
0.00033999999999999997,1.3978813010280685e-07,-9.19303178396408e-18
0.00035,7.995800528194253e-08,2.9399127516252276e-17
0.00035999999999999997,4.577277337955383e-08,2.6485777812748623e-17
0.00037,2.6180750496671425e-08,5.0371530845817336e-18
0.00037999999999999997,1.498690640706316e-08,1.8183845151742675e-17
0.00039,8.571794185069257e-09,2.1640837197558718e-17
0.00039999999999999996,4.9066807611791645e-09,2.0371481312909925e-17
0.00041,2.806298984679981e-09,3.575106428372071e-17
0.00041999999999999996,1.6063403833910148e-09,3.161365745523195e-17
0.00043,9.186953167310989e-10,-4.4299899778233155e-18
0.00043999999999999996,5.258524384589432e-10,5.037891811460103e-17
0.00045,3.007367504260458e-10,-1.746795685772362e-18
0.00045999999999999996,1.7213437733998541e-10,9.430942650445991e-18
0.00047000000000000004,9.844090390028325e-11,3.360681921620363e-17
0.00048000000000000007,5.634178406648016e-11,1.4818450655298854e-17
0.00049,3.221591697818316e-11,4.383328950058285e-17
0.0004999999999999999,1.842927711896459e-11,4.608324011182267e-17
0.0005119678,9.440307992779054e-12,-3.47808277635493e-18
0.0005239355999999999,4.8433324426255935e-12,4.491389909775679e-17
0.000538258423684,2.1749664856567265e-12,-7.777417987582362e-18
0.0005525812473679999,9.81654209128285e-13,3.1749616324494193e-17
0.0005697225162965375,3.764691211828599e-13,3.715797049087107e-18
0.0005868637852250749,1.4665866929344718e-13,2.1086132569708983e-17
0.0006073781130533702,4.654353659742946e-14,-7.213043556047782e-20
0.0006278924408816652,1.5477035177567858e-14,2.711086044960409e-17
0.0006524435781400123,3.924770499051161e-15,2.5235804998040998e-17
0.0006769947153983592,1.1197199578961083e-15,6.528655799095052e-18
0.0007063770254464039,2.392649040525827e-16,2.3889107950116278e-17
0.0007357593354944484,5.971524481158127e-17,1.494766057386067e-17
0.0007709234965137473,6.76322757971066e-17,3.2409271772466055e-17
0.000806087657533046,4.543618288974037e-17,1.037951396392214e-17
0.0008481714221577224,5.2702282013110656e-17,-2.675260741122417e-18
0.0008902551867823987,2.5194702022060045e-17,2.986962005252222e-17
0.000940620194609919,1.1133200902996075e-17,3.808731217975466e-17
0.000990985202437439,1.899524570382095e-17,7.56716152685038e-18
0.0010512610365052586,4.4755621918286356e-17,-1.7910755737220476e-18
0.0011115368705730778,1.3698412282344622e-17,-5.0503382485261885e-18
0.0011836737832687635,4.059584204089348e-19,3.1500987616698044e-17
0.0012558106959644488,3.6287044708126576e-17,4.7061042515622784e-17
0.001342142710340391,6.263922972769366e-17,-7.381576394996684e-18
0.0014284747247163328,1.9832958729841723e-17,2.6111105070017456e-17
0.001531795152881173,2.182416701942745e-17,1.8205032479589884e-17
0.0016351155810460129,2.2000743093628255e-17,1.7312711447691008e-17
0.00175876740306513,3.3256243662815686e-17,1.0495271012410992e-17
0.0018824192250842468,1.4189812825218517e-17,2.0388297911499826e-17
0.0020304032526402864,3.071082142588629e-17,2.2842812667600184e-17
0.0021783872801963257,2.435156319682258e-17,5.5309004862663285e-17
0.0023554916046948423,4.1009761413001533e-17,-7.949593798345919e-18
0.0025325959291933584,4.29026524628844e-17,3.510693168915985e-17
0.0027445508426666935,1.8085652591461854e-17,1.926118030432069e-17
0.0029565057561400277,1.0184818467254636e-17,5.350332270163684e-17
0.0032101691574866454,5.0903970666525495e-17,3.668752333459885e-17
0.0034638325588332627,2.912737431061466e-17,3.5721969965495675e-17
0.0037674118442968673,5.65907355960599e-17,4.014766856058635e-17
0.004070991129760471,4.149717874386193e-17,4.414630877107552e-17
0.0044343087470176045,4.128311630228078e-17,-2.6841170937389154e-18
0.004797626364274736,1.0466454224887459e-17,4.187417582806179e-17
0.005232437622255728,3.536885805868141e-17,-6.973043122097586e-18
0.005667248880236719,3.282783700368873e-17,4.1878454336611554e-17
0.0061876222975632104,4.553749998685812e-17,1.8285644023035648e-17
0.006707995714889701,2.657378784182483e-17,1.5125358468436933e-18
0.007330768213277699,5.2567009468548407e-17,4.6483098769712404e-17
0.007953540711665695,2.5651837948283682e-17,1.1186635097544623e-17
0.008698862382286485,4.205777534046799e-17,1.8044028187696956e-17
0.009444184052907272,1.2767829256438252e-17,4.239997518305517e-17


==> figures/Data/eigenvectors/beta4000_p.csv <==
-0.009444184052907272,1.5451601609224536e-12,-3.700830104846786e-17
-0.007953540711665695,8.094441193609533e-12,3.279131560733459e-16
-0.006707995714889701,4.6481141672678555e-11,3.097608884736704e-16
-0.005667248880236719,3.133595814311287e-10,2.4598409070446463e-16
-0.004797626364274736,2.543398288719748e-09,9.460849059763111e-17
-0.004070991129760471,2.8688607367170932e-08,3.727753098972511e-17
-0.0034638325588332627,3.2783895053094546e-07,1.572970144179793e-16
-0.0029565057561400277,2.752362145854353e-06,9.950112972325714e-17
-0.0025325959291933584,1.63457221410602e-05,9.480708090140995e-17
-0.0021783872801963257,7.176708602654833e-05,1.771820774525489e-16
-0.0018824192250842468,0.00024499305045826066,-7.464788129053195e-17
-0.0016351155810460129,0.0006792463197980704,1.2500965967656244e-16
-0.0014284747247163328,0.0015856378290965668,2.126973267000547e-16
-0.0012558106959644488,0.0032102791295690746,2.2808379647787165e-16
-0.0011115368705730778,0.005775839994329331,1.996747745747431e-16
-0.000990985202437439,0.009421856801877094,2.6471690476094305e-16
-0.0008902551867823987,0.014168158058764313,-9.43729472068348e-17
-0.000806087657533046,0.019913009717563733,2.3478388079031545e-16
-0.0007357593354944484,0.02645863296187668,1.022768399644269e-16
-0.0006769947153983592,0.03355418171716651,-3.228999871897807e-17
-0.0006278924408816652,0.0409372850158083,7.811232903546052e-17
-0.0005868637852250749,0.048363941223492316,6.127843600805337e-17
-0.0005525812473679999,0.055627542085551505,1.9231768454867499e-16
-0.0005239355999999999,0.06256695448824848,6.118939566220767e-17
-0.0004999999999999999,0.06907009817136553,3.1472473022165305e-16
-0.00048000000000000007,0.07505282923570752,1.5282057235538179e-16
-0.00045999999999999996,0.08159448888437892,9.498139849593015e-17
-0.00043999999999999996,0.08878070634723283,2.482144682693914e-16
-0.00041999999999999996,0.09669122532709395,3.802312723970823e-16
-0.00039999999999999996,0.10542734757445846,2.7156033226226593e-16
-0.00037999999999999997,0.11510899348879453,5.231164987587085e-16
-0.00035999999999999997,0.12588155773166182,2.9637441721591434e-16
-0.00033999999999999997,0.1379215540020904,1.892555339673522e-16
-0.00031999999999999997,0.15144455172040572,3.9687501173121047e-17
-0.0002999999999999999,0.16671501139028835,5.193901656257887e-16
-0.0002799999999999999,0.1840590218921195,2.5187164213679704e-16
-0.0002599999999999999,0.20388105223502723,7.702088181572397e-17
-0.00023999999999999998,0.22668666134142038,3.3743711420922886e-16
-0.00021999999999999998,0.2531142196684747,1.391676897694147e-16
-0.00019999999999999998,0.2839806128121308,1.6442653826088454e-16
-0.00017999999999999998,0.3203478805393958,3.052931376413314e-16
-0.00015999999999999999,0.36362304817199737,-2.5177854060043545e-16
-0.00013999999999999996,0.415698425699743,1.5598651854511063e-15
-0.00011999999999999999,0.4791768113722376,-1.8094804188748572e-16
-9.999999999999999e-05,0.5575935906500507,3.8869798192889114e-16
-7.999999999999999e-05,0.6560994404744577,2.8483535033030687e-15
-6e-05,0.780787386775687,2.840700148108291e-16
-3.9999999999999996e-05,0.9425351609898368,4.779633564909165e-16
-1.9999999999999998e-05,1.1125485538920574,-4.550476145845867e-16
-7.642109710234076e-22,1.0296564643765311,1.046632256954062e-16
1.9999999999999998e-05,-1.4706599843821941,-5.6533390318905626e-15
3.9999999999999996e-05,-7.847617757559331,1.1698120021431734e-15
6e-05,-8.598036260776357,-2.045404379246634e-15
7.999999999999999e-05,-3.809814727287715,9.749712348477468e-16
9.999999999999999e-05,-0.8723407763113892,7.957990362116854e-16
0.00011999999999999999,0.258226185326254,1.438333350122086e-15
0.00013999999999999996,0.6099517229634559,5.513913465350384e-15
0.00015999999999999999,0.6874190377508667,4.112699730331177e-15
0.00017999999999999998,0.6755353161627285,4.558128484485055e-15
0.00019999999999999998,0.6370432749568431,3.3817451521749186e-15
0.00021999999999999998,0.5924667140074549,5.009662775239053e-15
0.00023999999999999998,0.5483570476176849,1.8181570274066275e-16
0.0002599999999999999,0.5066689052524964,-9.065052837337495e-16
0.0002799999999999999,0.46786870017565485,-4.3865335766373644e-16
0.0002999999999999999,0.43194773826008664,-5.61324253299819e-16
0.00031999999999999997,0.3987545401216383,-4.426373346058368e-16
0.00033999999999999997,0.3681022347898014,-6.151783152002927e-16
0.00035999999999999997,0.33980295409217826,-5.698834422732585e-16
0.00037999999999999997,0.3136782270644009,-5.987901942665197e-16
0.00039999999999999996,0.28956170160169775,-3.859233372276587e-16
0.00041999999999999996,0.2672991063390323,-5.59297165301608e-16
0.00043999999999999996,0.2467485227751421,-8.819641973281793e-16
0.00045999999999999996,0.22777625812257443,2.474878210169694e-16
0.00048000000000000007,0.2102692139920206,-8.82307604557852e-16
0.0004999999999999999,0.1940823378900508,-2.8509824432786207e-16
0.0005239355999999999,0.1763092696742971,-3.715788822094081e-16
0.0005525812473679999,0.15716064966349041,-2.175710971100736e-16
0.0005868637852250749,0.1369436543235476,-4.357658346579408e-16
0.0006278924408816652,0.11612225250285615,-2.830633189576793e-16
0.0006769947153983592,0.09530387301261832,1.0775709170671421e-17
0.0007357593354944484,0.07521447813690013,-7.96185159511648e-17
0.000806087657533046,0.056635609018964216,-1.1201834299085127e-16
0.0008902551867823987,0.04030738443030074,-5.227344171394612e-17
0.000990985202437439,0.02680755927635794,-8.106266069680503e-17
0.0011115368705730778,0.016434564327119046,-3.5119612938412893e-17
0.0012558106959644488,0.009134672037340186,6.13749363190446e-18
0.0014284747247163328,0.004511709025025224,-9.40703313043639e-18
0.0016351155810460129,0.0019324340542904066,1.1951874533607326e-17
0.0018824192250842468,0.0006967434762173435,6.062328952467513e-17
0.0021783872801963257,0.0002039289229437816,4.3262272026464446e-17
0.0025325959291933584,4.633570905518017e-05,2.4323587003439302e-17
0.0029565057561400277,7.724765706505457e-06,8.589787343741928e-17
0.0034638325588332627,8.906235449117018e-07,1.8981109782369078e-17
0.004070991129760471,9.678412211583748e-08,3.356127194762351e-17
0.004797626364274736,4.20245306618669e-08,4.8715944019807405e-17
0.005667248880236719,2.6061985987519242e-08,4.593521456410421e-17
0.006707995714889701,1.1373637373524362e-08,6.226975006445563e-17
0.007953540711665695,3.4796147128418318e-09,5.299863578587221e-17
0.009444184052907272,7.507488672012754e-10,5.174355203192958e-17


==> figures/Data/eigenvectors/beta4000_source.csv <==
-0.009444184052907272,-2.347974083865294e-27,-4.8901687204110354e-27
-0.008698862382286485,-2.35913075631765e-27,-4.891365397562154e-27
-0.007953540711665695,-1.2091919183837562e-27,-5.8551004732170434e-27
-0.007330768213277699,-1.2395974637247227e-27,-6.412084245574019e-27
-0.006707995714889701,-1.2695378992892678e-27,-5.2556893215639906e-27
-0.0061876222975632104,-3.414210472093225e-28,-3.3246994698493676e-27
-0.005667248880236719,1.4578084946108921e-27,-1.665689146104697e-27
-0.005232437622255728,8.49038986795997e-28,-9.519186459380568e-28
-0.004797626364274736,6.94245811732788e-28,-1.9373636787689071e-28
-0.0044343087470176045,-3.0220656324969173e-28,1.0631220843092845e-27
-0.004070991129760471,3.1951094786023055e-27,3.1632713989983735e-27
-0.0037674118442968673,-1.4248258751805364e-27,4.851498257253502e-27
-0.0034638325588332627,1.3123652531315216e-26,5.9557956028239205e-27
-0.0032101691574866454,-7.263437691625378e-27,6.096811908581415e-27
-0.0029565057561400277,6.914428903077004e-26,5.776567484514932e-27
-0.0027445508426666935,-4.1332438016764063e-26,5.538188104267803e-27
-0.0025325959291933584,4.876375536575879e-25,5.299101337647769e-27
-0.0023554916046948423,-5.81282622748937e-26,5.1250093261369986e-27
-0.0021783872801963257,5.132629301736544e-24,4.583186585125259e-27
-0.0020304032526402864,9.814635553791517e-24,3.9632379311501696e-27
-0.0018824192250842468,7.357338908947611e-23,3.8614088991027995e-27
-0.00175876740306513,1.8405098172405707e-22,3.709731765999167e-27
-0.0016351155810460129,9.127777039401422e-22,3.213418006904335e-27
-0.001531795152881173,2.3198011628772006e-21,2.5299165301224442e-27
-0.0014284747247163328,9.666719838154823e-21,1.860544921647204e-27
-0.001342142710340391,2.511242418380333e-20,1.4449952307935578e-27
-0.0012558106959644488,8.29713329407698e-20,1.1890874126099523e-27
-0.0011836737832687635,2.0287121825482763e-19,8.685261289022683e-28
-0.0011115368705730778,5.602109974683498e-19,8.155406574081103e-28
-0.0010512610365052586,1.2498091552847358e-18,6.633813711572646e-28
-0.000990985202437439,2.9792606349958616e-18,6.6292338187619355e-28
-0.000940620194609919,6.026780327813548e-18,3.0731736611788906e-28
-0.0008902551867823987,1.2646254386773579e-17,3.115490616563052e-28
-0.0008481714221577224,2.3274109488629802e-17,1.10890668488528e-28
-0.000806087657533046,4.3742432438101015e-17,3.3263608936024496e-28
-0.0007709234965137473,7.394582422071951e-17,-1.517980605571451e-29
-0.0007357593354944484,1.2640761447951374e-16,1.2753357074645886e-28
-0.0007063770254464039,1.9770817899737055e-16,-7.449122972094923e-29
-0.0006769947153983592,3.111085112327914e-16,-2.2887547248582863e-29
-0.0006524435781400123,4.547165042223166e-16,9.02560067533825e-29
-0.0006278924408816652,6.676036167109508e-16,-5.085052830939682e-29
-0.0006073781130533702,9.220091695738825e-16,-3.2773333501025225e-28
-0.0005868637852250749,1.2786478249892794e-15,-3.9810269447466845e-28
-0.0005697225162965375,1.6852629073240057e-15,-2.618156716826304e-28
-0.0005525812473679999,2.2305331260854704e-15,-1.9148684736175874e-28
-0.000538258423684,2.828908885077111e-15,-1.5022100448402855e-28
-0.0005239355999999999,3.603023066006526e-15,-4.00909278603005e-28
-0.0005119678,4.425984296958447e-15,-5.8440991318119515e-28
-0.0004999999999999999,5.459228453424098e-15,-3.3417251989905003e-28
-0.0004900000000000001,6.528263231394152e-15,-4.968956566122154e-28
-0.00048000000000000007,7.836298388979746e-15,-6.936902967121049e-28
-0.00047000000000000004,9.4464031223025e-15,-7.352406574881213e-28
-0.00045999999999999996,1.1443760306476008e-14,-7.656057155049853e-28
-0.00045,1.3940636291237184e-14,-9.020059690098463e-28
-0.00043999999999999996,1.709204520664452e-14,-8.101810263056304e-28
-0.00043,2.1108420009863587e-14,-7.4452411800638655e-28
-0.00041999999999999996,2.6287946802646513e-14,-8.678802464883292e-28
-0.00041,3.3049113479765895e-14,-7.401656966772439e-28
-0.00039999999999999996,4.200329113221259e-14,-9.379970323796195e-28
-0.00039,5.40414657560954e-14,-1.6093663334527163e-27
-0.00037999999999999997,7.051300061117795e-14,-9.595233524479206e-28
-0.00037,9.347091343121223e-14,-2.0182765094351362e-27
-0.00035999999999999997,1.2615969573624585e-13,-2.3367683834665404e-27
-0.00035,1.7376680523691486e-13,-2.8115163975317363e-27
-0.00033999999999999997,2.449144926703343e-13,-1.8069563367385748e-27
-0.00033,3.5420545898836295e-13,-4.148409998688186e-27
-0.00031999999999999997,5.274062679561436e-13,-2.246147905913443e-27
-0.00031,8.111852033726247e-13,-3.764013760641171e-27
-0.0002999999999999999,1.2939168464690527e-12,-6.623496943405408e-27
-0.00028999999999999995,2.148708622423585e-12,-8.87319705746567e-27
-0.0002799999999999999,3.731772529554738e-12,-1.3693366505503506e-26
-0.00026999999999999995,6.807415142827082e-12,-2.4022717597432018e-26
-0.0002599999999999999,1.310835122991267e-11,-4.1102214997197847e-26
-0.00025,2.676401747973664e-11,-3.069505821227208e-26
-0.00023999999999999998,5.823785829825244e-11,-6.121958446431329e-26
-0.00023,1.3561843147974276e-10,-1.3230677086604013e-25
-0.00021999999999999998,3.39551454174226e-10,-1.6109240224397314e-25
-0.00021,9.169138020921516e-10,-5.611164019215752e-25
-0.00019999999999999998,2.6794859941720917e-09,-1.2316423871816284e-24
-0.00019,8.483458566847085e-09,-1.3522890682070002e-24
-0.00017999999999999998,2.9132235847358566e-08,-1.9178281135597956e-23
-0.00017,1.0829807866675498e-07,-1.9653454600024792e-23
-0.00015999999999999999,4.3488742140732826e-07,-1.5257803076218058e-22
-0.00015,1.87530584342113e-06,3.1812510796737977e-22
-0.00013999999999999996,8.630776513850421e-06,3.2944200758783507e-22
-0.00013,4.195835818779931e-05,-7.640977249688947e-22
-0.00011999999999999999,0.00021329818556130545,5.787136388791474e-20
-0.00011,0.0011176877080190926,-1.871880565011592e-20
-9.999999999999999e-05,0.005957500594952703,-9.099708695794061e-20
-9e-05,0.03175553481143922,-2.805872976463357e-18
-7.999999999999999e-05,0.16679377324375305,3.124414826369143e-17
-7.000000000000001e-05,0.8480784633379,7.880132703009534e-17
-6e-05,4.114907414602405,1.449159840534234e-15
-5e-05,18.73938208929188,-1.9148154087715312e-15
-3.9999999999999996e-05,79.0907130117851,1.668871272613159e-14
-3e-05,304.84562923691817,2.0033089481519482e-14
-1.9999999999999998e-05,1059.7858294943717,2.7125817678093425e-13
-1e-05,3268.3104800501724,8.585532028248188e-13
-7.642109710234076e-22,8735.87183322794,-2.382142214239633e-12
9.999999999999999e-06,19517.776718041485,1.0521299171017066e-12
1.9999999999999998e-05,34210.31474151443,-2.5086332656740684e-12
3e-05,42734.846976620225,8.323499139154118e-12
3.9999999999999996e-05,31458.266643136652,-3.4521185741398616e-13
5e-05,2848.1988144383286,2.7854751460984455e-13
6e-05,-22900.293918754316,-5.754463375973765e-13
7.000000000000001e-05,-32709.23062638913,-1.4430486681080867e-12
7.999999999999999e-05,-29686.45298794167,7.021204915894985e-13
9e-05,-21942.51911692736,-3.783018382194301e-12
9.999999999999999e-05,-14512.909282101533,-5.375188507588448e-12
0.00011,-9025.1860142736,-1.6432412234841169e-12
0.00011999999999999999,-5417.9687346063465,-4.6179374012023475e-12
0.00013,-3186.75102691387,-5.4114564595749965e-12
0.00013999999999999996,-1853.7519751828918,-3.854463121111103e-12
0.00015,-1070.5519609655598,-1.4535471947599154e-12
0.00015999999999999999,-616.3205148029132,-8.80241929711398e-12
0.00017,-353.7713612287313,-2.2011056420490947e-12
0.00017999999999999998,-202.9633506478356,-6.96702703508118e-12
0.00019,-116.26282970617163,-3.493850451300836e-12
0.00019999999999999998,-66.62210801083248,-4.391844766996614e-12
0.00021,-38.13510881084868,2.5324392315253434e-13
0.00021999999999999998,-21.84293441134779,-1.7412833979739975e-14
0.00023,-12.499490131656096,-1.1275731454611687e-11
0.00023999999999999998,-7.158067734133028,-2.734473445462379e-12
0.00024999999999999995,-4.09559116698157,-8.156000470661531e-12
0.0002599999999999999,-2.345174723755934,-4.3039849051846716e-12
0.00026999999999999995,-1.341709601772707,-9.404899604638523e-12
0.0002799999999999999,-0.7682210818129246,-3.8617808442193685e-12
0.00028999999999999995,-0.4394821821117374,-7.2355449456647344e-12
0.0002999999999999999,-0.2516194160086172,-1.1791061505160983e-12
0.00031,-0.14393799388996445,-1.5357454455925585e-12
0.00031999999999999997,-0.08240563173086961,-2.37824388428468e-12
0.00033,-0.04713758072595755,-4.096512069476569e-12
0.00033999999999999997,-0.026985451462320315,1.7746722330092129e-12
0.00035,-0.015435524257898637,-5.6753660166738815e-12
0.00035999999999999997,-0.008836223331567111,-5.112957563726133e-12
0.00037,-0.005054073599472445,-9.723992604613239e-13
0.00037999999999999997,-0.0028931534776424996,-3.5103078252949628e-12
0.00039,-0.0016547455314561723,-4.177664311166784e-12
0.00039999999999999996,-0.0009472122096753478,-3.93262100551336e-12
0.00041,-0.0005417431458280884,-6.9015789612929334e-12
0.00041999999999999996,-0.0003100966429368695,-6.102871563951245e-12
0.00043,-0.00017734991715155028,8.551892463593828e-13
0.00043999999999999996,-0.00010151340140147585,-9.725419077121711e-12
0.00045,-5.8055850349586785e-05,3.3721089551189465e-13
0.00045999999999999996,-3.322975206311088e-05,-1.8206002243047622e-12
0.00047000000000000004,-1.9003565007818663e-05,-6.4876423151098014e-12
0.00048000000000000007,-1.087652300836943e-05,-2.8606339357406506e-12
0.00049,-6.2191350179656774e-06,-8.461815501645107e-12
0.0004999999999999999,-3.557687424092443e-06,-8.896158148197357e-12
0.0005119678,-1.822408161164116e-06,6.714279281652587e-13
0.0005239355999999999,-9.349831146916828e-07,-8.670422228667748e-12
0.000538258423684,-4.198673048376867e-07,1.501394872324364e-12
0.0005525812473679999,-1.8950384283535722e-07,-6.12911781571505e-12
0.0005697225162965375,-7.267563721488498e-08,-7.173175782786874e-13
0.0005868637852250749,-2.8311783475105392e-08,-4.070581183622142e-12
0.0006073781130533702,-8.985016273914604e-09,1.3924449767558817e-14
0.0006278924408816652,-2.987770657507e-09,-5.233627269161707e-12
0.0006524435781400123,-7.576589443636028e-10,-4.8716564139492715e-12
0.0006769947153983592,-2.1615680241367585e-10,-1.2603270591367146e-12
0.0007063770254464039,-4.618899236823279e-11,-4.611682725308161e-12
0.0007357593354944484,-1.152775413423407e-11,-2.8855773181730522e-12
0.0007709234965137473,-1.3056100655498757e-11,-6.256461274527063e-12
0.000806087657533046,-8.771246719387773e-12,-2.0037175663682137e-12
0.0008481714221577224,-1.0173933830082549e-11,5.1644681631862e-13
0.0008902551867823987,-4.8637216729499245e-12,-5.7661931577928365e-12
0.000940620194609919,-2.1492133732638107e-12,-7.352580933518721e-12
0.000990985202437439,-3.666945063759733e-12,-1.4608058269009333e-12
0.0010512610365052586,-8.63986754515812e-12,3.4575892495874156e-13
0.0011115368705730778,-2.644415665020144e-12,9.74944636121521e-13
0.0011836737832687635,-7.836841118148886e-14,-6.081121183991205e-12
0.0012558106959644488,-7.005047554828229e-12,-9.084918417947149e-12
0.001342142710340391,-1.2092216011794365e-11,1.4249794683602141e-12
0.0014284747247163328,-3.828661721365641e-12,-5.04062907838915e-12
0.001531795152881173,-4.2130553492378076e-12,-3.514398025038408e-12
0.0016351155810460129,-4.2471425505177875e-12,-3.342139542351192e-12
0.00175876740306513,-6.419965313427909e-12,-2.0260639336739575e-12
0.0018824192250842468,-2.7392782860740083e-12,-3.935867403389761e-12
0.0020304032526402864,-5.9285832248552745e-12,-4.4097002197243485e-12
0.0021783872801963257,-4.700957589691661e-12,-1.0677149720776681e-11
0.0023554916046948423,-7.916746354544032e-12,1.5346326229347025e-12
0.0025325959291933584,-8.28216029021151e-12,-6.7772321489602265e-12
0.0027445508426666935,-3.4913522851564925e-12,-3.718282518710356e-12
0.0029565057561400277,-1.966132493684007e-12,-1.0328571061130073e-11
0.0032101691574866454,-9.826778072360813e-12,-7.082358116922695e-12
0.0034638325588332627,-5.62290602153788e-12,-6.895962467409312e-12
0.0037674118442968673,-1.092458196035825e-11,-7.750323283268309e-12
0.004070991129760471,-8.010840034786884e-12,-8.522242436630834e-12
0.0044343087470176045,-7.969516262210751e-12,5.181564945727787e-13
0.004797626364274736,-2.020500985007198e-12,-8.083617592840825e-12
0.005232437622255728,-6.827795833303227e-12,1.3461139937147466e-12
0.005667248880236719,-6.3372633727179964e-12,-8.084443539293502e-12
0.0061876222975632104,-8.790805520309952e-12,-3.5299597137856655e-12
0.006707995714889701,-5.1299478654488354e-12,-2.919881081732089e-13
0.007330768213277699,-1.0147820085768043e-11,-8.973349028467245e-12
0.007953540711665695,-4.951969666910715e-12,-2.159528599452508e-12
0.008698862382286485,-8.119060636654219e-12,-3.4833168849148966e-12
0.009444184052907272,-2.464770879874038e-12,-8.185120746808108e-12


==> figures/Data/flucs_k1001.csv <==
x,RR,c,ux,uy,p,T
-0.0014744270237742373,-0.0,1.5105724454859206e-10,-7.485971287325982e-07,0.0005367690427944264,0.09812012285723912,-0.0
-0.0014680484013724114,-0.0,4.800518912519825e-10,-6.737374158593384e-06,0.0016045833576616012,0.09812012285723912,-0.0
-0.0014616697791979593,-0.0,8.37862082246634e-10,-2.0212122475780154e-05,0.0026667558709995384,0.09812012285723912,-0.0
-0.0014552911567961334,2.127641007327265e-20,1.2265561923182652e-09,-4.1172842080292904e-05,0.0037233731667660978,0.09812012285723912,-0.0
-0.0014489125339395602,-0.0,1.6483429048492932e-09,-6.812233871466645e-05,0.004774516757246292,0.09812012285723912,-0.0
-0.0014425339119924817,2.127641007327265e-20,2.1055835868135524e-09,-0.00010180920950763336,0.00582026719521873,0.09812012285723912,-0.0
-0.0014361552891359085,2.127641007327265e-20,2.6008055353236997e-09,-0.00014223345445919366,0.0068607029773810205,0.09812012285723912,-0.0
-0.0014297766662793353,2.127641007327265e-20,3.1367040690949034e-09,-0.00018939507356934736,0.007895900772797834,0.09812012285723912,-0.0
-0.0014233980452417515,2.127641007327265e-20,3.7161711132622272e-09,-0.00024254546970936184,0.008925935514287232,0.09812012285723912,-0.0
-0.0014170194223851783,2.127641007327265e-20,4.342291015984692e-09,-0.00030318183713670227,0.009950879758745422,0.09812012285723912,-0.0
-0.0014106407995286051,4.25528201465453e-20,5.018374013591204e-09,-0.0003698069815939035,0.010970804966503715,0.09812012285723912,0.0003832817299110903
-0.0014042621784910213,4.25528201465453e-20,5.747970174239413e-09,-0.00044316950020969814,0.011985780404718377,0.09812012285723912,-0.0
-0.0013978835574534375,4.25528201465453e-20,6.534841510253023e-09,-0.0005232693929840862,0.012995873512928899,0.09812012285723912,-0.0
-0.001391504932777875,6.382923021981794e-20,7.383076316996394e-09,-0.0006086094656596023,0.014001149171993176,0.09812012285723912,-0.0
-0.0013851263081023123,6.382923021981794e-20,8.297025031201318e-09,-0.0007014355096224445,0.01500167189723023,0.09812012285723912,-0.0
-0.0013787476870647285,6.382923021981794e-20,9.281328119221203e-09,-0.0008002503306151475,0.015997501634907443,0.09812012285723912,-0.0
-0.0013723690660271447,8.51056402930906e-20,1.0341016470644702e-08,-0.0009058025257664439,0.016988699793383025,0.09812012285723912,-0.0
-0.001365990444989561,6.382923021981794e-20,1.148143889204898e-08,-0.001017343497947601,0.017975321567054798,0.09812012285723912,-0.0
-0.0013596118203139983,8.51056402930906e-20,1.270837365607318e-08,-0.0011341246500298863,0.018957423612463123,0.09812012285723912,-0.0
-0.0013532331956384357,1.0638205036636325e-19,1.4027972726585432e-08,-0.0012591403705282302,0.01993506112401874,0.09812012285723912,-0.0
-0.0013468545782388307,1.0638205036636325e-19,1.544691792900301e-08,-0.0013893962709277024,0.02090828271666545,0.09812012285723912,0.0003832817299110903
-0.001340475957201247,1.0638205036636325e-19,1.697233728621935e-08,-0.0015256409483570352,0.021877137736424763,0.09812012285723912,-0.0
-0.0013340973288877055,1.276584604396359e-19,1.8611860795506907e-08,-0.0016686229999449615,0.022841674798227563,0.09812012285723912,-0.0
-0.0013277187078501217,1.4893487051290855e-19,2.0373798906995322e-08,-0.001816845231434016,0.0238019399583425,0.09812012285723912,-0.0
-0.001321340086812538,1.4893487051290855e-19,2.2266986354929164e-08,-0.0019718048370816637,0.024757974155687985,0.09812012285723912,-0.0
-0.001314961465774954,1.4893487051290855e-19,2.4300982944501218e-08,-0.0021327532197591725,0.025709820522325146,0.09812012285723912,-0.0
-0.0013085828447373703,1.702112805861812e-19,2.648610701961044e-08,-0.0022996903794665416,0.026657514514263868,0.09812012285723912,0.0003832817299110903
-0.001302204216423829,1.9148769065945386e-19,2.8833401997274298e-08,-0.0024733649133325047,0.027601097801448583,0.09812012285723912,-0.0
-0.001295825595386245,2.127641007327265e-19,3.135480369222253e-08,-0.0026522796270995954,0.02854060255018802,0.09812012285723912,-0.0
-0.0012894469743486613,2.3404051080599915e-19,3.406320724610557e-08,-0.002836434520767815,0.029476060926739208,0.09812012285723912,-0.0
-0.0012830683533110775,2.553169208792718e-19,3.697248943565278e-08,-0.0030273267885946274,0.030407505828449827,0.09812012285723912,0.0003832817299110903
-0.0012766897322734937,2.7659333095254446e-19,4.0097620226872035e-08,-0.003224207833451301,0.031334966497395214,0.09812012285723912,-0.0
-0.0012703111039599523,2.978697410258171e-19,4.3454774320968976e-08,-0.003427077655337835,0.03225846705830047,0.09812012285723912,-0.0
-0.0012639324829223685,3.1914615109908977e-19,4.706146501709893e-08,-0.00363593625425423,0.033178034560072324,0.09812012285723912,-0.0
-0.0012575538618847847,3.404225611723624e-19,5.0936521894348913e-08,-0.0038507836302004855,0.03409368874109874,0.09812012285723912,-0.0
-0.001251175240847201,3.6169897124563504e-19,5.510022468553521e-08,-0.004070871186047869,0.035005452995065835,0.09812012285723912,-0.0
-0.001244796619809617,4.0425179139218035e-19,5.9574883322837934e-08,-0.0042969475189251136,0.035913346329296714,0.09812012285723912,0.0003832817299110903
-0.0012384179914960757,4.25528201465453e-19,6.438405709468311e-08,-0.0045297612259609515,0.03681738555799764,0.09812012285723912,-0.0
-0.0012320393704584919,4.680810216119983e-19,6.955380400356725e-08,-0.0047670665157691855,0.03771758457116732,0.09812012285723912,-0.0
-0.001225660749420908,5.106338417585436e-19,7.511178836558383e-08,-0.00501036058260728,0.038613957989817566,0.09812012285723912,-0.0
-0.0012192821211073667,5.531866619050889e-19,8.10885301698225e-08,-0.005259643426475235,0.03950651677973956,0.09812012285723912,-0.0
-0.0012129035073457405,5.744630719783616e-19,8.751655729894717e-08,-0.005514166450244318,0.04039527044462073,0.09812012285723912,-0.0
-0.0012065248935841143,6.382923021981795e-19,9.443156564649662e-08,-0.005775052559534155,0.04128022775705781,0.09812012285723912,0.0003832817299110903
-0.001200146265270573,6.808451223447248e-19,1.0187197291191565e-07,-0.006040430231743335,0.04216139602759549,0.09812012285723912,-0.0
-0.0011937676369570315,7.446743525645428e-19,1.0987954329524445e-07,-0.006312170989473269,0.04303877671831168,0.09812012285723912,0.0003832817299110903
-0.00118738900864349,8.085035827843607e-19,1.1849956595922756e-07,-0.006589526235595222,0.04391237567764731,0.09812012285723912,0.0003832817299110903
-0.0011810103948818639,8.723328130041786e-19,1.2778112275481802e-07,-0.006872495950254749,0.04478219290557652,0.09812012285723912,-0.0
-0.0011746317811202377,9.361620432239966e-19,1.3777748980273495e-07,-0.007161080133456035,0.04564822913316413,0.09812012285723912,0.0003832817299110903
-0.0011682531528066963,9.999912734438145e-19,1.4854694064868198e-07,-0.007454530207919213,0.04651048509147494,0.09812012285723912,0.0003832817299110903
-0.0011618745244931549,1.0850969137369053e-18,1.6015185386445214e-07,-0.007753969059412252,0.04736895566310699,0.09812012285723912,0.0003832817299110903
-0.0011554958961796135,1.1489261439567232e-18,1.7266094404516705e-07,-0.008059396687935153,0.04822363646180069,0.09812012285723912,0.0003832817299110903
-0.0011491172824179873,1.2553081943230863e-18,1.8614845864459263e-07,-0.008369315899230447,0.04907452456332264,0.09812012285723912,0.0003832817299110903
-0.001142738668656361,1.3616902446894496e-18,2.0069489190403653e-07,-0.008684849592301475,0.049921611926063356,0.09812012285723912,0.0003832817299110903
-0.0011363600403428197,1.468072295055813e-18,2.1638850191595648e-07,-0.009005623458653156,0.05076489343272428,0.09812012285723912,0.0003832817299110903
-0.0011299814120292783,1.5531779353489035e-18,2.3332441823768807e-07,-0.009332760403909303,0.051604354462267715,0.09812012285723912,0.0007665634598221806
-0.0011236027837157369,1.6808363957885393e-18,2.516064266750381e-07,-0.009664388931937844,0.05243999209043447,0.09812012285723912,0.0003832817299110903
-0.0011172241699541107,1.829771266301448e-18,2.713482186448368e-07,-0.010001257639867513,0.053271796082524,0.09812012285723912,0.0007665634598221806
-0.0011108455561924845,1.9787061368143565e-18,2.92671874103446e-07,-0.01034336652769831,0.054099748893291104,0.09812012285723912,0.0003832817299110903
-0.001104466927878943,2.127641007327265e-18,3.1571196656337977e-07,-0.010691089903921128,0.05492384175011319,0.09812012285723912,0.0007665634598221806
-0.0010980882995654017,2.2978522879134464e-18,3.40614492232299e-07,-0.011044053440192022,0.05574406441823802,0.09812012285723912,0.0007665634598221806
-0.0010917096712518603,2.4893399785729e-18,3.6753776238666276e-07,-0.011401882867726204,0.05656040227667962,0.09812012285723912,0.0007665634598221806
-0.001085331057490234,2.659551259159081e-18,3.966554375462781e-07,-0.011764952475161515,0.057372840704400345,0.09812012285723912,0.0011498451897332708
-0.0010789524437286079,2.8935917699650803e-18,4.281552781196337e-07,-0.012134010859626685,0.058181368004518355,0.09812012285723912,0.0007665634598221806
-0.0010725738154150665,3.106355870697807e-18,4.622439632973575e-07,-0.012507186538225017,0.058985965169710504,0.09812012285723912,0.0007665634598221806
-0.001066195187101525,3.3616727915770787e-18,4.991438785323028e-07,-0.012885976685365105,0.05978662342735421,0.09812012285723912,0.0011498451897332708
-0.0010598165587879836,3.6382661225296234e-18,5.391004330539997e-07,-0.013269632703914036,0.06058332230799673,0.09812012285723912,0.0011498451897332708
-0.0010534379450263575,3.93613586355544e-18,5.823792043108181e-07,-0.013658154613726254,0.061376051576885846,0.09812012285723912,0.0015331269196443612
-0.0010470593312647313,4.234005604581257e-18,6.292700429582012e-07,-0.014052291011930495,0.062164790764620496,0.09812012285723912,0.0015331269196443612
-0.0010406807029511899,4.5744281657536194e-18,6.800902854858607e-07,-0.014450918973054077,0.06294952963644851,0.09812012285723912,0.0011498451897332708
-0.0010343020746376485,4.9574035470725275e-18,7.351843972430573e-07,-0.014854787133931839,0.06373025064712463,0.09812012285723912,0.0015331269196443612
-0.001027923446324107,5.361655338464708e-18,7.949296838382529e-07,-0.015263146857728945,0.06450694502402629,0.09812012285723912,0.0015331269196443612
-0.0010215448325624809,5.7871835399301606e-18,8.597359341075945e-07,-0.015676746781280233,0.06527959522190828,0.09812012285723912,0.0019164086495554514
-0.0010151662188008547,6.255264561542159e-18,9.300518454198054e-07,-0.016095586864879594,0.06604818661973293,0.09812012285723912,0.0019164086495554514
-0.0010087875904873133,6.787174813373975e-18,1.006366451511873e-06,-0.01651891855110301,0.06681270313433292,0.09812012285723912,0.0022996903794665416
-0.0010024089621737719,7.340361475279065e-18,1.0892159046865998e-06,-0.01694711610873806,0.06757313891734493,0.09812012285723912,0.0022996903794665416
-0.0009960303338602304,7.936100957330699e-18,1.179180263204334e-06,-0.017380179537784732,0.06832947934767955,0.09812012285723912,0.002682972109377632
-0.0009896517200986043,8.59566966960215e-18,1.276895627880198e-06,-0.017817734569455464,0.06908171419068797,0.09812012285723912,0.002682972109377632
-0.000983273106336978,9.319067612093421e-18,1.3830587825532994e-06,-0.018260155472536427,0.06982983174943667,0.09812012285723912,0.0030662538392887224
-0.0009768944780234367,1.0085018374731236e-17,1.4984257661879217e-06,-0.01870744224702763,0.07057382471348438,0.09812012285723912,0.0030662538392887224
-0.0009705158497098952,1.0936074777662142e-17,1.62382543748314e-06,-0.01915959491278212,0.07131368869649389,0.09812012285723912,0.003449535569199813
-0.0009641372213963538,1.1850960410812866e-17,1.760160902456125e-06,-0.019615864872671165,0.07204940761529796,0.09812012285723912,0.003832817299110903
-0.0009577585930828124,1.2850951684256681e-17,1.908420937367613e-06,-0.020077000703970446,0.07278098439415581,0.09812012285723912,0.004216099029021993
-0.000951379964769271,1.3936048597993586e-17,2.0696821303555777e-06,-0.020543002419916724,0.07350841464673029,0.09812012285723912,0.004599380758933083
-0.00094500136555956,1.510625115202358e-17,2.2451245875901798e-06,-0.02101349571201353,0.07423168813826918,0.09812012285723912,0.004599380758933083
-0.0009386227663498491,1.6425388576566487e-17,2.436029077741159e-06,-0.021488106291631393,0.07495080779303172,0.09812012285723912,0.004982662488844174
-0.0009322441380363077,1.7808355231329208e-17,2.6438077303383455e-06,-0.02196720845401886,0.07566577653517373,0.09812012285723912,0.005749225948666355
-0.0009258655097227663,1.9318980346531565e-17,2.8699897573640552e-06,-0.022451176501056117,0.07637659144053939,0.09812012285723912,0.006132507678577445
-0.0009194868814092249,2.0999816742320105e-17,3.1162528658659008e-06,-0.022938887527113774,0.0770832612816996,0.09812012285723912,0.006515789408488535
-0.0009131082530956834,2.2787035188475008e-17,3.38443039684508e-06,-0.02343146443781982,0.07778578898291358,0.09812012285723912,0.007282352868310716
-0.000906729624782142,2.4765741325289365e-17,3.6765227481186755e-06,-0.023928532931298267,0.07848417600625926,0.09812012285723912,0.007665634598221806
-0.0009003509964686006,2.6935935152763175e-17,3.994717364044942e-06,-0.02442934441042177,0.0791784355106447,0.09812012285723912,0.008432198058043986
-0.0008939723681550592,2.9255063850749896e-17,4.341400158082676e-06,-0.024935396069445007,0.07986858211715925,0.09812012285723912,0.009198761517866166
-0.0008875937398415178,3.180823305954261e-17,4.719179785985705e-06,-0.025445190714110513,0.08055462167416629,0.09812012285723912,0.009965324977688348
-0.0008812151406318068,3.4595442779141326e-17,5.1309162028200765e-06,-0.02595872834442247,0.08123657318909235,0.09812012285723912,0.010731888437510528
-0.0008748365414220959,3.7616693009546046e-17,5.579719234635972e-06,-0.026476757557505427,0.0819144512828717,0.09812012285723912,0.011881733627243799
-0.0008684579131085545,4.091453657090331e-17,6.068992841867014e-06,-0.02699890404486989,0.08258827642500875,0.09812012285723912,0.01264829708706598
-0.0008620792847950131,4.4520888360412223e-17,6.60246367569112e-06,-0.027524793537731063,0.08325807493337134,0.09812012285723912,0.013798142276799251
-0.0008557006564814717,4.844638573684182e-17,7.1841925008170955e-06,-0.028054800304873742,0.08392385996691921,0.09812012285723912,0.014947987466532522
-0.0008493220281679302,5.27442205716429e-17,7.818628453367827e-06,-0.02858929865478882,0.084585660767676,0.09812012285723912,0.016481114386176884
-0.0008429433998543888,5.742503078776288e-17,8.510626174807845e-06,-0.029126791393218825,0.0852435095019763,0.09812012285723912,0.017630959575910155
-0.0008365647715408474,6.251009279527505e-17,9.265500069574105e-06,-0.02966877571441983,0.08589743541184373,0.09812012285723912,0.019547368225465607
-0.000830186143227306,6.810578864454576e-17,1.0089035727862634e-05,-0.03021450302126729,0.08654746773940535,0.09812012285723912,0.021080495145109967
-0.0008238075149137646,7.419084192550173e-17,1.0987595585900161e-05,-0.030763973313757017,0.087193645961437,0.09812012285723912,0.02299690379466542
-0.0008174289157040536,8.080780545828952e-17,1.1968073234242187e-05,-0.03131643799476167,0.08783600370629949,0.09812012285723912,0.02529659417413196
-0.0008110503164943427,8.80630612932755e-17,1.303807618165267e-05,-0.03187339425853733,0.08847458191294998,0.09812012285723912,0.02721300282368741
-0.0008046716881808013,9.59991622506062e-17,1.4205851607091708e-05,-0.03243334491083071,0.08910942152024226,0.09812012285723912,0.029895974933065044
-0.0007982930598672599,1.0463738474035489e-16,1.548046341189888e-05,-0.03299703854876636,0.08974057516396364,0.09812012285723912,0.03257894704244268
-0.0007919144315537184,1.1406283440281467e-16,1.687179221878362e-05,-0.03356372657521693,0.09036808085876037,0.09812012285723912,0.0356452008817314
-0.000785535803240177,1.243818932883519e-16,1.8390632466117542e-05,-0.03413340899018244,0.09099199270249768,0.09812012285723912,0.03871145472102012
-0.0007791571749266356,1.3565839062718642e-16,2.0048795210590978e-05,-0.03470758298792034,0.09161236186883327,0.09812012285723912,0.042160990290219934
-0.0007727785466130942,1.47956155649538e-16,2.1859182376234898e-05,-0.035284002790279816,0.09222924391765858,0.09812012285723912,0.04599380758933084
-0.0007663999182995528,1.614241232259196e-16,2.3835900978955605e-05,-0.03586341695468347,0.09284269440896845,0.09812012285723912,0.04982662488844174
-0.0007600212899860114,1.7611548466360357e-16,2.59943773564204e-05,-0.03644582552083744,0.09345277767527695,0.09812012285723912,0.05442600564737482
-0.0007536426907763004,1.9218981219187185e-16,2.8351425702152294e-05,-0.03703122847550633,0.09405955220078643,0.09812012285723912,0.05979194986613009
-0.0007472640915665895,2.0978540332246832e-16,3.092549365281806e-05,-0.03761887722156142,0.09466308085593307,0.09812012285723912,0.06515789408488536
-0.0007408854632530481,2.2899800161863356e-16,3.373667371303374e-05,-0.03820952035613144,0.09526343235956805,0.09812012285723912,0.07090712003355171
-0.0007345068349395066,2.4999781836095364e-16,3.6806954552632615e-05,-0.038802409282087655,0.09586067835480179,0.09812012285723912,0.07703962771212915
-0.0007281282066259652,2.729976176501614e-16,4.016040377024176e-05,-0.039397543999430074,0.09645488463632966,0.09812012285723912,0.08432198058043987
-0.0007217495783124238,2.9814633435676966e-16,4.382323642980003e-05,-0.03999455021952084,0.09704613161983303,0.09812012285723912,0.09237089690857277
-0.0007153709499988824,3.2565673258151117e-16,4.782420343086138e-05,-0.04059380221114477,0.09763448948629269,0.09812012285723912,0.10080309496661675
-0.000708992321685341,3.5577349132235745e-16,5.219463720034709e-05,-0.0411945514168792,0.0982200401135196,0.09812012285723912,0.10961857475457183
-0.0007026136933717996,3.887306505258568e-16,5.696881721768068e-05,-0.04179679779701805,0.09880286684140266,0.09812012285723912,0.11958389973226018
-0.0006962350941620886,4.2480480352296173e-16,6.21842555830394e-05,-0.04240054138465112,0.0993830383888447,0.09812012285723912,0.1306990698996818
-0.0006898564949523777,4.643363734391024e-16,6.788186835673143e-05,-0.04300540786466428,0.09996066002731703,0.09812012285723912,0.1425808035269256
-0.0006834778666388363,5.076019536051914e-16,7.410634108554116e-05,-0.04361102294842803,0.10053579901364458,0.09812012285723912,0.15561238234390265
-0.0006770992383252948,5.550270716585162e-16,8.090667708962294e-05,-0.0442166380255727,0.10110855477078015,0.09812012285723912,0.1701770880805241
-0.0006707206100117534,6.069947033565672e-16,8.833617462096594e-05,-0.044823375988483946,0.10167901502505312,0.09812012285723912,0.1855083572769677
-0.000664341981698212,6.639516527465463e-16,9.6453294985487e-05,-0.04542899106562722,0.1022472791994163,0.09812012285723912,0.2023727533930557
-0.0006579633533846706,7.264191927216749e-16,0.00010532182246042748,-0.04603498045126418,0.10281342624752476,0.09812012285723912,0.2211535581586991
-0.0006515847250711292,7.949398716447782e-16,0.0001150115039627329,-0.046639472636024595,0.10337755266827886,0.09812012285723912,0.2414674898439869
-0.0006452060967575878,8.701200667326509e-16,0.0001255983231979515,-0.04724284190854631,0.1039397637330464,0.09812012285723912,0.26369783017883014
-0.0006388274684440464,9.526618995179484e-16,0.00013716571146552185,-0.04784396541615674,0.10450016178914281,0.09812012285723912,0.2878445791632288
-0.0006324488692343354,1.04329940643009e-15,0.00014980450195793354,-0.04844321741439695,0.10505882871448242,0.09812012285723912,0.31429101852709407
-0.0006260702700246245,1.142883643872006e-15,0.00016361416342330066,-0.049039475030741304,0.10561587855290054,0.09812012285723912,0.3434204300003369
-0.000619691641711083,1.252350773887159e-15,0.00017870302861382472,-0.04963273824533676,0.10617140195508928,0.09812012285723912,0.3752328135829574
-0.0006133130133975416,1.3727539784918091e-15,0.0001951898477662026,-0.050221509883773316,0.10672550419241644,0.09812012285723912,0.40972816927495553
-0.0006069343850840002,1.5052528219409856e-15,0.00021320433690588244,-0.050805415657421506,0.10727829053635325,0.09812012285723912,0.44767306053615347
-0.0006005557567704588,1.6511451661895483e-15,0.00023288772611497856,-0.051383706929440914,0.10782986333411171,0.09812012285723912,0.4890674873665512
-0.0005941771284569174,1.8119203588142296e-15,0.00025439499838956863,-0.05195526084715477,0.10838031031202124,0.09812012285723912,0.5342947314960599
-0.000587798500143376,1.9892060458437776e-15,0.0002778949353405319,-0.05252007737747468,0.10892975428669485,0.09812012285723912,0.5833547929246794
-0.0005814198718298346,2.1848532749546454e-15,0.00030357221893944253,-0.053076285044123,0.10947828883287707,0.09812012285723912,0.6373975168421432
-0.0005750412435162932,2.4009577720689154e-15,0.0003316282539915224,-0.05362276094809779,0.11002601044936479,0.09812012285723912,0.696422903248451
-0.0005686626443065822,2.6398918571917274e-15,0.0003622834526315776,-0.0541580078951416,0.1105730273317851,0.09812012285723912,0.7608142338735142
-0.0005622840450968713,2.9043044432833202e-15,0.0003957783309389809,-0.0546816515899989,0.11111942720646739,0.09812012285723912,0.8313380721771548
-0.0005559054167833298,3.197269971881251e-15,0.00043237570205293763,-0.05519219483179453,0.11166531826903876,0.09812012285723912,0.9079944181593729
-0.0005495267884697884,3.5222564978276226e-15,0.00047236314352024577,-0.055687017533888175,0.1122107765488951,0.09812012285723912,0.9919331170099017
-0.000543148160156247,3.88318951831066e-15,0.0005160531800098064,-0.05616574539440243,0.1127559219384936,0.09812012285723912,1.0837290964059891
-0.0005367695318427056,4.284622185650181e-15,0.0005637892231519823,-0.05662538403144425,0.11330080999793245,0.09812012285723912,1.183957263695358
-0.0005303909035291642,4.731788496160152e-15,0.0006159444749365464,-0.057064436250756155,0.11384555184689121,0.09812012285723912,1.2935758384499298
-0.0005240122752156228,5.230709674455488e-15,0.0006729283244118131,-0.05748065625433148,0.11439021474229827,0.09812012285723912,1.4131597381821899
-0.0005176336469020814,5.788343106065931e-15,0.0007351857994070339,-0.05787104965365529,0.11493487178929025,0.09812012285723912,1.5438588080818718
-0.00051125501858854,6.412763189272508e-15,0.0008032052425900972,-0.0582344935695801,0.11547959901726304,0.09812012285723912,1.6864396116087974
-0.000504876419378829,7.113416649583456e-15,0.0008775181286835591,-0.058566122090993745,0.11602444906195228,0.09812012285723912,1.8428185574125222
-0.000498497820169118,7.901335305716047e-15,0.0009587058266929469,-0.058863689446354714,0.11656948040750863,0.09812012285723912,2.0133789272229574
-0.0004921191918555766,8.789519044789032e-15,0.0010474014275461691,-0.05912420124715366,0.11711473399283756,0.09812012285723912,2.199270566229836
-0.0004857405635420352,9.793254966781916e-15,0.001144299430519651,-0.05934354021910768,0.11766025075684455,0.09812012285723912,2.4027931648126253
-0.0004793619352284938,1.0930702487786196e-14,0.0012501553777705572,-0.059517589041612876,0.11820604824477483,0.09812012285723912,2.6250965681610574
-0.0004729833069149524,1.2223510355145555e-14,0.0013657949923787205,-0.059641107567853756,0.11875213230504346,0.09812012285723912,2.8680971849246886
-0.000466604678601411,1.369750813125316e-14,0.0014921214889430027,-0.05971035279895129,0.11929849708923536,0.09812012285723912,3.133328142023163
-0.00046022605028786957,1.5383855117814896e-14,0.0016301177667305067,-0.05971933596449608,0.11984511920369027,0.09812012285723912,3.4230891298359474
-0.00045384742197432815,1.732018928462659e-14,0.0017808584719970915,-0.0596624425827124,0.12039196355791776,0.19624024571447823,3.7398714846898446
-0.00044746879366078674,1.9552212360525636e-14,0.0019455176741000084,-0.059533309587931155,0.12093896581935211,0.19624024571447823,4.085399959122311
-0.00044109016534724533,2.213587066551769e-14,0.002125378369069013,-0.05932482529089076,0.1214860324133522,0.19624024571447823,4.463315744814646
-0.0004347115370337039,2.513995083468589e-14,0.0023218346728653646,-0.05902950371367783,0.12203304344735744,0.19624024571447823,4.8759185287573485
-0.0004283329087201625,2.864955850681911e-14,0.002536416677036063,-0.05863948460960954,0.12257987318059896,0.19624024571447823,5.326657846521758
-0.0004219542804066211,3.2770714033500246e-14,0.0027707882557197125,-0.05814466191413219,0.12312631984260182,0.19624024571447823,5.818599941780262
-0.0004155756520930797,3.7636352425619525e-14,0.003026768997047952,-0.0575360524418563,0.12367219043566872,0.19624024571447823,6.356344208845521
-0.0004091970819871992,4.341436583525306e-14,0.0033063444378976597,-0.05680317585282848,0.12421721008439494,0.19624024571447823,6.9431485373394
-0.0004028185118813187,5.0318348141810244e-14,0.0036116784919087196,-0.05593368028449533,0.12476108051950857,0.19624024571447823,7.584378871480655
-0.00039643988356777727,5.862225440365108e-14,0.003945140498138699,-0.05491483959229026,0.12530345083620884,0.19624024571447823,8.284634592028217
-0.00039006125525423586,6.868014535911236e-14,0.004309303759321019,-0.05373280473925686,0.12584389117583325,0.19624024571447823,9.049473289148178
-0.00038368262694069444,8.095380421355309e-14,0.004706987211492706,-0.05237297804498896,0.12638193366538306,0.19624024571447823,9.884644178624445
-0.00037730399862715303,9.605071502700875e-14,0.005141264196772123,-0.050817393218097515,0.12691701978106418,0.19624024571447823,10.796471414082214
-0.0003709253703136116,1.1477784948149136e-13,0.0056154858569416495,-0.049049206793416227,0.1274485208183085,0.19624024571447823,11.792620630121853
-0.0003645467420000702,1.382177300464348e-13,0.006133313299833995,-0.047047832366439384,0.12797569402829892,0.19624024571447823,12.879990897879615
-0.0003581681136865288,1.6783798221021484e-13,0.006698730758356578,-0.04479230921756807,0.12849773525411867,0.19624024571447823,14.067397697144173
-0.0003517894853729874,2.0565012033736435e-13,0.007316104074151021,-0.04225905653393695,0.12901370582509764,0.19624024571447823,15.36365650770348
-0.00034541085705944597,2.544436945529663e-13,0.00799017484992773,-0.03942224771791501,0.1295225384054341,0.19624024571447823,16.779115936265136
-0.00033903222874590456,3.18134628132887e-13,0.008726130629826427,-0.03625381036724405,0.13002304576686927,0.19624024571447823,18.324891152996564
-0.00033265360043236315,4.02290617172246e-13,0.009529626831062921,-0.032723052012886986,0.13051387400136652,0.19624024571447823,20.01209732806447
-0.00032627497211882173,5.149372937657233e-13,0.010406827683274273,-0.028797782965067374,0.13099351421783828,0.19624024571447823,21.854532603747796
-0.0003198963438052803,6.678076193587559e-13,0.011364467636230557,-0.024440947675843653,0.13146026452739626,0.2943603685717173,23.86542020141974
-0.0003135177154917389,8.78314973912843e-13,0.012409877678504157,-0.019613244792647127,0.13191220372574225,0.2943603685717173,26.0606663077921
-0.0003071390871781975,1.172714532578339e-12,0.013551064290220079,-0.014271629970649145,0.13234721176246572,0.19624024571447823,28.457135329143572
-0.0003007604588646561,1.5912548803051466e-12,0.014796765003231724,-0.008369690207721341,0.13276287616629937,0.19624024571447823,31.073224778345132
-0.00029438183055111467,2.1967219372980717e-12,0.016156498113450383,-0.0018550236849993785,0.13315653590838714,0.19624024571447823,33.92848202362439
-0.0002880032604452342,3.0888690458634905e-12,0.01764065040583047,0.005328140053827742,0.13352520537278498,0.19624024571447823,37.045329051261376
-0.0002816246903393537,4.429260072748864e-12,0.019260538563683968,0.013239314523509208,0.13386556558399337,0.19624024571447823,40.44714604678067
-0.00027524606202581226,6.484882645627542e-12,0.021028514439324915,0.02194512482879612,0.13417390572259985,0.2943603685717173,44.15999616781765
-0.00026886743371227085,9.706336406966867e-12,0.02295804693291389,0.03151968210528605,0.1344461085043964,0.2943603685717173,48.21185897726616
-0.00026248880539872944,1.4871004190233117e-11,0.025063821414635413,0.042039343266726016,0.13467759169622873,0.2943603685717173,52.63397194119774
-0.000256110177085188,2.335115351017298e-11,0.027361856693619915,0.05359169415732887,0.13486328179787005,0.19624024571447823,57.459872195733205
-0.0002497315487716466,3.762760561247654e-11,0.029869586894823934,0.06626993512954275,0.13499752631631207,0.19624024571447823,62.72616317148738
-0.0002433529204581052,6.229756021103812e-11,0.03260606030627965,0.08017587540611487,0.13507407037148417,0.2943603685717173,68.47289779399169
-0.0002369742921445638,1.0610080691402223e-10,0.035592027104545766,0.09542105593275424,0.13508598944004901,0.2943603685717173,74.74300361360721
-0.00023059566383102238,1.860967645181538e-10,0.03885012065583301,0.11212637516891166,0.1350256104013337,0.19624024571447823,81.58515742019671
-0.00022421703551748096,3.364982789897528e-10,0.04240498618175565,0.1304250833836513,0.13488444720507423,0.2943603685717173,89.05033567367502
-0.00021783840720393955,6.278466350341275e-10,0.04628352639162771,0.15045978835315998,0.1346531365387463,0.2943603685717173,97.1954557160156
-0.00021145977889039814,1.2097442637187904e-09,0.05051505354094389,0.17238844405173886,0.13432130623817484,0.19624024571447823,106.08145934905154
-0.00020508115057685673,2.4086448542581136e-09,0.05513149997639018,0.19638135632949325,0.13387755189397674,0.2943603685717173,115.77618742542265
-0.0001987025222633153,4.957648468807632e-09,0.06016772225280733,0.2226264230723457,0.1333092613990057,0.2943603685717173,126.35227184480671
-0.0001923238939497739,1.0550887058583106e-08,0.06566167658223038,0.25132539120980407,0.13260255938856405,0.2943603685717173,137.88924356107785
-0.0001859452656362325,2.3216027205301804e-08,0.07165473465378215,0.2827009683777356,0.131742172726546,0.2943603685717173,150.47487409038504
-0.00017956663732269108,5.2798930712475887e-08,0.07819206962524325,0.3169942028648262,0.1307112725986445,0.2943603685717173,164.2030674565579
-0.00017318800900914966,1.24027865597235e-07,0.08532278479056021,0.35446822653204996,0.12949139848254157,0.39248049142895647,179.17788464418493
-0.00016680938069560825,3.0063920861318876e-07,0.09310054520557196,0.3954119979174242,0.12806222128756342,0.39248049142895647,195.51086065360863
-0.00016043081058972775,7.509805551043502e-07,0.101583718052039,0.4401339390048914,0.12640143808269236,0.2943603685717173,213.32560382409352
-0.00015405224048384725,1.9299117840835534e-06,0.110836027662199,0.48897915305094425,0.12448460541720242,0.2943603685717173,232.75549620442376
-0.00014767361217030584,5.091939814535489e-06,0.1209268830233935,0.5423181956938701,0.12228491123205824,0.39248049142895647,253.94656814047198
-0.00014129498385676443,1.3760095045803885e-05,0.1319319626301202,0.6005553093434783,0.119772885363731,0.39248049142895647,277.0571149731384
-0.00013491635554322302,3.798008401766304e-05,0.14393375252684773,0.6641336635132031,0.11691632059033662,0.39248049142895647,302.2607633328493
-0.0001285377272296816,0.00010674514481731964,0.15702222472974436,0.7335338575597073,0.11368003284672129,0.49060061428619556,329.7464711226149
-0.0001221590989161402,0.0003044591134818918,0.17129516474040535,0.8092829038483694,0.11002542259343469,0.39248049142895647,359.7200606178451
-0.00011578047060259878,0.0008780405911907536,0.18685976230978749,0.8919512333912948,0.1059101531536946,0.49060061428619556,392.40517670963794
-0.00010940184228905737,0.002550497559579029,0.2038321903568742,0.9821654219918392,0.10128819165239561,0.49060061428619556,428.0478862719831
-0.00010302321397551596,0.007431981831301339,0.22233961681394546,1.080605195869371,0.09610939816492481,0.49060061428619556,466.9130369768623
-9.664458566197454e-05,0.021634480062778728,0.2425201110668266,1.1880139119396302,0.09031846276780071,0.49060061428619556,509.2921145951194
-9.026595734843313e-05,0.06264903298855916,0.26452493652656534,1.3052015523091383,0.08385513801304294,0.5887207371434346,555.5024763720162
-8.388732903489172e-05,0.17970820198515444,0.2885185974064103,1.43305146157657,0.07665395381806682,0.5887207371434346,605.8886926064563
-7.75087007213503e-05,0.508492325777197,0.31468000842343713,1.5725263356627106,0.06864327002233908,0.5887207371434346,660.8279125138969
-7.11300724078089e-05,1.413448802849784,0.34320474057421796,1.7246764563457813,0.059744919634110265,0.6868408600006738,720.7302475385709
-6.475144409426748e-05,3.8443851858164284,0.3743052083006491,1.8906456800252531,0.049873599133118104,0.6868408600006738,786.0406877722904
-5.837281578072607e-05,10.192128204712237,0.40821141806060646,2.0716714377218435,0.038936380127980945,0.7849609828579129,857.2440846067826
-5.1994187467184656e-05,26.242634185897348,0.44517181053859695,2.2690892268455514,0.026831928592682804,0.7849609828579129,934.8605513529208
-4.5615559153643244e-05,65.39372767186141,0.48544764612592917,2.4843168902126154,0.013449832298956826,0.7849609828579129,1019.4404805613071
-3.923693084010183e-05,157.1739605379393,0.5293058932711572,2.7187894885386554,-0.0013296203269854332,0.7849609828579129,1111.5423137361415
-3.285836073422133e-05,363.1411615500479,0.5769911560894042,2.9738440163882625,-0.017635509288787512,0.9812012285723911,1211.6807982169735
-2.6479790628340834e-05,803.6779596844709,0.6286744890278911,3.2504132256911684,-0.03560518644214537,0.9812012285723911,1320.2162188434727
-2.010116231479942e-05,1696.9180080048793,0.6843422301774416,3.5484551950611056,-0.055380718927242174,0.9812012285723911,1437.1194461973953
-1.3722534001258009e-05,3401.547500626052,0.7435953772816725,3.865833428226505,-0.07710051167960334,0.9812012285723911,1561.5503267335437
-7.343905687716597e-06,6431.679673373795,0.8053080402523557,4.196481294109049,-0.10088208713714558,0.7849609828579129,1691.1478449888966
-9.652773741751844e-07,11370.510928148677,0.8671270040153168,4.527636708831637,-0.12679027059296027,0.49060061428619556,1820.9669000773645
5.413350939366228e-06,18569.444447263344,0.9248610603844903,4.83654980571827,-0.1547844287180777,-0.09812012285723912,1942.2081100368605
1.179197925290764e-05,27561.577637870752,0.9720196851259821,5.088060474694275,-0.18464273404804943,-1.1774414742868693,2041.2419765788668
1.8170607566449053e-05,36384.726128968294,1.0,5.2358859496918715,-0.2158744987033086,-2.551123194288217,2099.9998323173672
2.4549235879990465e-05,41498.541493307486,0.9995650650682064,5.230909275927104,-0.24765582720336446,-4.41540552857576,2099.086088673259
3.092786419353188e-05,39134.757206938004,0.9637948484461236,5.036956742932172,-0.27884651254031206,-6.2796878628633035,2023.9697686208353
3.730649250707329e-05,27844.1237243416,0.8915073152674843,4.648356978859741,-0.30813503008871984,-8.045850074293607,1872.1649069208836
4.36851208206147e-05,10196.403998494818,0.7889996646056563,4.098599224913756,-0.33429595559599434,-9.027051302865999,1656.89778948207
5.0063749134156114e-05,-8361.520913607881,0.6685488893586191,3.4525539137757866,-0.3564576412907075,-9.125171425723238,1403.9548445632242
5.644237744769753e-05,-22705.358256821946,0.5443169500077358,2.785520933563141,-0.374254520303874,-8.634570811437042,1143.0641696793975
6.282100576123894e-05,-30458.908486208056,0.4281605021995983,2.1613077091669632,-0.38780811686181255,-7.457129337150173,899.1375442020833
6.919963407478035e-05,-32106.24109586263,0.3274053174161306,1.619826445076246,-0.39758290624672005,-6.083447617148825,687.5506979406526
7.557826238832176e-05,-29623.749859876854,0.24484516015500382,1.1765731018822245,-0.40420813113468496,-4.709765897147477,514.173973938166
8.195689070186318e-05,-25111.909113288657,0.18001440299552157,0.8292150509053532,-0.40833448033664516,-3.630444545717847,378.0307703061795
8.833546080774368e-05,-20107.413362369054,0.13067998071591266,0.5656759232384022,-0.4105487838188919,-2.551123194288217,274.42818558428644
9.471403091362417e-05,-15480.211714385938,0.09398599524359152,0.37047173584421805,-0.41133853036874723,-1.7661622114303042,197.37016029491517
0.00010109265922716559,-11596.450139750847,0.06714092789213198,0.22844788868694132,-0.4110875982517706,-1.2755615971441085,140.99401720575273
0.000107471287540707,-8522.523765932168,0.04773130153835317,0.12653686986392854,-0.4100877882879284,-0.7849609828579129,100.23583800634833
0.00011384991585424841,-6179.999736099044,0.033815629512342904,0.05424334786856302,-0.4085556321950523,-0.49060061428619556,71.0129058316605
0.00012022854416778982,-4439.371561405287,0.023897840449021625,0.003473490677319256,-0.40664914245042144,-0.2943603685717173,50.186909755217215
0.00012660717248133124,-3167.9911843105733,0.016859530244677737,-0.031797411719458046,-0.40448228126902114,-0.09812012285723912,35.40449996889454
0.00013298580079487265,-2250.244928851428,0.011879487835857601,-0.05601003725118521,-0.4021366106467727,-0.0,24.947041236453046
0.00013936442910841406,-1593.1571753453513,0.008363327122200587,-0.07236239285180787,-0.3996700766801719,0.09812012285723912,17.5635019914458
0.00014574305742195547,-1125.360578201269,0.005884722028966955,-0.08314518597348443,-0.39712381711977474,0.09812012285723912,12.357003026539907
0.00015212168573549689,-793.642410069205,0.004138244927633803,-0.0899993412047479,-0.39452680501403575,0.19624024571447823,8.692829634383529
0.0001585003140490383,-559.0697272929616,0.002909422750745769,-0.09408967602203691,-0.3918995858449865,0.19624024571447823,6.111043901702423
0.0001648789423625797,-393.5148970562135,0.0020451673556974585,-0.09624264133777881,-0.38925644729032843,0.19624024571447823,4.2958216288435
0.00017125757067612112,-276.82982888167817,0.0014373064871665887,-0.09702717107577141,-0.3866075071081293,0.2943603685717173,3.0202600316993915
0.00017763619898966253,-194.66741325405457,0.001009857526660275,-0.0968564909039385,-0.3839598243352734,0.2943603685717173,2.121847656787796
0.00018401482730320395,-136.8524724571571,0.0007096700780385031,-0.09602405089678784,-0.38131832333724797,0.2943603685717173,1.4932656197336078
0.00019039345561674536,-96.189203426087,0.0004985656877359104,-0.09473047505833791,-0.37868645467894324,0.19624024571447823,1.0455925591974544
0.00019677208393028677,-67.59910826649457,0.00035034345624685597,-0.0931135052602755,-0.3760665811200468,0.19624024571447823,0.7359009214292934
0.00020315071224382818,-47.50209906307335,0.0002462884553530248,-0.09127794518002422,-0.3734603636102314,0.19624024571447823,0.518196898839794
0.0002095293405573696,-33.37759238954897,0.0001729259367372302,-0.08929865429225418,-0.3708688899549063,0.19624024571447823,0.36488420687535794
0.0002159079106632501,-23.4517828572906,0.00012202133198341351,-0.08720557679973004,-0.36829294384169076,0.19624024571447823,0.25449906866096395
0.0002222864807691306,-16.477127362183897,8.53400726755162e-05,-0.08505560584601002,-0.36573299314358343,0.19624024571447823,0.18090897651803461
0.000228665109082672,-11.576470693106822,5.9887770298607856e-05,-0.08286371345308097,-0.3631893653720349,0.19624024571447823,0.12571640741083762
0.00023504373739621342,-8.133226707585383,4.267003633636373e-05,-0.08064487148410535,-0.3606622476761205,0.19624024571447823,0.08892136133937295
0.00024142236570975483,-5.714045628097132,2.994388514790956e-05,-0.07841405211989441,-0.35815173363068825,0.19624024571447823,0.061325076785774445
0.00024780099402329624,-4.014395709661841,2.0212122475780154e-05,-0.07618323259685905,-0.35565787587137027,0.19624024571447823,0.04292755375004211
0.00025417962233683766,-2.8202865328384714,1.4223345445919366e-05,-0.07394941876472098,-0.35318063930767624,0.19624024571447823,0.030662538392887222
0.00026055825065037907,-1.981361802843451,1.0480359800862005e-05,-0.0717245881775399,-0.35072002393960605,0.19624024571447823,0.021463776875021056
0.0002669368789639205,-1.391977527767006,6.737374158593384e-06,-0.06950874067649142,-0.34827595373786724,0.19624024571447823,0.01226501535715489
0.0002733155072774619,-0.9779099747629599,5.2401799011281875e-06,-0.06730187626157551,-0.345848335127612,0.19624024571447823,0.009198761517866166
0.0002796941355910033,-0.6870116806870739,3.74298564226862e-06,-0.06510698955954373,-0.3434371096248964,0.19624024571447823,0.009198761517866166
0.0002860727639045447,-0.4826452961187548,2.994388514930393e-06,-0.06293006902977714,-0.34104220120001427,0.19624024571447823,0.006132507678577445
0.00029245139221808613,-0.3390711977390048,1.4971942574651965e-06,-0.06075913743586481,-0.3386635045819081,0.19624024571447823,0.0030662538392887224
0.00029883002053162754,-0.23820598088158018,1.4971942574651965e-06,-0.05860617201421765,-0.33630091449889976,0.19624024571447823,0.0030662538392887224
0.00030520864884516895,-0.16734527385119122,7.485971287325982e-07,-0.056471173082484484,-0.33395433152782983,0.19624024571447823,-0.0
0.00031158727715871037,-0.1175637168363403,7.485971287325982e-07,-0.054345157236883906,-0.33162367379109403,0.19624024571447823,-0.0
0.0003179659054722518,-0.08259090822590345,-0.0,-0.052234113254445776,-0.3293088184718726,0.19624024571447823,0.0030662538392887224
0.0003243445337857932,-0.05802167557898062,-0.0,-0.0501380412939945,-0.3270096953891847,0.19624024571447823,-0.0
0.0003307231620993346,-0.04076125110792003,7.485971287325982e-07,-0.048059935664632805,-0.32472618172621043,0.19624024571447823,-0.0
0.000337101790412876,-0.028635439722987783,-0.0,-0.04599380758933084,-0.3224581839085156,0.19624024571447823,-0.0
0.0003434803605187565,-0.020116825481698488,-0.0,-0.04393965706808858,-0.32020560836145906,0.19624024571447823,-0.0
0.000349858930624637,-0.014132343380083063,-0.0,-0.04190646729293274,-0.31796834396484436,0.19624024571447823,-0.0
0.0003562375589381784,-0.009928144412535441,-0.0,-0.03987926624184297,-0.315746308841274,0.19624024571447823,-0.0
0.00036261618725171984,-0.00697463120078033,-0.0,-0.03787302593683961,-0.3135393977188634,0.19624024571447823,-0.0
0.00036899481556526125,-0.004899744757848135,-0.0,-0.03587576887678209,-0.31134751702338487,0.19624024571447823,-0.0
0.00037537344387880266,-0.003442111920982221,-0.0,-0.03389647798901205,-0.3091705731799906,0.19624024571447823,-0.0
0.0003817520721923441,-0.002418108905639894,-0.0,-0.03192617034618785,-0.3070084726138327,0.19624024571447823,-0.0
0.0003881307005058855,-0.001698735941297933,-0.0,-0.029979817811483095,-0.3048610925085049,0.19624024571447823,-0.0
0.0003945093288194269,-0.0011933689122198318,-0.0,-0.0280394540538082,-0.3027283802281682,0.19624024571447823,-0.0
0.0004008879571329683,-0.0008383450789571459,-0.0,-0.026111067850193025,-0.30061022465303966,0.19624024571447823,-0.0
0.0004072665854465097,-0.0005889390984773774,-0.0,-0.024200647977667435,-0.2985065322082715,0.19624024571447823,-0.0
0.00041364521376005114,-0.00041373052072491025,-0.0,-0.022302205659201567,-0.2964172034709109,0.19624024571447823,-0.0
0.00042002384207359255,-0.00029064628495643067,-0.0,-0.02041574089479542,-0.29434214486631677,0.19624024571447823,-0.0
0.00042640247038713396,-0.0002041787360705617,-0.0,-0.018541253684448995,-0.2922812920620267,0.19624024571447823,-0.0
0.0004327810987006754,-0.00014343494968810196,-0.0,-0.01668473280519215,-0.2902345280895326,0.19624024571447823,-0.0
0.0004391597270142168,-0.00010076178923394567,-0.0,-0.014840189479995028,-0.28820178276806047,0.19624024571447823,-0.0
0.0004455383553277582,-7.078517808299892e-05,-0.0,-0.013007623708857627,-0.2861829625227623,0.19624024571447823,-0.0
0.0004519169836412996,-4.972558370896706e-05,-0.0,-0.011187035491779948,-0.2841779679306855,0.19624024571447823,-0.0
0.000458295611954841,-3.4932698864347676e-05,-0.0,-0.009381419137864715,-0.2821867346593676,0.19624024571447823,-0.0
0.0004646741820607215,-2.454058644811094e-05,-0.0,-0.007581791719803755,-0.2802091457403005,0.19624024571447823,-0.0
0.000471052752166602,-1.7239837579882844e-05,-0.0,-0.005800130579902062,-0.2782451368410217,0.19624024571447823,-0.0
0.00047743138048014343,-1.2111075274747691e-05,-0.0,-0.0040304469410963085,-0.2762946202354088,0.19624024571447823,-0.0
0.00048381000879368485,-8.508680753215799e-06,-0.0,-0.0022757352713470985,-0.2743575140454439,0.19624024571447823,-0.0
0.0004901886371072263,-5.977208004109365e-06,-0.0,-0.0005330011556576099,-0.2724337071513442,0.19624024571447823,-0.0
0.0004965672654207677,-4.1988900186609006e-06,-0.0,0.001203744183002018,-0.2705231644626191,0.19624024571447823,-0.0
0.0005029458937343091,-2.949505918894426e-06,-0.0,0.0029225231905720636,-0.2686257573141373,0.19624024571447823,-0.0
0.0005093245220478505,-2.0723928734407093e-06,-0.0,0.004629324644082388,-0.2667414330702665,0.19624024571447823,-0.0
0.0005157031503613919,-1.4549010521959234e-06,-0.0,0.00632414854353299,-0.2648700981561589,0.19624024571447823,-0.0
0.0005220817786749333,-1.0216608603696924e-06,-0.0,0.00800699488892387,-0.2630116648456917,0.19624024571447823,-0.0
0.0005284604069884747,-7.173564123923866e-07,-0.0,0.00967786368025503,-0.26116605126105413,0.19624024571447823,-0.0
0.0005348390353020161,-5.025532743076007e-07,-0.0,0.011339749385453604,-0.25933319891809536,0.19624024571447823,-0.0
0.0005412176636155576,-3.5235253585227697e-07,-0.0,0.012989657377768044,-0.2575130200906928,0.19624024571447823,-0.0
0.000547596291929099,-2.4737357655140466e-07,-0.0,0.014624593506920039,-0.2557054153554802,0.19624024571447823,-0.0
0.0005539749202426404,-1.7388825802638075e-07,-0.0,0.01625054654993945,-0.2539103379255505,0.19624024571447823,-0.0
0.0005603535485561818,-1.2193713379088678e-07,-0.0,0.017864521880074723,-0.2521276883775374,0.19624024571447823,-0.0
0.0005667321768697232,-8.573283314131345e-08,-0.0,0.019466519814963536,-0.25035739068214835,0.19624024571447823,-0.0
0.0005731108051832646,-6.19106930168686e-08,-0.0,0.021056540036990524,-0.24859936880988415,0.19624024571447823,-0.0
0.000579489433496806,-4.360665713425001e-08,-0.0,0.022643565949903632,-0.24685356427680083,0.19624024571447823,-0.0
0.0005858680618103474,-3.055158134156148e-08,-0.0,0.024212625531727157,-0.24511988935656903,0.19624024571447823,-0.0
0.0005922466901238889,-2.166874348723477e-08,-0.0,0.025769707559490963,-0.24339824462602916,0.19624024571447823,-0.0
0.0005986253184374303,-1.467014708459812e-08,-0.0,0.027314812033195045,-0.24168858914658592,0.19624024571447823,-0.0
0.0006050039467509717,-1.0363320724424408e-08,-0.0,0.028853927729869267,-0.2399908410400148,0.19624024571447823,-0.0
0.0006113825750645131,-7.536955182264893e-09,-0.0,0.030375077095453906,-0.23830491258039999,0.19624024571447823,-0.0
0.0006177612033780545,-4.979773788937842e-09,-0.0,0.03189323215193582,-0.23663075698021407,0.19624024571447823,-0.0
0.0006241398316915959,-3.095533034447049e-09,-0.0,0.03339342071850374,-0.23496825727136253,0.19624024571447823,-0.0
0.0006305184600051373,-1.3458868210186616e-09,-0.0,0.03489061497596894,-0.23331739590849676,0.19624024571447823,-0.0
0.0006368970883186787,-9.518016647838265e-15,-0.0,0.036372837370271686,-0.2316780734684572,0.19624024571447823,-0.0
0.0006432757166322202,-5.383490001678408e-10,-0.0,0.03784607651960629,-0.23005021977046983,0.19624024571447823,-0.0
0.0006496543449457616,-2.6917925909224435e-10,-0.0,0.03930733811490347,-0.22843375878503533,0.19624024571447823,-0.0
0.0006560328568439812,-2.6917925909224435e-10,-0.0,0.04075961646523251,-0.2268286261794846,0.19624024571447823,-0.0
0.0006624113687422007,4.759008323919132e-15,-0.0,0.042196922952399095,-0.2252347517730436,0.19624024571447823,-0.0
0.0006687899970557422,9.518016647838265e-15,-0.0,0.043634229439565686,-0.22365207708135484,0.19624024571447823,-0.0
0.0006751686253692836,5.383537591761648e-10,-0.0,0.04505057528652882,-0.22208051437829568,0.19624024571447823,-0.0
0.000681547253682825,2.691697846485287e-10,-0.0,0.046463926665587116,-0.22052001687654565,0.19624024571447823,-0.0
0.0006879258819963664,-8.075472952933809e-10,-0.0,0.04786829479967726,-0.21897049684998207,0.19624024571447823,-0.0
0.0006943045103099078,-5.383680362011366e-10,-0.0,0.049257691070604966,-0.21743189581424746,0.19624024571447823,-0.0
0.0007006831386234492,-1.34589158002583e-09,-0.0,0.05063810425538893,-0.21590415528539794,0.19624024571447823,-0.0
0.0007070617669369906,-5.383585617597321e-10,-0.0,0.05201552297225691,-0.21438718168858562,0.19624024571447823,-0.0
0.000713440395250532,-0.0,-0.0,0.05337497535803531,-0.21288095163015017,0.19624024571447823,-0.0
0.0007198190235640734,5.383490437415434e-10,-0.0,0.054728438966794996,-0.21138536568734573,0.19624024571447823,-0.0
0.0007261976518776149,8.075235002517613e-10,-0.0,0.056072919330586536,-0.20990035952729633,0.19624024571447823,-0.0
0.0007325762801911563,5.38339482151193e-10,-0.0,0.05740542229913161,-0.2084258922111998,0.19624024571447823,-0.0
0.0007389549085046977,1.0767075183523296e-09,-0.0,0.05872894202273085,-0.2069618818612453,0.19624024571447823,-0.0
0.0007453335368182391,2.6917930266671736e-10,-0.0,0.06004647296931138,-0.20550828169011226,0.19624024571447823,-0.0
0.0007517121651317805,-4.759008323919132e-15,-0.0,0.06135502067092375,-0.20406500981998968,0.19624024571447823,-0.0
0.0007580907934453219,-0.0,-0.0,0.06264859661524547,-0.2026319960698968,0.19624024571447823,-0.0
0.0007644694217588633,2.691840181005683e-10,-0.0,0.06393917803872089,-0.2012092111976548,0.19624024571447823,-0.0
0.0007708480500724047,-2.691840181005683e-10,-0.0,0.06521478754608123,-0.19979657332565953,0.19624024571447823,-0.0
0.0007772266783859462,-0.0,-0.0,0.06648740258551444,-0.19839401812124194,0.19624024571447823,-0.0
0.0007836053066994876,5.38344241159517e-10,-0.0,0.06774804022971234,-0.19700147540342114,0.19624024571447823,-0.0
0.000789983935013029,-9.518016647838265e-15,-0.0,0.06899969462895325,-0.19561890715744748,0.19624024571447823,-0.0
0.0007963625633265704,5.383395257241253e-10,-0.0,0.07023937147413443,-0.19424624027818432,0.19624024571447823,-0.0
0.0008027411916401118,-2.691697846485287e-10,-0.0,0.07147605385138849,-0.19288342212989606,0.19624024571447823,-0.0
0.0008091198199536532,2.6917454365762307e-10,-0.0,0.07270375314250994,-0.19153038838001696,0.19624024571447823,-0.0
0.0008154984482671946,8.075283028337878e-10,-0.0,0.07391947487957168,-0.19018708639281134,0.19624024571447823,-0.0
0.000821877076580736,8.075187412434373e-10,-0.0,0.0751232190625737,-0.1888534518357135,0.19624024571447823,-0.0
0.0008282557048942775,8.075283028345581e-10,-0.0,0.07632696324557571,-0.18752943207298783,0.19624024571447823,-0.0
0.0008346343332078189,2.691840616758117e-10,-0.0,0.07751872987451801,-0.18621495399939428,0.19624024571447823,-0.0
0.0008410129615213603,-0.0,-0.0,0.07869851894940058,-0.18490997667613074,0.19624024571447823,-0.0
0.0008473915898349017,-5.383490001693818e-10,-0.0,0.07987531371518043,-0.18361443869478733,0.19624024571447823,-0.0
0.0008537702181484431,-8.075187848179104e-10,-0.0,0.0810431252360033,-0.18232828449536917,0.19624024571447823,-0.0
0.0008601488464619845,-1.61506136467667e-09,-0.0,0.08220195351186915,-0.18105144974541393,0.19624024571447823,-0.0
0.0008665274747755259,-1.3458915800281413e-09,-0.0,0.0833547931695184,-0.17978389643017195,0.19624024571447823,-0.0
0.0008729061030890673,-1.6150708826948586e-09,-0.0,0.08449266080520311,-0.17852555144440319,0.19624024571447823,-0.0
0.0008792847314026088,-1.8842406237689144e-09,-0.0,0.08563052844087665,-0.17727637092504633,0.19624024571447823,-0.0
0.0008856633597161502,-2.153415123852835e-09,-0.0,0.08675641852249048,-0.17603629638795074,0.19624024571447823,-0.0
0.0008920419880296916,-2.153415123852835e-09,-0.0,0.08787631982707445,-0.17480526934896562,0.19624024571447823,-0.0
0.000898420616343233,-2.153415123852835e-09,-0.0,0.0889842435775987,-0.17358324302077055,0.19624024571447823,-0.0
0.0009047991282414526,-1.6150708391203858e-09,-0.0,0.09009216732812295,-0.17237015891921478,0.19624024571447823,-0.0
0.0009111776401396722,-1.0767170363705184e-09,-0.0,0.09118212474754644,-0.17116597025697777,0.19624024571447823,-0.0
0.0009175562684532136,-1.61506136467667e-09,-0.0,0.09227208216698111,-0.16997062439832392,0.19624024571447823,-0.0
0.000923934896766755,-1.34588201843625e-09,-0.0,0.09335006203235605,-0.1687840599348433,0.19624024571447823,-0.0
0.0009303135250802964,-1.3458773030008581e-09,-0.0,0.0944220531207123,-0.16760623300347463,0.19624024571447823,-0.0
0.0009366921533938378,-1.6150660801112912e-09,-0.0,0.09548805543202751,-0.16643708804432641,0.19624024571447823,-0.0
0.0009430707817073792,-1.6150660801112912e-09,-0.0,0.09654507449838573,-0.16527657826997472,0.19624024571447823,-0.0
0.0009494494100209206,-1.8842358647605905e-09,-0.0,0.09759610494652735,-0.16412463934795724,0.19624024571447823,-0.0
0.000955828038334462,-1.8842358647605905e-09,-0.0,0.09863815214972313,-0.16298124203609515,0.19624024571447823,-0.0
0.0009622066666480035,-1.6150660801120619e-09,-0.0,0.0996742105759002,-0.1618463220019262,0.19624024571447823,-0.0
0.0009685852949615449,-1.34589158002583e-09,-0.0,0.10070128575710911,-0.1607198353821822,0.19624024571447823,-0.0
0.0009749639232750863,-2.691745000839204e-10,-0.0,0.10172536662921532,-0.1596017295413344,0.19624024571447823,-0.0
0.0009813425515886277,-2.6917925909224435e-10,-0.0,0.10274046441518891,-0.15849196061611462,0.19624024571447823,-0.0
0.0009877211799021691,-2.691840616758117e-10,-0.0,0.10374358448827839,-0.15739046719821637,0.19624024571447823,-0.0
0.0009940998082157105,-8.075282156856122e-10,-0.0,0.10474670472019228,-0.1562972083487342,0.19624024571447823,-0.0
0.001000478436529252,-1.0767076055005051e-09,-0.0,0.10573784723922204,-0.1552121431287626,0.19624024571447823,-0.0
0.0010068570648427934,-1.3458868645927496e-09,-0.0,0.10672599544914907,-0.15413522767513688,0.19624024571447823,-0.0
0.0010132356931563348,-1.0767123209358968e-09,-0.0,0.10770516057293236,-0.15306639473123884,0.19624024571447823,-0.0
0.0010196143214698762,-8.075378208519765e-10,-0.0,0.10867534245178095,-0.15200560920637127,0.19624024571447823,-0.0
0.0010259929497834176,-2.6917925909224435e-10,-0.0,0.10964252986269127,-0.15095281846490197,0.19624024571447823,-0.0
0.001032371578096959,2.691840181005683e-10,-0.0,0.11060672296449886,-0.14990798741634054,0.19624024571447823,-0.0
0.0010387502064105004,2.691602230589487e-10,-0.0,0.11155294973521686,-0.14887106050079546,0.19624024571447823,-0.0
0.0010451288347240418,5.383490437423139e-10,-0.0,0.11250516528296473,-0.1478419938551021,0.19624024571447823,-0.0
0.0010515074630375832,2.691697410755965e-10,-0.0,0.11343941449962301,-0.14682074361609573,0.19624024571447823,-0.0
0.0010578860913511247,-0.0,-0.0,0.11437066940717856,-0.14580726592071502,0.19624024571447823,-0.0
0.001064264719664666,-9.518016647838265e-15,-0.0,0.11530192415590972,-0.14480151105748362,0.19624024571447823,-0.0
0.0010706433479782075,-5.383490437407731e-10,-0.0,0.11622120150940554,-0.14380343808739263,0.19624024571447823,-0.0
0.0010770219762917489,-5.38363320768056e-10,-0.0,0.11713149561794439,-0.14281300314738068,0.19624024571447823,-0.0
0.0010834006046052903,-4.715434621288969e-15,-0.0,0.1180387952585561,-0.14183016529854242,0.09812012285723912,-0.0
0.0010897792329188317,8.075377772767331e-10,-0.0,0.11894609505799221,-0.14085487482929798,-0.0,-0.0
0.0010961578612323731,-0.0,-0.0,0.11983842283543031,-0.13988709372510452,-0.0,-0.0
0.0011025364895459145,-0.0,-0.0,0.12072775614496359,-0.13892677519843472,-0.0,-0.0
0.001108915117859456,2.691840181005683e-10,-0.0,0.12161110083628025,-0.13797386953791563,-0.0,-0.0
0.0011152937461729974,-2.691697410755965e-10,-0.0,0.12248546228262877,-0.13702835627404272,-0.0,-0.0
0.0011216723744865388,-8.075235438246935e-10,-0.0,0.12335682926107247,-0.13609017984682126,-0.0,-0.0
0.0011280510028000802,-5.383395257241253e-10,-0.0,0.12422220756834693,-0.135159293469034,-0.0,-0.0
0.0011344296311136216,-8.075282592600852e-10,-0.0,0.1250786027365585,-0.13423566205008716,-0.0,-0.0
0.001140808259427163,-5.383490001678408e-10,-0.0,0.12593499785183973,-0.13331925049959376,-0.0,-0.0
0.0011471868877407044,-2.691745000839204e-10,-0.0,0.12678540419007997,-0.13241000618171475,-0.0,-0.0
0.001153565399638924,-0.0,-0.0,0.1276238329742605,-0.131507896930219,-0.0,-0.0
0.0011599439115371436,2.691697846485287e-10,-0.0,0.12845926729051385,-0.13061287888204517,-0.0,-0.0
0.001166322539850685,-4.75900909431893e-15,-0.0,0.12928571852063464,-0.12972491987085868,-0.0,-0.0
0.0011727011681642264,-2.691840616758117e-10,-0.0,0.13011216975075543,-0.12884397018507973,-0.0,-0.0
0.0011790797964777678,-5.383538463243404e-10,-0.0,0.13093263220384635,-0.12796999181006213,-0.0,-0.0
0.0011854584247913092,-2.691840616758117e-10,-0.0,0.13174710587990743,-0.1271029555037305,-0.0,-0.0
0.0011918370531048507,-9.518016647838265e-15,-0.0,0.13255259646983591,-0.12624280863034923,-0.0,-0.0
0.001198215681418392,5.383442847332196e-10,-0.0,0.1333520981239101,-0.125389521947843,-0.0,-0.0
0.0012045943097319335,-0.0,-0.0,0.13415159993680875,-0.1245430603657214,-0.0,-0.0
0.001210972938045475,-0.0,-0.0,0.13494211850475035,-0.12370338294507892,-0.0,-0.0
0.0012173515663590163,-2.6917454365762307e-10,-0.0,0.13572964260476486,-0.12287044582275088,-0.0,-0.0
0.0012237301946725577,5.383538463243404e-10,-0.0,0.1365111780865739,-0.12204421683260946,-0.0,-0.0
0.0012301088229860991,2.691840181005683e-10,-0.0,0.13728672463252867,-0.12122466088395752,-0.0,-0.0
0.0012364874512996405,2.691840181005683e-10,-0.0,0.13805328809235085,-0.12041173411383709,-0.0,-0.0
0.001242866079613182,-1.0767076055005051e-09,-0.0,0.13881985155217302,-0.11960541312848452,-0.0,-0.0
0.0012492447079267234,-2.6917930266671736e-10,-0.0,0.13958342070289248,-0.11880564529226761,-0.0,-0.0
0.0012556233362402648,8.075330618421119e-10,-0.0,0.14033800660865495,-0.11801240428726684,-0.0,-0.0
0.0012620019645538062,8.075234566765179e-10,-0.0,0.14108959804649027,-0.11722565502299176,-0.0,-0.0
0.0012683805928673476,-5.383585181860295e-10,-0.0,0.141832206398193,-0.11644535948469278,-0.0,-0.0
0.001274759221180889,-1.0767075183523296e-09,-0.0,0.14257182044078184,-0.11567148550613873,-0.0,-0.0
0.0012811378494944304,-2.691840616758117e-10,-0.0,0.14330544554753874,-0.11490399507268334,-0.0,-0.0
0.0012875164778079718,-0.0,-0.0,0.14403607634518176,-0.11414285894214787,-0.0,-0.0
0.0012938951061215133,8.075330618428822e-10,-0.0,0.1447637128337109,-0.11338803325147102,-0.0,-0.0
0.0013002737344350547,1.0767076055005051e-09,-0.0,0.1454823660772942,-0.11263949168283667,-0.0,-0.0
0.001306652362748596,2.691697410755965e-10,-0.0,0.14620101932087748,-0.11189719329723595,-0.0,-0.0
0.0013130309910621375,-8.075235438270048e-10,-0.0,0.1469076950104122,-0.11116111470111197,-0.0,-0.0
0.001319409619375679,-1.0767075183523296e-09,-0.0,0.1476143706999358,-0.11043121787961173,-0.0,-0.0
0.0013257882476892203,-1.0767075183523296e-09,-0.0,0.1483210463894482,-0.1097074706666074,-0.0,-0.0
0.0013321668760027617,-5.383538463243404e-10,-0.0,0.14901574452492322,-0.1089898379716086,-0.0,-0.0
0.0013385455043163031,-5.383538463243404e-10,-0.0,0.14971044266038705,-0.10827828762817737,-0.0,-0.0
0.0013449241326298446,-1.3458868645927496e-09,-0.0,0.1503931632417912,-0.10757278747018591,-0.0,-0.0
0.001351302760943386,-5.383442847324491e-10,-0.0,0.1510788782381587,-0.10687330533129966,-0.0,-0.0
0.0013576813892569274,-2.691697846485287e-10,-0.0,0.1517586044045883,-0.1061798148937025,-0.0,-0.0
0.0013640600175704688,1.423345203952703e-14,-0.0,0.15243533620897373,-0.10549228106680061,-0.0,-0.0
0.0013704386458840102,-2.691697846485287e-10,-0.0,0.15310607923631814,-0.1048106687601036,-0.0,-0.0
0.0013768172741975516,2.691840181005683e-10,-0.0,0.15377083348663267,-0.10413494873163953,-0.0,-0.0
0.001383195902511093,-2.6917925909224435e-10,-0.0,0.15443259337489187,-0.10346509173922969,-0.0,-0.0
0.0013895745308246344,2.691697410755965e-10,-0.0,0.15508836443320204,-0.1028010656167462,-0.0,-0.0
0.0013959531591381759,8.075235873999369e-10,-0.0,0.1557441354385596,-0.1021428381977512,-0.0,-0.0
0.0014023317874517173,2.691697410755965e-10,-0.0,0.15639391782570056,-0.10149038608858436,-0.0,-0.0
0.0014087102993499368,-5.383537591761648e-10,-0.0,0.15703771127700952,-0.10084368297142958,-0.0,-0.0
0.0014150888112481564,-5.383537591761648e-10,-0.0,0.15767851052506526,-0.1002026879074848,-0.0,-0.0
0.0014214674395616978,-2.691745000839204e-10,-0.0,0.15831930956139972,-0.09956737165446786,-0.0,-0.0
0.0014278460678752393,-5.383538463243404e-10,-0.0,0.15894813125539575,-0.09893770789466605,-0.0,-0.0
0.0014342246961887807,-2.6917925909224435e-10,-0.0,0.15957994720559765,-0.09831367908273078,-0.0,-0.0
0.001440603324502322,-2.6917925909224435e-10,-0.0,0.16020278001670316,-0.09769523696931526,-0.0,-0.0
0.0014469819528158635,1.076712320934356e-09,-0.0,0.16082561282779753,-0.09708236693333017,-0.0,-0.0
0.001453360581129405,2.6917454365762307e-10,-0.0,0.161439462499829,-0.09647503534646637,-0.0,-0.0
0.0014597392094429463,5.383585617581913e-10,-0.0,0.16205630642803287,-0.09587321589075268,-0.0,-0.0
0.0014661178377564877,-2.6917925909224435e-10,-0.0,0.16266416732302333,-0.09527688078629504,-0.0,-0.0
0.0014724964660700291,-2.691840181005683e-10,-0.0,0.16326903385598074,-0.09468600517730362,-0.0,-0.0
0.0014788750943835706,2.6917925909224435e-10,-0.0,0.1638679115589668,-0.09410055543536588,-0.0,-0.0
0.001485253722697112,-0.0,-0.0,0.16446678926195288,-0.09352050524266572,-0.0,-0.0
0.0014916323510106534,-2.691840181005683e-10,-0.0,0.16506566696493896,-0.09294583412969873,-0.0,-0.0
0.0014980109793241948,-8.075330182684091e-10,-0.0,0.16565256711387646,-0.09237650993023369,-0.0,-0.0
0.0015043896076377362,-8.075283028330175e-10,-0.0,0.16624246157190556,-0.09181250778848075,-0.0,-0.0
0.0015107682359512776,-1.076702802916938e-09,-0.0,0.16682636741171802,-0.09125379992444246,-0.0,-0.0
0.001517146864264819,-1.3458773030008583e-09,-0.0,0.16740428431569854,-0.09070036148238066,-0.0,-0.0
0.0015235254925783604,-1.076702802916938e-09,-0.0,0.16798220137849232,-0.0901521676065571,-0.0,-0.0
0.0015299041208919019,-5.383490437407731e-10,-0.0,0.16855412950543183,-0.08960919051697443,-0.0,-0.0
0.0015362827492054433,-5.383490437407731e-10,-0.0,0.16912605779119574,-0.08907140974412815,-0.0,-0.0
0.0015426613775189847,-5.38363320768056e-10,-0.0,0.16969199714110536,-0.08853879458391675,-0.0,-0.0
0.001549040005832526,-2.691840616758117e-10,-0.0,0.17025494218191228,-0.08801132310475784,-0.0,-0.0
0.0015554186341460675,-8.075378208496651e-10,-0.0,0.17081489286066384,-0.08748896898878364,-0.0,-0.0
0.001561797262459609,-1.34589158002583e-09,-0.0,0.17137184917738238,-0.08697170738025593,-0.0,-0.0
0.0015681758907731503,-1.34589158002583e-09,-0.0,0.17192281666412956,-0.08645951634754068,-0.0,-0.0
0.0015745545190866917,-1.6150708391180742e-09,-0.0,0.1724737841508879,-0.08595237395915892,-0.0,-0.0
0.0015809331474002332,-5.383585617597321e-10,-0.0,0.17302175727557975,-0.0854502495109057,-0.0,-0.0
0.0015873117757137746,2.6917454365839343e-10,-0.0,0.17356374157031143,-0.08495312253332828,-0.0,-0.0
0.001593690404027316,2.6917930266671736e-10,-0.0,0.17410273150301003,-0.08446097109489598,-0.0,-0.0
0.0016000690323408574,2.6917930266671736e-10,-0.0,0.17464172143568635,-0.08397377033976725,-0.0,-0.0
0.0016064476606543988,5.383490001663002e-10,-0.0,0.17517472259135514,-0.0834914983364631,-0.0,-0.0
0.0016128262889679402,2.691697846485287e-10,-0.0,0.17570173496998287,-0.08301413022919367,-0.0,-0.0
0.0016192049172814816,-9.51801818863786e-15,-0.0,0.17623174176358514,-0.08254164701058411,-0.0,-0.0
0.001625583545595023,-9.51801818863786e-15,-0.0,0.1767557597272272,-0.08207401943861081,-0.0,-0.0
0.0016319621739085645,-1.4189876796097272e-14,-0.0,0.17728277210586613,-0.08161123289218437,-0.0,-0.0
0.0016383408022221059,-5.383632771920421e-10,-0.0,0.177797806930423,-0.0811532610534887,-0.0,-0.0
0.0016447194305356473,-8.075378208496651e-10,-0.0,0.1783158360641049,-0.08070008345301936,-0.0,-0.0
0.0016510980588491887,-8.075378208496651e-10,-0.0,0.17882787657955904,-0.08025168254558283,-0.0,-0.0
0.0016574765707474083,-1.3458867774445739e-09,-0.0,0.17933692262710837,-0.07980802908905207,-0.0,-0.0
0.0016638550826456279,-5.383632771920421e-10,-0.0,0.17984896298374925,-0.07936910407610401,-0.0,-0.0
0.0016702337109591693,2.691697846485287e-10,-0.0,0.18035202025425756,-0.07893488557520792,-0.0,-0.0
0.0016766123392727107,5.383538463243404e-10,-0.0,0.18085208316271054,-0.07850536042735239,-0.0,-0.0
0.001682990967586252,-0.0,-0.0,0.18134915170913044,-0.07808049939056545,-0.0,-0.0
0.0016893695958997935,-2.691602666318809e-10,-0.0,0.18184921461759454,-0.07766028053321308,-0.0,-0.0
0.001695748224213335,4.759008323919132e-15,-0.0,0.18234328869608732,-0.07724469508272436,-0.0,-0.0
0.0017021268525268763,-8.075235002517613e-10,-0.0,0.18283436841254708,-0.07683371233484264,-0.0,-0.0
0.0017085054808404177,-5.383537591761648e-10,-0.0,0.18332245376695147,-0.07642731474442609,-0.0,-0.0
0.0017148841091539592,-2.691840616758117e-10,-0.0,0.18381053906840322,-0.07602548330404821,-0.0,-0.0
0.0017212627374675006,-4.75900909431893e-15,-0.0,0.18428964123079208,-0.07562820193059341,-0.0,-0.0
0.001727641365781042,-2.691840616758117e-10,-0.0,0.18477173770229482,-0.07523544430619389,-0.0,-0.0
0.0017340199940945834,-2.691840616758117e-10,-0.0,0.1852508398646837,-0.07484719288560442,-0.0,-0.0
0.0017403986224081248,2.691697410755965e-10,-0.0,0.18572694771796983,-0.07446343597199488,-0.0,-0.0
0.0017467772507216662,-0.0,-0.0,0.18620006110332885,-0.07408414724749748,-0.0,-0.0
0.0017531558790352076,-5.3836807977638e-10,-0.0,0.18667317448868784,-0.07370931209107452,-0.0,-0.0
0.001759534507348749,-2.691840616758117e-10,-0.0,0.1871432934061197,-0.07333890564693611,-0.0,-0.0
0.0017659131356622905,-2.691840616758117e-10,-0.0,0.1876074236523935,-0.07297291621830385,-0.0,-0.0
0.0017722917639758319,-8.075331054165848e-10,-0.0,0.1880685595366454,-0.07261132479780288,-0.0,-0.0
0.0017786703922893733,-8.075331054165848e-10,-0.0,0.18853568414497454,-0.07225410799177295,-0.0,-0.0
0.0017850490206029147,-2.691840616758117e-10,-0.0,0.18899382550834667,-0.07190125702759144,-0.0,-0.0
0.0017914276489164561,-0.0,-0.0,0.18945196703054323,-0.071552749973676,-0.0,-0.0
0.0017978062772299975,8.075235873999369e-10,-0.0,0.18990711408481264,-0.07120856636062561,-0.0,-0.0
0.001804184905543539,1.0767028029177085e-09,-0.0,0.19035926667115494,-0.07086869156735087,-0.0,-0.0
0.0018105635338570803,2.691697410755965e-10,-0.0,0.1908084249483945,-0.07053311097286583,-0.0,-0.0
0.0018169421621706218,-1.4320600215187155e-14,-0.0,0.1912605776935612,-0.07020180264558812,-0.0,-0.0
0.0018233207904841632,-5.383538463243404e-10,-0.0,0.1917037471937709,-0.06987475196448008,-0.0,-0.0
0.0018296994187977046,-1.076721882525477e-09,-0.0,0.19214991100308332,-0.06955194869478948,-0.0,-0.0
0.001836078047111246,-1.8842453392043063e-09,-0.0,0.19259308050329302,-0.06923336651870024,-0.0,-0.0
0.0018424566754247874,-2.5571720713951477e-09,-0.0,0.19303625000350272,-0.06891899666353803,-0.0,-0.0
0.0018488353037383288,-1.6150565185201704e-09,-0.0,0.19347043641756867,-0.06860881427356466,-0.0,-0.0
0.0018552139320518702,-1.3458868210175059e-09,-0.0,0.19390761708780704,-0.06830281496249468,-0.0,-0.0
0.0018615925603654116,-8.075378208496651e-10,-0.0,0.19434479786392836,-0.06800097533661614,-0.0,-0.0
0.001867971188678953,-1.34589158002583e-09,-0.0,0.19477598981008948,-0.06770328808543603,-0.0,-0.0
0.0018743498169924945,-1.0766980439109252e-09,-0.0,0.19520718175623947,-0.06740972835321618,-0.0,-0.0
0.0018807284453060359,-5.383538463243404e-10,-0.0,0.19563238492535956,-0.06712028444307473,-0.0,-0.0
0.0018871070736195773,-5.38363320768056e-10,-0.0,0.19606357687150955,-0.06683494173402572,-0.0,-0.0
0.0018934857019331187,-2.37514679169655e-14,-0.0,0.19648578557270252,-0.06655368852918733,-0.0,-0.0
0.0018998643302466601,5.383395257241253e-10,-0.0,0.1969139832097498,-0.06627650582123641,-0.0,-0.0
0.0019062428421448797,-0.0,-0.0,0.19733319760182888,-0.06600338045126493,-0.0,-0.0
0.0019126213540430993,-8.075473388678539e-10,-0.0,0.1977524119939303,-0.06573430072239103,-0.0,-0.0
0.0019189999823566407,-1.61506136467667e-09,-0.0,0.19817162638600938,-0.06546925055149916,-0.0,-0.0
0.0019253786106701821,-1.6150661236857646e-09,-0.0,0.19858485200108095,-0.0652082153175516,-0.0,-0.0
0.0019317572389837235,-1.0766980003341408e-09,-0.0,0.19900406639316004,-0.06495118478584787,-0.0,-0.0
0.001938135867297265,2.691792155177715e-10,-0.0,0.19941429754030446,-0.06469813556267598,-0.0,-0.0
0.0019445144956108064,5.38349000169382e-10,-0.0,0.199830517623292,-0.06444906911016554,-0.0,-0.0
0.0019508931239243478,2.691793026667175e-10,-0.0,0.20023775446132253,-0.06420396642099345,-0.0,-0.0
0.001957271752237889,-5.383585181860295e-10,-0.0,0.20064798560845576,-0.06396280848773318,-0.0,-0.0
0.0019636503805514306,-2.6916978464852856e-10,-0.0,0.2010552224464863,-0.06372558946207305,-0.0,-0.0
0.001970029008864972,-5.383443283061514e-10,-0.0,0.20145946492247263,-0.06349229326079409,-0.0,-0.0
0.0019764076371785134,9.518018188962511e-15,-0.0,0.20186071303641479,-0.06326290964919576,-0.0,-0.0
0.001982786265492055,-8.075283028345581e-10,-0.0,0.20226794987444532,-0.06303742546831832,-0.0,-0.0
0.0019891648938055962,-5.383536720279891e-10,-0.0,0.20266620346751885,-0.06281583048351295,-0.0,-0.0
0.0019955435221191377,-5.383538463243404e-10,-0.0,0.20306745163438017,-0.0625981115357682,-0.0,-0.0
0.002001922150432679,-5.383538463243404e-10,-0.0,0.2034686995895202,-0.06238425546617601,-0.0,-0.0
0.0020083007787462205,-8.075329746947065e-10,-0.0,0.203866953341407,-0.06217425496424339,-0.0,-0.0
0.002014679407059762,-1.345886821019047e-09,-0.0,0.2042622126253778,-0.0619680968709589,-0.0,-0.0
0.0020210580353733033,-1.61506136467667e-09,-0.0,0.20465447754730443,-0.061765768027466174,-0.0,-0.0
0.0020274366636868447,-2.1534294008801176e-09,-0.0,0.20504674241630072,-0.06156726404742807,-0.0,-0.0
0.002033815292000386,-1.8842357776124146e-09,-0.0,0.2054390072323444,-0.06137257030980692,-0.0,-0.0
0.0020401939203139275,-1.8842453392043063e-09,-0.0,0.20582827784514598,-0.0611816780419801,-0.0,-0.0
0.002046572548627469,-2.422594382945079e-09,-0.0,0.20622054271414228,-0.06099457700924712,-0.0,-0.0
0.0020529511769410104,-2.1534341598884415e-09,-0.0,0.20660681875316725,-0.06081126136314119,-0.0,-0.0
0.0020593298052545518,-2.153424685444726e-09,-0.0,0.20699608936599115,-0.06063171063420957,-0.0,-0.0
0.002065708433568093,-1.0767170363705184e-09,-0.0,0.20738236545793529,-0.060455932133048666,-0.0,-0.0
0.0020720870618816346,-5.383585181844887e-10,-0.0,0.20776564718785753,-0.06028390831430986,-0.0,-0.0
0.002078465690195176,-9.51801510703867e-15,-0.0,0.20815192322687134,-0.06011562894334434,-0.0,-0.0
0.0020848443185087174,-1.0767122337869508e-09,-0.0,0.20853520495678243,-0.05995109255802247,-0.0,-0.0
0.002091222946822259,-1.345886821019047e-09,-0.0,0.20891549232464932,-0.0597902845373066,-0.0,-0.0
0.0020976015751358002,-1.0767170363705184e-09,-0.0,0.20929278533046086,-0.05963320780540426,-0.0,-0.0
0.0021039802034493417,-1.0767265979600982e-09,-0.0,0.2096760670603831,-0.05947984774127777,-0.0,-0.0
0.002110358831762883,-8.075568133115697e-10,-0.0,0.21005336001326433,-0.05933019849651207,-0.0,-0.0
0.0021167374600764245,-1.3459011416177212e-09,-0.0,0.2104336472752483,-0.05918426153318507,-0.0,-0.0
0.002123116088389966,-1.6150756417016418e-09,-0.0,0.2108079459190268,-0.059042022230310805,-0.0,-0.0
0.0021294947167035073,-8.075472952933809e-10,-0.0,0.2111852388189554,-0.05890348497417473,-0.0,-0.0
0.0021358733450170487,-8.075472952933809e-10,-0.0,0.2115625318247781,-0.05876863514373917,-0.0,-0.0
0.00214225197333059,-1.34589158002583e-09,-0.0,0.21193383600064064,-0.058637481511626725,-0.0,-0.0
0.0021486306016441315,-2.1534245982965506e-09,-0.0,0.2123081344855947,-0.05851001822942233,-0.0,-0.0
0.002155009229957673,-2.4226086599723622e-09,-0.0,0.21268243312937324,-0.058386239448710915,-0.0,-0.0
0.0021613877418558925,-1.34589158002583e-09,-0.0,0.2130537373052246,-0.05826614370736286,-0.0,-0.0
0.002167766253754112,-1.0767123209335855e-09,-0.0,0.21342504148107597,-0.05814973539176703,-0.0,-0.0
0.0021741448820676535,-1.0767123209335855e-09,-0.0,0.2137963456569162,-0.05803701157761247,-0.0,-0.0
0.002180523510381195,-1.8842453392043063e-09,-0.0,0.2141676498327787,-0.057927979575495586,-0.0,-0.0
0.0021869021386947364,-2.1534294008801176e-09,-0.0,0.2145359596465747,-0.05782263792328674,-0.0,-0.0
0.0021932807670082778,-1.076721882525477e-09,-0.0,0.21490127493952443,-0.05772099246940102,-0.0,-0.0
0.002199659395321819,-1.076721882525477e-09,-0.0,0.21526958480626193,-0.05762305198646102,-0.0,-0.0
0.0022060380236353606,-5.383538463243404e-10,-0.0,0.2156349002050946,-0.0575288135502592,-0.0,-0.0
0.002212416651948902,-1.0767170363705184e-09,-0.0,0.21600620438094598,-0.057438296168118685,-0.0,-0.0
0.0022187952802624434,-1.3458915800281413e-09,-0.0,0.21636852531184034,-0.057351508612713785,-0.0,-0.0
0.002225173908575985,-2.1534245982965506e-09,-0.0,0.21673683517857784,-0.05726845527032994,-0.0,-0.0
0.0022315525368895263,-2.422594382945079e-09,-0.0,0.21709915610948335,-0.05718915807249782,-0.0,-0.0
0.0022379311652030677,-2.153424685444726e-09,-0.0,0.21746447161417665,-0.057113631640306785,-0.0,-0.0
0.002244309793516609,-1.884245426352482e-09,-0.0,0.21782978690712637,-0.05704189205687242,-0.0,-0.0
0.0022506884218301505,-1.8842358647605905e-09,-0.0,0.21819210799684516,-0.05697396564006254,-0.0,-0.0
0.002257067050143692,-2.4225991855286465e-09,-0.0,0.2185544290336113,-0.05690987285932988,-0.0,-0.0
0.0022634456784572333,-1.3458915800281413e-09,-0.0,0.21891974432656103,-0.056849641494620164,-0.0,-0.0
0.0022698243067707747,-5.383585617597321e-10,-0.0,0.21928206541627981,-0.0567933066364755,-0.0,-0.0
0.002276202935084316,-2.6919829512554003e-10,-0.0,0.21964139203807145,-0.05674089606484162,-0.0,-0.0
0.0022825815633978576,-2.691745000839204e-10,-0.0,0.22000371296896584,-0.05669245364283152,-0.0,-0.0
0.002288960191711399,-5.383537591761648e-10,-0.0,0.22036603405867347,-0.05664802030935069,-0.0,-0.0
0.0022953388200249404,-5.383490001678408e-10,-0.0,0.2207253606804651,-0.0566076443137976,-0.0,-0.0
0.002301717448338482,-5.383490001678408e-10,-0.0,0.22108468730225675,-0.05657137975408916,-0.0,-0.0
0.002308096076652023,-2.6917925909301477e-10,-0.0,0.22144700823316227,-0.0565392880384802,-0.0,-0.0
0.0023144747049655646,5.383538463243404e-10,-0.0,0.22180932926992844,-0.05651143203751025,-0.0,-0.0
0.002320853333279106,5.383585181860293e-10,-0.0,0.22217165035964723,-0.05648788631844558,-0.0,-0.0
0.0023272319615926474,2.691792155177715e-10,-0.0,0.22252798256646436,-0.05646872691068208,-0.0,-0.0
0.002333610589906189,5.383490001663002e-10,-0.0,0.222887309188256,-0.056454023995200574,-0.0,-0.0
0.0023399892182197303,8.075330618421119e-10,-0.0,0.22327957400429968,-0.05644391793396268,-0.0,-0.0
0.0023463678465332717,1.3458868210182766e-09,-0.0,0.22368980531025734,-0.05643888244858894,-0.0,-0.0


==> figures/Data/flucs_k2506.csv <==
x,RR,c,ux,uy,p,T
-0.001474408437529446,-0.0,6.521072863901291e-11,-3.936511153494298e-07,0.0002916890859422813,0.05159663908718669,-0.0
-0.0014680298151276202,-0.0,2.0725187923249208e-10,-9.447626786717122e-06,0.0008669644455107349,0.05159663908718669,-0.0
-0.001461651192953168,2.0839716565340125e-29,3.6178398647174646e-10,-2.755557812578635e-05,0.001434390520996547,0.05159663908718669,-0.0
-0.0014552725705513421,1.1188237659095376e-20,5.29740203079254e-10,-5.4717505135490034e-05,0.001994239244976102,0.05159663908718669,-0.0
-0.001448893947694769,-2.0839716565340125e-29,7.12123682552564e-10,-9.093340781509494e-05,0.0025467709692251353,0.05159663908718669,-0.0
-0.0014425153257476904,1.1188237617415944e-20,9.100076937319791e-10,-0.00013649852444667067,0.003092240615517415,0.05159663908718669,-0.0
-0.0014361367028911172,1.118823763825566e-20,1.1245452444736005e-09,-0.00019013348906719255,0.003630898925005738,0.05159663908718669,-0.0
-0.001429758080034544,1.1188237659095376e-20,1.356976963904044e-09,-0.0002523303654082532,0.004162993947868504,0.05159663908718669,-0.0
-0.0014233794589969602,1.118823763825566e-20,1.6086267030121522e-09,-0.00032240026407170025,0.004688769217291216,0.05159663908718669,-0.0
-0.001417000836140387,1.118823763825566e-20,1.8809271977947542e-09,-0.00040191778951966477,0.005208465383272571,0.05159663908718669,-0.0
-0.0014106222132838138,2.237647527651132e-20,2.175412370312694e-09,-0.0004885210350578504,0.005722320020411924,0.05159663908718669,0.000201549371434323
-0.00140424359224623,2.237647527651132e-20,2.4937275939410913e-09,-0.0005837846051505879,0.006230567820121854,0.05159663908718669,-0.0
-0.0013978649712086462,2.237647527651132e-20,2.8376502238716335e-09,-0.0006877084997964107,0.006733439629565432,0.05159663908718669,-0.0
-0.0013914863465330836,2.237647527651132e-20,3.209088130665354e-09,-0.0007987181145317214,0.007231164565993869,0.05159663908718669,-0.0
-0.001385107721857521,3.3564712893927266e-20,3.61009143194507e-09,-0.0009180928153158785,0.0077239680946216555,0.05159663908718669,-0.0
-0.0013787291008199372,2.237647527651132e-20,4.042870089991629e-09,-0.001045143713200201,0.008212072028626616,0.05159663908718669,-0.0
-0.0013723504797823534,3.3564712893927266e-20,4.50980417697925e-09,-0.0011797723948997383,0.008695696643486463,0.05159663908718669,-0.0
-0.0013659718587447696,3.356471291476698e-20,5.013464405506001e-09,-0.001322274098921662,0.009175059139280116,0.05159663908718669,-0.0
-0.001359593234069207,4.4752950532182924e-20,5.5566106621082745e-09,-0.001472648825265239,0.00965037325626201,0.05159663908718669,-0.0
-0.0013532146093936444,4.475295055302264e-20,6.142222803020115e-09,-0.0016301092716975705,0.01012185196583663,0.05159663908718669,-0.0
-0.0013468359919940394,4.475295055302264e-20,6.773512385897124e-09,-0.0017951475019473164,0.010589704010734377,0.05159663908718669,0.000201549371434323
-0.0013404573709564556,4.475295057386236e-20,7.453978395476409e-09,-0.0019678619292972277,0.011054136211561481,0.05159663908718669,-0.0
-0.0013340787426429142,5.59411881912783e-20,8.187330987402738e-09,-0.0021477604893470046,0.011515353466798939,0.05159663908718669,-0.0
-0.0013277001216053304,5.594118817043859e-20,8.977652799362255e-09,-0.0023351384206023516,0.011973556830679107,0.05159663908718669,-0.0
-0.0013213215005677466,6.712942582953396e-20,9.829296298542978e-09,-0.0025296020719471866,0.012428947357433908,0.05159663908718669,-0.0
-0.0013149428795301628,6.712942582953396e-20,1.0747027495141847e-08,-0.002731545094273223,0.0128817218726216,0.05159663908718669,-0.0
-0.001308564258492579,7.83176634469499e-20,1.1735940887498695e-08,-0.0029405738371374858,0.013332076817375091,0.05159663908718669,0.000201549371434323
-0.0013021856301790376,8.950590110604528e-20,1.280159144380517e-08,-0.0031566882996424983,0.013780204788578321,0.05159663908718669,-0.0
-0.0012958070091414538,8.950590110604528e-20,1.3949985803432632e-08,-0.003379888482685737,0.014226297614265833,0.05159663908718669,-0.0
-0.00128942838810387,1.0069413874430095e-19,1.5187611606135177e-08,-0.0036102727982044716,0.014670544431496653,0.05159663908718669,-0.0
-0.0012830497670662862,1.118823763825566e-19,1.65215606751266e-08,-0.003847841246874009,0.015113134377330681,0.05159663908718669,0.000201549371434323
-0.0012766711460287024,1.2307061402081227e-19,1.795942929743856e-08,-0.004092397002571719,0.015554251975728796,0.05159663908718669,-0.0
-0.001270292517715161,1.342588516590679e-19,1.950954699251458e-08,-0.004343644827466471,0.015994080981801616,0.05159663908718669,-0.0
-0.0012639138966775772,1.4544708929732358e-19,2.1180853329040138e-08,-0.0046021751978973,0.01643280438181012,0.05159663908718669,-0.0
-0.0012575352756399934,1.5663532693557924e-19,2.2983173620405878e-08,-0.0048678897014781996,0.016870602855465794,0.05159663908718669,-0.0
-0.0012511566546024096,1.6782356455299518e-19,2.4927166131936666e-08,-0.005140296273583033,0.017307657082480353,0.05159663908718669,-0.0
-0.0012447780335648258,1.9020003987118595e-19,2.7024257556407764e-08,-0.005419788566001723,0.017744141591766134,0.05159663908718669,0.000201549371434323
-0.0012383994052512844,2.013882774886019e-19,2.9287071221896975e-08,-0.00570626816589879,0.018180235525335403,0.05159663908718669,-0.0
-0.0012320207842137006,2.1257651512685753e-19,3.1729192457167426e-08,-0.0059996366599907505,0.018616111874401053,0.05159663908718669,-0.0
-0.0012256421631761168,2.349529904033689e-19,3.436554400686742e-08,-0.006299992461561822,0.01905194516787588,0.05159663908718669,-0.0
-0.0012192635348625754,2.4614122804162455e-19,3.721218659219305e-08,-0.006607040332107032,0.019487909165822624,0.05159663908718669,-0.0
-0.0012128849211009492,2.685177033181358e-19,4.028671778934889e-08,-0.006921567573856345,0.019924170708656163,0.05159663908718669,-0.0
-0.001206506307339323,2.9089417859464715e-19,4.3608318956418204e-08,-0.007242393233464448,0.020360903556439228,0.05159663908718669,0.000201549371434323
-0.0012001276790257816,3.1327065385031876e-19,4.719796640426352e-08,-0.007570698264277389,0.02079827531843587,0.05159663908718669,-0.0
-0.0011937490507122402,3.356471291476698e-19,5.107827888405948e-08,-0.007905695364063001,0.021236454372760418,0.05159663908718669,0.000201549371434323
-0.0011873704223986988,3.692118420624368e-19,5.5274104173527864e-08,-0.008247778183938102,0.021675606790977468,0.05159663908718669,0.000201549371434323
-0.0011809918086370726,4.027765549772038e-19,5.981254253995653e-08,-0.008596946723904889,0.022115898644651615,0.05159663908718669,-0.0
-0.0011746131948754464,4.363412678919708e-19,6.472315791136948e-08,-0.008952905745454726,0.02255749523649762,0.05159663908718669,0.000201549371434323
-0.001168234566561905,4.699059808067378e-19,7.00381890474004e-08,-0.009316147312987912,0.023000562638079865,0.05159663908718669,0.000201549371434323
-0.0011618559382483636,5.146589313806e-19,7.579285456385351e-08,-0.009686573013221697,0.02344526153901431,0.05159663908718669,0.000201549371434323
-0.0011554773099348222,5.594118819336227e-19,8.202551717689516e-08,-0.010063789195038532,0.023891756473165885,0.05159663908718669,0.000201549371434323
-0.001149098696173196,6.041648324658056e-19,8.877831721567608e-08,-0.010448583161122252,0.024340208899000168,0.05159663908718669,0.000201549371434323
-0.0011427200824115698,6.489177829979886e-19,9.609719608578185e-08,-0.010839970783118795,0.024790782581532028,0.05159663908718669,0.000201549371434323
-0.0011363414540980284,6.936707335718509e-19,1.0403231861103313e-07,-0.011239034602216237,0.025243637441527595,0.05159663908718669,0.000201549371434323
-0.001129962825784487,7.608001594013849e-19,1.1263851883905673e-07,-0.011644987315508571,0.025698935706302065,0.05159663908718669,0.000403098742868646
-0.0011235841974709456,8.279295852309189e-19,1.219758866265863e-07,-0.012058320987395368,0.026156837296621556,0.05159663908718669,0.000201549371434323
-0.0011172055837093194,8.83870773443037e-19,1.3211021344524513e-07,-0.01247883879220713,0.026617502902101617,0.05159663908718669,0.000201549371434323
-0.0011108269699476932,9.733766745490822e-19,1.4311310969852323e-07,-0.01290742644478567,0.027081090136958853,0.05159663908718669,0.000201549371434323
-0.0011044483416341518,1.051694337996032e-18,1.5506374101577202e-07,-0.013342410928056278,0.02754776353505818,0.05159663908718669,0.000403098742868646
-0.0010980697133206104,1.1412002391020773e-18,1.680478427883417e-07,-0.013785268433650738,0.028017683017165087,0.05159663908718669,0.000403098742868646
-0.001091691085007069,1.2307061402081226e-18,1.8215987880532546e-07,-0.01423599896156392,0.028491002353247225,0.05159663908718669,0.000201549371434323
-0.0010853124712454428,1.3314002789315838e-18,1.9750313510724533e-07,-0.0146939136221799,0.02896788761486918,0.05159663908718669,0.000604648114302969
-0.0010789338574838166,1.44328265535582e-18,2.1419089315804467e-07,-0.015159504479893846,0.029448498722796444,0.05159663908718669,0.000403098742868646
-0.0010725552291702752,1.5663532693766322e-18,2.323468521866164e-07,-0.01563306677254129,0.029932990984696765,0.05159663908718669,0.000403098742868646
-0.0010661766008567338,1.7006121209940205e-18,2.5210710011582626e-07,-0.01611381319788933,0.03042153047213344,0.05159663908718669,0.000604648114302969
-0.0010597979725431924,1.846059210312184e-18,2.736204420497112e-07,-0.01660292470973422,0.030914274030474337,0.05159663908718669,0.000604648114302969
-0.0010534193587815662,2.0026945372477634e-18,2.970504650570431e-07,-0.01709971241823054,0.031411384655883404,0.05159663908718669,0.000806197485737292
-0.00104704074501994,2.1705181018424376e-18,3.2257642978065525e-07,-0.017604373149049248,0.03191302380682753,0.05159663908718669,0.000806197485737292
-0.0010406621167063986,2.3607181416719442e-18,3.503935519990306e-07,-0.018117300553304957,0.032419354479471085,0.05159663908718669,0.000604648114302969
-0.0010342834883928572,2.562106419160546e-18,3.807181645823635e-07,-0.018638100979881583,0.03293053659458044,0.05159663908718669,0.000806197485737292
-0.0010279048600793158,2.785871171946499e-18,4.137855588563893e-07,-0.019167266492507794,0.0334467377614194,0.05159663908718669,0.000806197485737292
-0.0010215262463176896,3.0320123999881237e-18,4.4985514655758554e-07,-0.019704206614844545,0.033968117900754324,0.05159663908718669,0.001007746857171615
-0.0010151476325560634,3.2893418656471643e-18,4.892111168101552e-07,-0.02024980706173438,0.03449484462184905,0.05159663908718669,0.001007746857171615
-0.001008769004242522,3.591424281859227e-18,5.321659087138047e-07,-0.020804067833179504,0.03502708245856892,0.05159663908718669,0.001209296228605938
-0.0010023903759289806,3.904694935751226e-18,5.790601174895265e-07,-0.02136649686522688,0.035564997482478114,0.05159663908718669,0.001209296228605938
-0.0009960117476154392,4.2487332415437685e-18,6.302712228789527e-07,-0.021937487808991865,0.03610876037824067,0.05159663908718669,0.001410845600040261
-0.000989633133853813,4.6207421445995874e-18,6.862104919700251e-07,-0.022517631141486597,0.03665853260432219,0.05159663908718669,0.001410845600040261
-0.0009832545200921868,5.034706937215047e-18,7.473302997881588e-07,-0.023106139559806543,0.03721449099618451,0.05159663908718669,0.001612394971474584
-0.0009768758917786454,5.4822364427452735e-18,8.141276957391184e-07,-0.023703603541409646,0.03777680316309192,0.05159663908718669,0.001813944342908907
-0.000970497263465104,5.974518898828523e-18,8.871475946354015e-07,-0.024310219911292293,0.03834564286510737,0.05159663908718669,0.00201549371434323
-0.0009641186351515626,6.5115543054647945e-18,9.669889710444679e-07,-0.024925496605729496,0.03892118078689492,0.05159663908718669,0.00201549371434323
-0.0009577400068380211,7.104530900292345e-18,1.0543104905124746e-06,-0.025550614578069494,0.03950359530161608,0.05159663908718669,0.002217043085777553
-0.0009513613785244797,7.742260445672917e-18,1.1498335128822392e-06,-0.026184097636456877,0.040093058631634614,0.05159663908718669,0.002418592457211876
-0.0009449827793147688,8.447119416883023e-18,1.2543507268409343e-06,-0.026827717211252027,0.0406897506878117,0.05159663908718669,0.002620141828646199
-0.0009386041801050578,9.219107813922664e-18,1.368733658214571e-06,-0.02748088282544281,0.04129385291870912,0.05159663908718669,0.002821691200080522
-0.0009322255517915164,1.0069413874430094e-17,1.4939375503665044e-06,-0.028143692892316368,0.04190554369748795,0.05159663908718669,0.003023240571514845
-0.000925846923477975,1.0986849360746218e-17,1.6310143160132366e-06,-0.02881565534746874,0.042525004472710404,0.05159663908718669,0.003426339314383491
-0.0009194682951644336,1.2004978985848324e-17,1.7811187315678929e-06,-0.029498147969920594,0.04315242284373648,0.05159663908718669,0.0038294380572521367
-0.0009130896668508922,1.3112614512056473e-17,1.9455174471018224e-06,-0.030190285044829394,0.0437879833345264,0.05159663908718669,0.004232536800120783
-0.0009067110385373508,1.4329335353591277e-17,2.1256055046027873e-06,-0.03089255863569576,0.044431875082139416,0.05159663908718669,0.0046356355429894285
-0.0009003324102238093,1.5660735632564543e-17,2.3229104675401684e-06,-0.0316054608069222,0.04508429029903542,0.05159663908718669,0.004837184914423752
-0.0008939537819102679,1.7118003586510322e-17,2.539113444099222e-06,-0.032328204256049965,0.04574541658457399,0.05159663908718669,0.005441833028726721
-0.0008875751535967265,1.871792156880172e-17,2.776062977537375e-06,-0.033061477872476486,0.04641545076431361,0.05159663908718669,0.005844931771595367
-0.0008811965543870156,2.0463286640369604e-17,3.0357870594663145e-06,-0.033805576894707465,0.047094592739211204,0.05159663908718669,0.006449579885898336
-0.0008748179551773046,2.2387663507772623e-17,3.320513777665119e-06,-0.03456059973535474,0.04778303472172582,0.05159663908718669,0.007054228000201305
-0.0008684393268637632,2.44910521901208e-17,3.6326975951363645e-06,-0.03532625115591115,0.04848098583901244,0.05159663908718669,0.0076588761145042735
-0.0008620606985502218,2.680701738126056e-17,3.975027233818796e-06,-0.03610292480794224,0.04918864445432963,0.05159663908718669,0.008263524228807244
-0.0008556820702366804,2.933555908750634e-17,4.350455707775456e-06,-0.036890719104058396,0.04990621661943349,0.05159663908718669,0.009069721714544534
-0.000849303441923139,3.212143025941116e-17,4.7622408680238215e-06,-0.037690027695376424,0.05063391299917822,0.05159663908718669,0.009875919200281826
-0.0008429248136095975,3.5175819134675793e-17,5.21394690418623e-06,-0.038500653756001,0.051371947333818266,0.05159663908718669,0.010883666057453441
-0.0008365461852960561,3.8532290426131655e-17,5.709495400920884e-06,-0.039322990937498414,0.05212053028820914,0.05159663908718669,0.011891412914625057
-0.0008301675569825147,4.220203237150035e-17,6.253202879428887e-06,-0.040157137652476846,0.05287987714030584,0.05159663908718669,0.013100709143230995
-0.0008237889286689733,4.624937733555552e-17,6.849806325663735e-06,-0.041003093900939216,0.053650209318859846,0.05159663908718669,0.014511554743271256
-0.0008174103294592624,5.067432531829715e-17,7.504505987635392e-06,-0.04186115492116468,0.05443174825262483,0.05159663908718669,0.015720850971877195
-0.0008110317302495514,5.55384116363011e-17,8.223020186003262e-06,-0.042731222300541376,0.055224721521152285,0.05159663908718669,0.01733324594335178
-0.00080465310193601,6.088638922101034e-17,9.011634868836253e-06,-0.04361378810257507,0.056029359779391275,0.05159663908718669,0.01894564091482636
-0.0007982744736224686,6.676021398747152e-17,9.87725767138398e-06,-0.04450885232793593,0.0568458875314957,0.05159663908718669,0.020759585257735268
-0.0007918958453089272,7.320463886710679e-17,1.0827473477477885e-05,-0.04541631656311684,0.05767454465861354,0.05159663908718669,0.022573529600644175
-0.0007855172169953858,8.028679329212262e-17,1.1870616499206797e-05,-0.04633706652363419,0.058515567966495194,0.05159663908718669,0.02479057268642173
-0.0007791385886818443,8.806261844433335e-17,1.3015842356595866e-05,-0.0472703149070307,0.059369197336288655,0.05159663908718669,0.027209165143633605
-0.0007727599603683029,9.661043199996067e-17,1.4273219678836976e-05,-0.04821675060292963,0.06023567264914366,0.05159663908718669,0.030030856343714128
-0.0007663813320547615,1.0600855161609543e-16,1.5653803685648787e-05,-0.049176373611103684,0.0611152553140036,0.05159663908718669,0.03285254754379465
-0.0007600027037412201,1.1632690377956052e-16,1.7169750313407397e-05,-0.050149479170060025,0.062008179061219526,0.05159663908718669,0.03607733748674382
-0.0007536241045315091,1.2768016792777359e-16,1.883439129813627e-05,-0.05113606727957355,0.06291471145053265,0.05159663908718669,0.03970522617256163
-0.0007472455053217982,1.401550528880517e-16,2.066239785642235e-05,-0.05213623635292995,0.0638351077400912,0.05159663908718669,0.04333311485837944
-0.0007408668770082568,1.5387183223255314e-16,2.2669885801651023e-05,-0.05314998638945245,0.0647696231880381,0.05159663908718669,0.04756565165850023
-0.0007344882486947154,1.6895357656892178e-16,2.4874529670067876e-05,-0.054177809453545014,0.06571853458031525,0.05159663908718669,0.05220128720148966
-0.000728109620381174,1.855457329864549e-16,2.7295778959877282e-05,-0.05521970554497961,0.06668210332586778,0.05159663908718669,0.057240021487347734
-0.0007217309920676325,2.037937485744499e-16,2.9954993280595213e-05,-0.05627587148943086,0.06766060313523736,0.05159663908718669,0.06288340388750878
-0.0007153523637540911,2.23868243952097e-16,3.287564657878013e-05,-0.057345815222942804,0.06865431079436322,0.05159663908718669,0.0691314344019728
-0.0007089737354405497,2.459538250499928e-16,3.608346829404879e-05,-0.05843042246036165,0.0696635092399868,0.05159663908718669,0.07578256365930544
-0.0007025951071270083,2.702630683769498e-16,3.960679474752107e-05,-0.05952949637646444,0.07068848448424626,0.05159663908718669,0.0832398904023754
-0.0006962165079172973,2.9702253575302007e-16,4.347668627124395e-05,-0.060642741732746204,0.07172951946388127,0.10319327807826714,0.09130186525974832
-0.0006898379087075864,3.2647557133253964e-16,4.772728460323815e-05,-0.06177094583143765,0.07278690634183044,0.10319327807826714,0.10037158697429285
-0.000683459280394045,3.589074751848494e-16,5.2396101206227173e-05,-0.06291341978292138,0.07386095265802732,0.10319327807826714,0.11004595680314036
-0.0006770806520805036,3.94642706201438e-16,5.752432961282901e-05,-0.06407095088987463,0.07495194442461096,0.10319327807826714,0.12072807348915947
-0.0006707020237669622,4.3399173797518315e-16,6.315714575755734e-05,-0.0652429486750631,0.0760601922569151,0.10319327807826714,0.13261948640378454
-0.0006643233954534207,4.773601441156994e-16,6.934420052119935e-05,-0.06642941313893624,0.07718600677027357,0.10319327807826714,0.1457201955470155
-0.0006579447671398793,5.25167483543945e-16,7.614007623551696e-05,-0.06763113158350186,0.078329698580021,0.10319327807826714,0.15982865154741813
-0.0006515661388263379,5.778948504720296e-16,8.36045990283539e-05,-0.0688471198810812,0.0794915813768888,0.10319327807826714,0.17554950251929533
-0.0006451875105127965,6.360401214716674e-16,9.180349354743845e-05,-0.07007727961883879,0.08067198422860765,0.10319327807826714,0.19268119909121278
-0.0006388088821992551,7.001934760894462e-16,0.00010080894758439257,-0.07132210286050328,0.08187122082591247,0.10319327807826714,0.21182838937747347
-0.0006324302829895441,7.710150203395837e-16,0.00011070016468561997,-0.0725812943680155,0.08308962331192893,0.10319327807826714,0.23238642526377443
-0.0006260516837798332,8.49223598485628e-16,0.00012156415702865886,-0.07385446049026377,0.0843275269051882,0.10319327807826714,0.2553630536072872
-0.0006196730554662918,9.356275607048831e-16,0.00013349631004627244,-0.07514160122701787,0.08558526067341926,0.10319327807826714,0.2802040135502221
-0.0006132944271527504,1.0311415454162947e-15,0.00014660145160836987,-0.07644222451455572,0.0868631752121465,0.10319327807826714,0.3079674395516455
-0.000606915798839209,1.136772494013662e-15,0.00016099451275208075,-0.07775613352720342,0.08816159958910151,0.10319327807826714,0.33814945789540385
-0.0006005371705256675,1.2536644037971429e-15,0.00017680184914269683,-0.07908293461384859,0.08948088747520802,0.10319327807826714,0.37125394218202296
-0.0005941585422121261,1.3831039220887806e-15,0.00019416185375068897,-0.08042203729792559,0.09082138639059194,0.10319327807826714,0.4077343784116354
-0.0005877799138985847,1.5265483168424588e-15,0.00021322656663120036,-0.0817730479283213,0.09218345000617702,0.10319327807826714,0.4478427033270657
-0.0005814012855850433,1.6856003031079013e-15,0.0002341626840392382,-0.0831358680922002,0.09356742891749027,0.10319327807826714,0.4917804662997481
-0.0005750226572715019,1.8621311136125384e-15,0.0002571531441827065,-0.08450902159770764,0.09497367987085475,0.10319327807826714,0.5400011533290644
-0.0005686440580617909,2.0582357458685134e-15,0.00028239883310785706,-0.08589191796850529,0.09640256268799378,0.10319327807826714,0.5931094127598224
-0.00056226545885208,2.2762861062550734e-15,0.00031011968992079186,-0.08728495085548708,0.09785444026602909,0.10319327807826714,0.6512060191042977
-0.0005558868305385386,2.5190009365120006e-15,0.00034055756594827117,-0.08868516787539385,0.09932967242668486,0.10319327807826714,0.715097169848978
-0.0005495082022249971,2.7894681902274742e-15,0.0003739773539852374,-0.0900923722025539,0.10082860976548724,0.15478991726156005,0.7852363511081224
-0.0005431295739114557,3.0912401328547244e-15,0.00041066927081835684,-0.09150538288361969,0.10235162440575601,0.15478991726156005,0.8624297603674681
-0.0005367509455979143,3.428397674070784e-15,0.0004509524371825323,-0.092922526901518,0.10389907001841403,0.15478991726156005,0.9470804963698838
-0.0005303723172843729,3.805631482507117e-15,0.000495176007009748,-0.09434272171550877,0.1054713064251881,0.15478991726156005,1.0399443692297166
-0.0005239936889708315,4.228367853418194e-15,0.0005437231558371239,-0.09576390065740266,0.10706868729700021,0.15478991726156005,1.1417771891754398
-0.0005176150606572901,4.702905764588018e-15,0.0005970139639935837,-0.09718458753512062,0.10869155707857692,0.15478991726156005,1.2536874775780023
-0.0005112364323437487,5.236584699913682e-15,0.0006555089244779204,-0.0986017315530182,0.11034026636544347,0.15478991726156005,1.3765822067815492
-0.0005048578331340377,5.837955270005409e-15,0.0007197125469421483,-0.10001375810640598,0.11201515345153128,0.15478991726156005,1.5114187362711111
-0.0004984792339243268,6.517072903445396e-15,0.0007901782110554729,-0.10141781322463808,0.11371653817836691,0.15478991726156005,1.6593559750187812
-0.0004921006056107854,7.285760770356181e-15,0.0008675126834980018,-0.10281094452445462,0.1154447465382861,0.15478991726156005,1.8218047683948455
-0.00048572197729724394,8.15800976190134e-15,0.0009523803466344091,-0.10418980597125671,0.11720007992042109,0.15478991726156005,1.9999744126279102
-0.0004793433489837025,9.1504455992049e-15,0.0010455082440910108,-0.1055508547049996,0.11898283356310897,0.15478991726156005,2.1955276902905934
-0.0004729647206701611,1.0282910621734211e-14,0.0011476954030596438,-0.10689035104019415,0.12079328425229074,0.15478991726156005,2.4101273834967576
-0.0004665860923566197,1.1579193819750106e-14,0.0012598149486357018,-0.10820386640195162,0.12263167801991569,0.15478991726156005,2.6456882114469678
-0.0004602074640430783,1.3067987428679083e-14,0.0013828241949711923,-0.10948608649964323,0.12449823629473662,0.15478991726156005,2.903973730882239
-0.0004538288357295369,1.4784039317583678e-14,0.001517771853242116,-0.11073277958405338,0.126393162053112,0.15478991726156005,3.187301759747507
-0.00044745020741599546,1.676967179235016e-14,0.0016658050474048112,-0.11193725358665521,0.1283166398189972,0.15478991726156005,3.498292439870667
-0.00044107157910245405,1.9076784290353264e-14,0.0018281824807461573,-0.11309340691458926,0.13026878030677047,0.15478991726156005,3.8391124269661074
-0.00043469295078891264,2.1769356748517774e-14,0.00200628058668622,-0.11419405543515712,0.1322496757784156,0.15478991726156005,4.213188060348211
-0.00042831432247537123,2.4926671815796625e-14,0.002201605157627902,-0.11523103088752923,0.13425936928951987,0.206386556444853,4.623391418473571
-0.0004219356941618298,2.864786846590886e-14,0.002415806914170185,-0.11619665707528073,0.13629784853848945,0.206386556444853,5.07319922814359
-0.0004155570658482884,3.305742143668285e-14,0.002650691307940356,-0.117081092720283,0.13836502741414095,0.206386556444853,5.566390540043003
-0.0004091784957424079,3.831309606704926e-14,0.002908232745316645,-0.11787439813202504,0.1404607521465071,0.206386556444853,6.107197890973057
-0.0004027999256365274,4.461602889914662e-14,0.0031905938086754272,-0.11856486218963329,0.14258480130683338,0.206386556444853,6.700105754361445
-0.000396421297322986,5.222497030484137e-14,0.003500140441176702,-0.11914028170851067,0.1447368427519959,0.206386556444853,7.350354413865085
-0.0003900426690094446,6.147536602496522e-14,0.0038394592458799192,-0.11958746937638057,0.14691643977528418,0.206386556444853,8.062831441885791
-0.00038366404069590317,7.280592363965485e-14,0.0042113818967309926,-0.11989136803799712,0.14912305725721406,0.206386556444853,8.843986418193461
-0.00037728541238236176,8.67957351408223e-14,0.004619000707771595,-0.12003514910797693,0.15135600015753373,0.206386556444853,9.699815436675364
-0.00037090678406882034,1.0421644209008299e-13,0.005065701309254766,-0.12000208241422672,0.15361446272161497,0.206386556444853,10.63797737333037
-0.00036452815575527893,1.2610683319330756e-13,0.005555182637741538,-0.11977209174982334,0.1558974239168754,0.206386556444853,11.665929554901556
-0.0003581495274417375,1.5388018984651796e-13,0.006091493072043666,-0.11932401836711162,0.15820370278997029,0.206386556444853,12.792137055105163
-0.0003517708991281961,1.8948100537470404e-13,0.0066790461946455,-0.11863444002434445,0.1605318846571995,0.206386556444853,14.025871144911543
-0.0003453922708146547,2.356163186272773e-13,0.007322678071015231,-0.11767826146337966,0.16288035185850783,0.206386556444853,15.377461229750113
-0.0003390136425011133,2.9610183329759727e-13,0.008027663395453629,-0.11642753345497467,0.1652471791939075,0.2579831955320397,16.85804291230665
-0.00033263501418757187,3.763870490448887e-13,0.008799770848280507,-0.11485135438617969,0.16763015852667093,0.2579831955320397,18.4795076053809
-0.00032625638587403046,4.843622355101894e-13,0.009645300385053733,-0.11291744486570104,0.1700267557277366,0.2579831955320397,20.255157567602033
-0.00031987775756048904,6.316193131334517e-13,0.010571127061005077,-0.11058890010146172,0.17243403071533653,0.2579831955320397,22.199302804457513
-0.00031349912924694763,8.35450654184065e-13,0.011584765614435203,-0.1078262565687936,0.1748486497565779,0.20638655634874675,24.327916103432287
-0.0003071205009334062,1.1220699190470429e-12,0.012694413522295719,-0.10458640947082218,0.17726679935627895,0.20638655634874675,26.65833071058421
-0.0003007418726198648,1.5318946609417988e-12,0.013909024040924927,-0.10082202226055843,0.17968414320136575,0.20638655634874675,29.20893800597069
-0.0002943632443063234,2.1283609565678982e-12,0.015238374633692424,-0.09648221553164167,0.18209574835128822,0.25798319543593345,32.0004471875922
-0.0002879846742004429,3.012912064303922e-12,0.01669312155931957,-0.09151050034835387,0.18449606678563252,0.25798319543593345,35.055532559679165
-0.0002816061040945624,4.350985858427866e-12,0.018284894440435052,-0.08584546713703191,0.18687876933255318,0.25798319543593345,38.39827927205867
-0.000275227475781021,6.417991370087175e-12,0.020026393138627196,-0.0794209825101776,0.1892367641211585,0.25798319543593345,42.055392616619585
-0.00026884884746747957,9.682383018113328e-12,0.021931446187045435,-0.07216412259802846,0.19156204896236137,0.25798319543593345,46.05614763947602
-0.00026247021915393816,1.495910120182052e-11,0.02401516148497347,-0.06399546828842151,0.1938456129360845,0.3095798345231201,50.43178449319992
-0.00025609159084039675,2.3699461999606116e-11,0.02629400010739607,-0.05482920363805071,0.1960773502800857,0.3095798345231201,55.21737276842199
-0.00024971296252685534,3.855188004377118e-11,0.02878589778329679,-0.04457144285561744,0.19824591892158805,0.2579831955320397,60.45040064811262
-0.00024333433421331392,6.447304821179444e-11,0.03151041866559007,-0.03311963982527071,0.2003386236120997,0.30957983461922634,66.17183304216076
-0.0002369557058997725,1.1098545707501517e-10,0.034488884497946355,-0.02036180080459645,0.20234126215745346,0.30957983461922634,72.4266658477669
-0.0002305770775862311,1.96882445873388e-10,0.037744514545401835,-0.006176976488122544,0.2042379531954419,0.30957983461922634,79.26342207584555
-0.00022419844927268969,3.602930372674055e-10,0.041302640872372114,0.009566804660649084,0.20601100087824087,0.36117647370641304,86.7355123100566
-0.00021781982095914827,6.807890528382454e-10,0.04519083750936148,0.027013815775874177,0.20764064268967203,0.3095798345231201,94.90068044537452
-0.00021144119264560686,1.329256868887443e-09,0.049439129580167517,0.046320828414591314,0.2091048649212283,0.3611764736103068,103.82226337157019
-0.00020506256433206545,2.683460295514131e-09,0.054080248560024885,0.06765829351006208,0.21037922429893954,0.3611764736103068,113.56843516367469
-0.00019868393601852404,5.603071173227894e-09,0.059149816799530915,0.09121142391206757,0.21143654659419528,0.36117647351420057,124.21462567386212
-0.00019230530770498262,1.2101733454982734e-08,0.06468667044160681,0.11718304835867456,0.21224660678225984,0.36117647351420057,135.84190813682042
-0.0001859266793914412,2.7032285075223228e-08,0.07073301011605965,0.14579321782332377,0.212775907613474,0.4127731126974935,148.53926660009495
-0.0001795480510778998,6.241954829675969e-08,0.07733485917405913,0.1772809769467631,0.2129873474701611,0.4127731126974935,162.4030920503733
-0.0001731694227643584,1.4886924277538707e-07,0.08454231587094312,0.21190810372051144,0.21283983901709744,0.4127731126974935,177.5388451964015
-0.00016679079445081697,3.6629099555854733e-07,0.09240989473547265,0.24995763329748172,0.21228791555038956,0.41277311260138727,194.0607037571557
-0.00016041222434493648,9.283583449877762e-07,0.10099693252262303,0.2917397627571478,0.2112813619495492,0.4127731126974935,212.09357795543815
-0.00015403365423905598,2.4190357492656003e-06,0.1103680925789571,0.33759027650085505,0.2097646980104245,0.4643697517846802,231.77290896896645
-0.00014765502592551456,6.465681410844532e-06,0.1205937031367595,0.38787782879982535,0.20767673558768038,0.464369751688574,253.24678519826082
-0.00014127639761197315,1.7680028778433358e-05,0.13175026783003044,0.4430013850600955,0.2049499881181157,0.46436975188078644,276.67553916846805
-0.00013489776929843174,4.931184023659959e-05,0.1439212960526129,0.5033963234147053,0.20151012319960798,0.5159663908718669,302.2346699946205
-0.00012851914098489033,0.0001398252566415868,0.15719738906918598,0.5695391585411334,0.1972753290588152,0.5159663909679731,330.1146418327254
-0.00012214051267134892,0.00040163557354483084,0.17167751323065955,0.6419453765753282,0.19215558875695488,0.5159663907757607,360.5227985986143
-0.0001157618843578075,0.0011642194395897756,0.1874691475933,0.7211818351244506,0.18605194209395118,0.5675630300551597,393.6851779125258
-0.00010938325604426609,0.0033920104902792443,0.20468945257050375,0.8078634172313682,0.17885564909982,0.6191596690462402,429.8478715567502
-0.00010300462773072468,0.009892488291859118,0.22346616794952376,0.902663266305483,0.17044729816884518,0.619159668950134,469.27899058278183
-9.662599941718327e-05,0.028757626765039374,0.2439380434470344,1.0063141638983737,0.1606958157810107,0.6707563081334269,512.2696730576002
-9.024737110364185e-05,0.08297848020203333,0.2662567331556751,1.1196171900323892,0.14945738396141733,0.6707563081334269,559.1390724110435
-8.386874279010044e-05,0.2366585059141031,0.29058690625773126,1.2434460533582186,0.1365743085333257,0.7223529472206136,610.2324427158051
-7.749011447655903e-05,0.6644161347577628,0.31710821528147387,1.3787567356127248,0.1218736351884565,0.7223529472206136,665.9269836209251
-7.111148616301762e-05,1.8289087054702262,0.34601620641870456,1.526589459868473,0.10516579631127555,0.7739495863078003,726.6341581683603
-6.47328578494762e-05,4.917218362341354,0.37752342666895544,1.688081090550503,0.08624325472788374,0.7739495863078003,792.7989873697766
-5.835422953593479e-05,12.865956049595896,0.41185996510968864,1.864464149301258,0.06487855390283626,0.8771428643860675,864.9060966890777
-5.197560122239338e-05,32.64799795801729,0.4492725179744764,2.05706681498864,0.040822667987390225,0.9287395036654666,943.4722587143891
-4.559697290885197e-05,80.080156024554,0.49002013230090935,2.2672867458986152,0.013803575603061285,0.980336142656547,1029.042462946528
-3.9218344595310555e-05,189.25361090582166,0.5343621503650847,2.4965341971542148,-0.016475180982973455,0.9803361427526532,1122.1608926876804
-3.2839774489430056e-05,429.5271450843778,0.5825289564825771,2.746073182490304,-0.05033459811490935,1.0835294207348143,1223.3105610067748
-2.6461204383549557e-05,932.8819508911562,0.6346606166410296,3.0167004517658293,-0.08811754745249377,1.1351260599181072,1332.7871408315912
-2.0082576070008145e-05,1930.8944772389113,0.6906868149100278,3.308086518995517,-0.13018001800257492,1.0835294208309205,1450.4417879517257
-1.3703947756466732e-05,3789.0929619978065,0.7501107143745462,3.6176254137917887,-0.1768702387707039,1.0835294208309205,1575.2326936663494
-7.32531944292532e-06,7001.524250044343,0.8116606251044172,3.938526654402668,-0.22848551476258452,0.9287395035693604,1704.4871117600699
-9.466911293839076e-07,12071.674691240432,0.8727987767668652,4.257155740772421,-0.28519229889297487,0.6191596690462402,1832.8770846005104
5.431937184157505e-06,19188.073769198156,0.9291796546917901,4.550126253746353,-0.3468939621156456,-0.05159663908718669,1951.277262846615
1.1810565497698917e-05,27686.989524152417,0.9743260742090896,4.782676831521273,-0.41304086906165716,-1.0835294209270268,2046.0850794205082
1.818919381124033e-05,35567.03422887943,1.0,4.910898447656179,-0.4824114957172235,-2.476638676184961,2100.000544025703
2.4567822124781742e-05,39654.43492361552,0.9977461505356547,4.890212081510974,-0.5529537265154428,-4.230924405149309,2095.266753940779
3.0946450438323154e-05,36899.34127954138,0.9615685304291661,4.689538977472278,-0.6218303456425261,-6.036806773200842,2019.293927678978
3.7325078751864567e-05,26332.25365743395,0.8907482343292815,4.305803933019453,-0.6857867686869984,-7.584705945816443,1870.5712511515708
4.370370706540598e-05,10178.6705421826,0.7911443654477767,3.7704447135828514,-0.7417971717397486,-8.56504208847299,1661.4027088368464
5.008233537894739e-05,-7038.745783197827,0.6738943963984698,3.1426160596784465,-0.787732025274681,-8.719832005830657,1415.1789114851756
5.6460963692488804e-05,-20858.869283528387,0.5520478616795027,2.491746218648383,-0.8227325547743206,-8.203865614862684,1159.300697692323
6.283959200603022e-05,-28883.507522802072,0.436942700735835,1.878527532263126,-0.8471565398930996,-7.120336194031763,917.5801179460373
6.921822031957163e-05,-31170.601108103383,0.33601271965618495,1.3430155761907858,-0.8622121697137971,-5.830420216755989,705.6267679642511
7.559684863311304e-05,-29304.931134587732,0.25248300362200754,0.90263571073454,-0.8695100185708586,-4.488907600681348,530.2143190221293
8.197547694665445e-05,-25209.88164141653,0.18633790500126898,0.557169853177422,-0.8707049465503129,-3.302184901579948,391.30891082618666
8.835404705253495e-05,-20414.016968418062,0.1356650666722634,0.29603193770483355,-0.8672840199504358,-2.3218487589234007,284.8968891934579
9.473261715841545e-05,-15848.51012625059,0.09778205151717245,0.10444981253512015,-0.8604793667655763,-1.5478991725194944,205.34132130274
0.00010111124547195686,-11945.294317047958,0.06996115253981951,-0.03255967111163419,-0.8512592211230414,-0.9287395035693604,146.9186081061162
0.00010748987378549828,-8817.6598378415,0.04979046935241774,-0.12819642245899235,-0.840357939180697,-0.5159663908718669,104.56018600844965
0.00011386850209903969,-6414.016700675929,0.035300467008144286,-0.19321105348672604,-0.8283193007496252,-0.20638655625264052,74.13147120667745
0.0001202471304125811,-4617.545378250442,0.024959449014548083,-0.23595369167007815,-0.8155387037731994,0.05159663908718669,52.41613882982887
0.0001266257587261225,-3300.0875283396344,0.017613623950164272,-0.2626896881717346,-0.8023003397543942,0.20638655625264052,36.98914684173417
0.00013300438703966392,-2346.4414352539757,0.012412803817539989,-0.27804286899984143,-0.7888065207639199,0.25798319543593345,26.066783305884353
0.00013938301535320534,-1662.3552059741662,0.008739350015092066,-0.28536005594647756,-0.7752000683475196,0.4127731126974935,18.3522795644047
0.00014576164366674675,-1174.7147401332445,0.006148436781870731,-0.28704567002600107,-0.7615811421111611,0.41277311260138727,12.912058930649453
0.00015214027198028816,-828.6332311253109,0.004323765446216481,-0.2848152428018309,-0.74801961512804,0.41277311279359974,9.079396084373382
0.00015851890029382957,-583.7724491875206,0.003039380267049865,-0.279886730828476,-0.7345635620407783,0.4643697517846802,6.383068593096757
0.000164897528607371,-410.90165748943696,0.0021363446069806074,-0.2731104205148799,-0.7212459511303897,0.5159663909679731,4.485682810642293
0.0001712761569209124,-289.04064034561156,0.0015009917056231907,-0.26511300444323693,-0.7080889744785578,0.46436975188078644,3.1522321692328115
0.0001776547852344538,-203.2294224300323,0.001054886578266788,-0.25629994325548083,-0.6951071725734247,0.46436975188078644,2.2154306908060786
0.00018403341354799522,-142.8489893308852,0.0007408514004668368,-0.24697198640879192,-0.682309820819413,0.5159663908718669,1.5559611474729735
0.00019041204186153664,-100.3852820937652,0.0005204067754605461,-0.23735351503976557,-0.6697025041417466,0.5159663908718669,1.093203790659768
0.00019679067017507805,-70.53312997346372,0.00036570188684005984,-0.22757915782788474,-0.6572881257174061,0.5159663908718669,0.767500006421902
0.00020316929848861946,-49.55253756387426,0.00025666052768516246,-0.2177567751775952,-0.6450678418965454,0.5159663908718669,0.5385399204725111
0.00020954792680216087,-34.80985135551758,0.00018029221116512602,-0.2079564369933962,-0.6330415050600099,0.5159663908718669,0.37891281829652723
0.00021592649690804137,-24.451842789231492,0.0001267556593786172,-0.19822223219490415,-0.6212080572704178,0.5159663908718669,0.2660451702933064
0.00022230506701392187,-17.175168841956733,8.896515223468163e-05,-0.18858880208212922,-0.6095659731296946,0.46436975188078644,0.18703781669105174
0.00022868369532746328,-12.063553693374084,6.259052745641005e-05,-0.1790844895354353,-0.5981131859694809,0.41277311279359974,0.13181328868979494
0.0002350623236410047,-8.47300921284978,4.3695273885908725e-05,-0.16971638027535177,-0.5868474076926643,0.41277311279359974,0.09190651337405129
0.0002414409519545461,-5.951011250377163,3.0704787054447646e-05,-0.16049864574114844,-0.5757662271861519,0.41277311279359974,0.06449579885898336
0.0002478195802680875,-4.179614343955753,2.1946049665882755e-05,-0.15143837165519655,-0.56486698730491,0.41277311279359974,0.04514705920128835
0.00025419820858162893,-2.9354536169870817,1.5352393527223823e-05,-0.14253555801386522,-0.5541471047134965,0.41277311279359974,0.03224789942949168
0.00026057683689517035,-2.0616204727010166,1.0628580134965109e-05,-0.13379256672522935,-0.5436038730604742,0.41277311279359974,0.022573529600644175
0.00026695546520871176,-1.447895846219178,7.4793712055705796e-06,-0.12520861048837076,-0.5332346352008095,0.41277311279359974,0.01612394971474584
0.00027333409352225317,-1.016860716988617,5.117464509074607e-06,-0.11678762581313044,-0.5230367093862811,0.41277311279359974,0.009674369828847503
0.0002797127218357946,-0.7141370793597294,3.542860044743959e-06,-0.10852331428344018,-0.513007389265459,0.41277311279359974,0.006449579885898336
0.000286091350149336,-0.501531056811677,2.755557813311867e-06,-0.10041488859302036,-0.5031441161060817,0.41277311279359974,0.004837184914423752
0.0002924699784628774,-0.3522171617976016,1.9682555804133107e-06,-0.0924631360481506,-0.4934442081599346,0.41277311279359974,0.004837184914423752
0.0002988486067764188,-0.24735445537389872,1.1809533482479862e-06,-0.0846633328345404,-0.4839051066947425,0.41277311279359974,0.003224789942949168
0.00030522723508996023,-0.1737103229821277,7.873022314320918e-07,-0.07701311704593322,-0.47452425297826484,0.41277311279359974,0.001612394971474584
0.00031160586340350164,-0.12199115537342847,3.936511153494298e-07,-0.06951485058679067,-0.46529916208782407,0.41277311279359974,0.001612394971474584
0.00031798449171704306,-0.08566983338727917,3.936511153494298e-07,-0.06215908583211586,-0.4562273491007432,0.41277311279359974,0.001612394971474584
0.00032436312003058447,-0.06016230746057277,3.936511160826621e-07,-0.05494739738548149,-0.44730635369755345,0.3611764736103068,0.001612394971474584
0.0003307417483441259,-0.04224916075752678,3.936511160826621e-07,-0.047877423340642745,-0.4385338631779411,0.3095798345231201,-0.0
0.0003371203766576673,-0.029669403120223963,3.936511160826621e-07,-0.040946014488653364,-0.4299073680160409,0.3095798345231201,-0.0
0.0003434989467635478,-0.0208351547386832,-0.0,-0.034152383528653796,-0.42142465392433204,0.3095798345231201,-0.0
0.0003498775168694283,-0.014631265046760872,-0.0,-0.02749495585346381,-0.4130833835992987,0.3095798345231201,-0.0
0.0003562561451829697,-0.010274584466384639,-0.0,-0.020964283838098254,-0.40488129354703034,0.3095798345231201,-0.0
0.0003626347734965111,-0.007215128857233349,-0.0,-0.014567453201303322,-0.39681619408318686,0.3095798345231201,-0.0
0.00036901340181005253,-0.005066653962290573,-0.0,-0.008298165527022517,-0.38888585861864633,0.3095798345231201,-0.0
0.00037539203012359394,-0.0035579181128422015,-0.0,-0.002154058907204327,-0.3810881712786599,0.3095798345231201,-0.0
0.00038177065843713535,-0.0024984341729284193,-0.0,0.0038648666581512477,-0.37342097928367946,0.3095798345231201,-0.0
0.00038814928675067677,-0.0017544368071386316,-0.0,0.009764909585100711,-0.365882215965349,0.3095798345231201,-0.0
0.0003945279150642182,-0.001231984302477274,-0.0,0.015543707969188325,-0.35846981465530914,0.3095798345231201,-0.0
0.0004009065433777596,-0.0008651079254426502,-0.0,0.02120441101755953,-0.35118177019318025,0.3095798345231201,-0.0
0.000407285171691301,-0.0006074806111416768,-0.0,0.02675016794093794,-0.3440160651169996,0.3095798345231201,-0.0
0.0004136638000048424,-0.0004265724311294678,-0.0,0.032184127948240486,-0.33697075577437435,0.3095798345231201,-0.0
0.0004200424283183838,-0.00029953748404805365,-0.0,0.03750629103767807,-0.33004392311612074,0.3095798345231201,-0.0
0.00042642105663192524,-0.00021033233654086574,-0.0,0.04271586990656688,-0.3232336603946346,0.3095798345231201,-0.0
0.00043279968494546665,-0.00014769286548667977,-0.0,0.04782073757992684,-0.3165380731639233,0.3095798345231201,-0.0
0.00043917831325900806,-0.00010370769466938808,-0.0,0.05281853214971232,-0.30995537769236714,0.3095798345231201,-0.0
0.0004455569415725495,-7.282154765243955e-05,-0.0,0.057711615522168136,-0.30348372874035595,0.3095798345231201,-0.0
0.0004519355698860909,-5.11332308124511e-05,-0.0,0.06249920039641715,-0.29712134257627004,0.3095798345231201,-0.0
0.0004583141981996323,-3.590378756188823e-05,-0.0,0.06719073439744451,-0.2908664723732887,0.2579831955320397,-0.0
0.0004646927683055128,-2.5210890961783423e-05,-0.0,0.07177991910918198,-0.2847174082093626,0.2579831955320397,-0.0
0.0004710713384113933,-1.77024874159119e-05,-0.0,0.07627384024858083,-0.2786724278608692,0.20638655634874675,-0.0
0.0004774499667249347,-1.2429785818240644e-05,-0.0,0.08067249782103765,-0.27272988291375644,0.20638655634874675,-0.0
0.0004838285950384761,-8.727620218933098e-06,-0.0,0.08497510451847787,-0.2668880880491767,0.20638655634874675,-0.0
0.0004902072233520175,-6.128353941980156e-06,-0.0,0.08918559685609216,-0.2611454932658672,0.20638655634874675,-0.0
0.000496585851665559,-4.303209829052974e-06,-0.0,0.09330712404282678,-0.25550041324498746,0.20638655634874675,-0.0
0.0005029644799791004,-3.0217482293972798e-06,-0.0,0.09733811146971828,-0.24995137179484145,0.20638655634874675,-0.0
0.0005093431082926418,-2.1221809694059605e-06,-0.0,0.1012785591421574,-0.2444967697077807,0.20638655634874675,-0.0
0.0005157217366061832,-1.4895713804750913e-06,-0.0,0.10513634007976162,-0.23913508158572339,0.20638655634874675,-0.0
0.0005221003649197246,-1.0455380284649722e-06,-0.0,0.10890909237629785,-0.23386484353858863,0.20638655634874675,-0.0
0.000528478993233266,-7.338511722385768e-07,-0.0,0.11259996524069477,-0.22868456707308654,0.20638655634874675,-0.0
0.0005348576215468074,-5.152669739231124e-07,-0.0,0.11620502216132811,-0.2235928129023206,0.20638655634874675,-0.0
0.0005412362498603488,-3.6197144029071774e-07,-0.0,0.11972977425338899,-0.21858814173940463,0.20638655634874675,-0.0
0.0005476148781738902,-2.5421866840942825e-07,-0.0,0.12317815803206805,-0.21366915120223404,0.20638655634874675,-0.0
0.0005539935064874317,-1.7916330461589954e-07,-0.0,0.1265470242830518,-0.2088344881150973,0.20638655634874675,-0.0
0.0005603721348009731,-1.2640159900176564e-07,-0.0,0.12983794761350287,-0.2040827500958916,0.20638655634874675,-0.0
0.0005667507631145145,-8.935163421783304e-08,-0.0,0.13305643913860057,-0.19941262087369932,0.20638655634874675,-0.0
0.0005731293914280559,-6.323618445956081e-08,-0.0,0.13620013695028757,-0.194822790328398,0.20638655634874675,-0.0
0.0005795080197415973,-4.4835055631912544e-08,-0.0,0.13926825374948165,-0.19031196064146252,0.20638655634874675,-0.0
0.0005858866480551387,-3.177733388752235e-08,-0.0,0.1422710244638518,-0.18587884629597046,0.20638655634874675,-0.0
0.0005922652763686801,-2.2930636160305583e-08,-0.0,0.14519742685946702,-0.18152219867978447,0.20638655634874675,-0.0
0.0005986439046822215,-1.6525628903719045e-08,-0.0,0.148059270474743,-0.17724078763316853,0.20638655634874675,-0.0
0.000605022532995763,-1.1677639252844661e-08,-0.0,0.15085025688641993,-0.17303340144877746,0.20638655634874675,-0.0
0.0006114011613093044,-7.997413483791743e-09,-0.0,0.15357747181862888,-0.1688988222684744,0.20638655634874675,-0.0
0.0006177797896228458,-5.484951857417164e-09,-0.0,0.1562385533633594,-0.16483590604369971,0.20638655634874675,-0.0
0.0006241584179363872,-3.644838880177386e-09,-0.0,0.15883586342682113,-0.1608434595195113,0.20638655634874675,-0.0
0.0006305370462499286,-2.2293675734325595e-09,-0.0,0.16136861470814864,-0.15692036940134294,0.20638655634874675,-0.0
0.00063691567456347,-1.3093109811723045e-09,-0.0,0.1638407437171419,-0.1530655039422359,0.20638655634874675,-0.0
0.0006432943028770114,-7.785093996663686e-10,-0.0,0.1662498885475678,-0.14927775599842796,0.20638655634874675,-0.0
0.0006496729311905528,-8.492828576878742e-10,-0.0,0.1686015603145998,-0.14555604302934647,0.20638655634874675,-0.0
0.0006560514430887724,-5.661885870675899e-10,-0.0,0.1708918225066196,-0.14189929479602292,0.15478991716545384,-0.0
0.000662429954986992,-2.830942706202843e-10,-0.0,0.17312461163882953,-0.13830645951187995,0.15478991716545384,-0.0
0.0006688085833005334,-0.0,-0.0,0.1753030769147852,-0.13477650384273596,0.15478991716545384,-0.0
0.0006751872116140748,2.1232069697203882e-10,-0.0,0.17742328182466313,-0.13130840060521173,0.15478991716545384,-0.0
0.0006815658399276163,-0.0,-0.0,0.17948916288366576,-0.1279011595207166,0.10319327817437338,-0.0
0.0006879444682411577,-0.0,-0.0,0.18150150738728538,-0.12455377800906778,0.10319327817437338,-0.0
0.0006943230965546991,4.954149675923231e-10,-0.0,0.1834626772489466,-0.1212653026964633,0.10319327817437338,-0.0
0.0007007017248682405,2.830942706202843e-10,-0.0,0.18537109785972122,-0.11803476790751248,0.10319327817437338,-0.0
0.0007070803531817819,2.8309410916654926e-10,-0.0,0.18722676922138656,-0.11486122641921553,0.10319327817437338,-0.0
0.0007134589814953233,1.415470889535341e-10,-0.0,0.1890336278437543,-0.1117437679133665,0.10319327817437338,-0.0
0.0007198376098088647,-4.954149790490851e-10,-0.0,0.19078852451790168,-0.10868147592095898,0.10319327817437338,-0.0
0.0007262162381224061,-7.077345802150553e-11,-0.0,0.19249854496616475,-0.10567344627458923,0.10319327817437338,-0.0
0.0007325948664359476,1.6145376112150553e-16,-0.0,0.19416132728050378,-0.1027188086362384,0.10319327817437338,-0.0
0.000738973494749489,-2.12320696972039e-10,-0.0,0.1957737222519725,-0.09981668344169842,0.10319327817437338,-0.0
0.0007453521230630304,-0.0,-0.0,0.19734439020648561,-0.09696621880534823,0.10319327817437338,-0.0
0.0007517307513765718,-2.1232066260177946e-10,-0.0,0.1988678200252797,-0.09416657821856615,0.10319327817437338,-0.0
0.0007581093796901132,-4.954151290460844e-10,-0.0,0.2003455863155057,-0.09141693132352831,0.10319327817437338,-0.0
0.0007644880080036546,-2.1232066260177946e-10,-0.0,0.20178162558518029,-0.08871646313941024,0.10319327817437338,-0.0
0.000770866636317196,-0.0,-0.0,0.20317436323432067,-0.0860643802131784,0.10319327817437338,-0.0
0.0007772452646307374,2.8309444353078113e-10,-0.0,0.2045253738647164,-0.08345988601640439,0.10319327817437338,-0.0
0.0007836238929442789,1.6145373500150496e-16,-0.0,0.20583544477905122,-0.08090221169925207,0.10319327817437338,-0.0
0.0007900025212578203,2.8309444353078113e-10,-0.0,0.20710457597729584,-0.07839059148728296,0.10319327817437338,-0.0
0.0007963811495713617,4.2464152102755327e-10,-0.0,0.20833512936572443,-0.07592427498305879,0.10319327817437338,-0.0
0.0008027597778849031,2.1232069697203882e-10,-0.0,0.2095255303407584,-0.07350252101533578,0.10319327817437338,-0.0
0.0008091384061984445,-7.077360801850483e-11,-0.0,0.21068050271669408,-0.07112460994066824,0.10319327817437338,-0.0
0.0008155170345119859,-5.661887370645892e-10,-0.0,0.2117961099783232,-0.0687898251910089,0.10319327817437338,-0.0
0.0008218956628255273,-3.538678786387891e-10,-0.0,0.21287313943191952,-0.06649745019831055,0.10319327817437338,-0.0
0.0008282742911390687,-1.4154705458327463e-10,-0.0,0.21391552758731225,-0.06424680837471652,0.10319327817437338,-0.0
0.0008346529194526101,-1.4154706604001036e-10,-0.0,0.21492091253823906,-0.062037204679975866,0.10319327817437338,-0.0
0.0008410315477661516,2.1232069697203882e-10,-0.0,0.21589401809718953,-0.059867977903228654,0.10319327817437338,-0.0
0.000847410176079693,-0.0,-0.0,0.21682933314900193,-0.0577384576074187,0.10319327817437338,-0.0
0.0008537888043932344,-0.0,-0.0,0.2177331561115336,-0.05564800410948234,0.10319327817437338,-0.0
0.0008601674327067758,-7.077360801850483e-11,-0.0,0.21860548698477278,-0.05359597465095399,0.10319327817437338,-0.0
0.0008665460610203172,7.077344656476982e-11,-0.0,0.2194423892571187,-0.05158173877497114,0.10319327817437338,-0.0
0.0008729246893338586,-0.0,-0.0,0.22024858674285014,-0.049604679863963434,0.10319327817437338,-0.0
0.0008793033176474,1.6145373500150496e-16,-0.0,0.2210240794419905,-0.047664185913462234,0.10319327817437338,-0.0
0.0008856819459609414,1.6145373500150496e-16,-0.0,0.22176965465539353,-0.04575965875829419,0.10319327817437338,-0.0
0.0008920605742744829,1.6145373500150496e-16,-0.0,0.22248216317594896,-0.04389050945948483,0.10319327817437338,-0.0
0.0008984392025880243,2.830942706202843e-10,-0.0,0.22316632881435736,-0.04205615830425864,0.10319327817437338,-0.0
0.0009048177144862439,-0.0,-0.0,0.22382372617776958,-0.04025603173063743,0.10319327817437338,-0.0
0.0009111962263844634,2.8309431644730566e-10,-0.0,0.22445041875636815,-0.03848957155363888,0.10319327817437338,-0.0
0.0009175748546980049,-2.12320696972039e-10,-0.0,0.22505113035905275,-0.036756222663683086,0.10319327817437338,-0.0
0.0009239534830115463,-4.246415210275796e-10,-0.0,0.22562428638407497,-0.03505544225278444,0.10319327817437338,-0.0
0.0009303321113250877,-2.83094120623285e-10,-0.0,0.22616752492337155,-0.033386693663758224,0.10319327817437338,-0.0
0.0009367107396386291,-7.077345802150553e-11,-0.0,0.2266887190019566,-0.03174945100331611,0.10319327817437338,-0.0
0.0009430893679521705,-2.83094120623285e-10,-0.0,0.22717999559483365,-0.030143196066668133,0.10319327817437338,-0.0
0.0009494679962657119,-2.83094120623285e-10,-0.0,0.22764686581715854,-0.028567422950622572,0.10319327817437338,-0.0
0.0009558466245792533,1.6145373500150496e-16,-0.0,0.22809090427789472,-0.027021622676587486,0.10319327817437338,-0.0
0.0009622252528927947,-2.1232066260177946e-10,-0.0,0.22850974906361174,-0.025505306256067787,0.10319327817437338,-0.0
0.0009686038812063362,-1.614537612922245e-16,-0.0,0.22890340018148933,-0.024017986238266724,0.10319327817437338,-0.0
0.0009749825095198776,-7.077360801850483e-11,-0.0,0.22927421953238755,-0.022559186705135747,0.10319327817437338,-0.0
0.000981361137833419,-7.077360801850483e-11,-0.0,0.22962220711810713,-0.021128434045176267,0.10319327817437338,-0.0
0.0009877397661469604,1.4154721603700965e-10,-0.0,0.22994893754400994,-0.01972526925503547,0.10319327817437338,-0.0
0.0009941183944605018,2.830942706202843e-10,-0.0,0.23025362350920706,-0.01834923486906131,0.10319327817437338,-0.0
0.0010004970227740432,7.077357916478376e-10,-0.0,0.23053232849849026,-0.016999883416649184,0.10319327817437338,-0.0
0.0010068756510875846,-0.0,-0.0,0.230792925538692,-0.01567677665339186,0.10319327817437338,-0.0
0.001013254279401126,-1.6145373500150496e-16,-0.0,0.23103226541727023,-0.014379477103733693,0.10319327817437338,-0.0
0.0010196329077146675,-2.1232082405551445e-10,-0.0,0.23125192273959858,-0.013107561131414333,0.10319327817437338,-0.0
0.0010260115360282089,2.830942706202843e-10,-0.0,0.23145032290209835,-0.011860610866547747,0.10319327817437338,-0.0
0.0010323901643417503,7.077360801850483e-11,-0.0,0.23163061511371003,-0.010638211130222664,0.10319327817437338,-0.0
0.0010387687926552917,-7.077360801850483e-11,-0.0,0.23178807556014897,-0.009439956354150436,0.10319327817437338,-0.0
0.001045147420968833,-2.1232101987953512e-10,-0.0,0.23193215186817767,-0.008265448274115628,0.10319327817437338,-0.0
0.0010515260492823745,-2.1232066260177946e-10,-0.0,0.23205260910835568,-0.007114292854577571,0.10319327817437338,-0.0
0.001057904677595916,-5.661885870675899e-10,-0.0,0.2321557457021185,-0.00598610259521871,0.10319327817437338,-0.0
0.0010642833059094573,-7.077345802150553e-11,-0.0,0.232243923552121,-0.004880498068644816,0.10319327817437338,-0.0
0.0010706619342229988,-2.1232085842580013e-10,-0.0,0.23231163154318976,-0.0037971042683484983,0.05159663908718669,-0.0
0.0010770405625365402,7.077344656476982e-11,-0.0,0.2323643807940881,-0.0027355532035767344,0.05159663908718669,-0.0
0.0010834191908500816,2.830942706202843e-10,-0.0,0.23240138399855995,-0.0016954817849946183,0.05159663908718669,-0.0
0.001089797819163623,4.954149675923231e-10,-0.0,0.23241791734587536,-0.000676533674729511,0.05159663908718669,-0.0
0.0010961764474771644,1.415470889535341e-10,-0.0,0.2324234284610547,0.0003216422393147259,0.05159663908718669,-0.0
0.0011025550757907058,-2.1232085842580013e-10,-0.0,0.23240846971908938,0.001299391110648097,0.05159663908718669,-0.0
0.0011089337041042472,-0.0,-0.0,0.23237776493069165,0.0022570523023803272,0.05159663908718669,-0.0
0.0011153123324177886,-5.661885870675899e-10,-0.0,0.23233603791373017,0.0031949593391677115,0.05159663908718669,-0.0
0.00112169096073133,-0.0,-0.0,0.2322785648503304,0.004113440808208898,0.05159663908718669,-0.0
0.0011280695890448715,-2.8309431644730566e-10,-0.0,0.2322037711369373,0.005012819242010295,0.05159663908718669,-0.0
0.0011344482173584129,1.4154721603700965e-10,-0.0,0.23211795519497455,0.005893412944403937,0.05159663908718669,-0.0
0.0011408268456719543,7.077360801850483e-11,-0.0,0.23201718050926326,0.006755534452848254,-0.0,-0.0
0.0011472054739854957,-1.4154721603700965e-10,-0.0,0.23190065977890278,0.00759949207612741,-0.0,-0.0
0.0011535839858837153,1.4154706604003646e-10,-0.0,0.23177469142173873,0.008425588164439673,-0.0,-0.0
0.0011599624977819349,4.954149675923231e-10,-0.0,0.23163297701996072,0.00923412064709642,-0.0,-0.0
0.0011663411260954763,-3.538677286417898e-10,-0.0,0.2314794530851343,0.010025382455885096,-0.0,-0.0
0.0011727197544090177,-5.661885870675899e-10,-0.0,0.23131490691816592,0.010799663062768992,-0.0,-0.0
0.0011790983827225591,-4.2464135957384456e-10,-0.0,0.23113382740386457,0.011557245020063093,-0.0,-0.0
0.0011854770110361005,-7.077361947526683e-11,-0.0,0.23094408756547277,0.012298407420257684,-0.0,-0.0
0.001191855639349642,2.1232069697203882e-10,-0.0,0.2307425381958334,0.013023424358319553,-0.0,-0.0
0.0011982342676631833,-2.830942706202843e-10,-0.0,0.23052839198867858,0.013732566084965763,-0.0,-0.0
0.0012046128959767248,-5.661883912435693e-10,-0.0,0.23030479815294866,0.014426097853390314,-0.0,-0.0
0.0012109915242902662,-2.83094120623285e-10,-0.0,0.23006782018241606,0.01510428107253682,-0.0,-0.0
0.0012173701526038076,-2.12320696972039e-10,-0.0,0.22982218188598047,0.015767370231701466,-0.0,-0.0
0.001223748780917349,-2.8309431644730566e-10,-0.0,0.2295670959627589,0.016415620589029626,-0.0,-0.0
0.0012301274092308904,-1.4154706604001036e-10,-0.0,0.22929783859846675,0.01704927971416896,-0.0,-0.0
0.0012365060375444318,-0.0,-0.0,0.22902307012077847,0.017668590563667232,-0.0,-0.0
0.0012428846658579732,-7.077360801850483e-11,-0.0,0.22873334289934164,0.018273794556373197,-0.0,-0.0
0.0012492632941715146,7.077344656476982e-11,-0.0,0.22843810456093636,0.018865129266885775,-0.0,-0.0
0.001255641922485056,-1.6145373500150496e-16,-0.0,0.22813420590022387,0.019442823812456995,-0.0,-0.0
0.0012620205507985975,2.8309414353680865e-10,-0.0,0.22781928500735188,0.02000710961688666,-0.0,-0.0
0.0012683991791121389,4.954149675923231e-10,-0.0,0.22749570379037776,0.020558210415477493,-0.0,-0.0
0.0012747778074256803,1.4154722749377148e-10,-0.0,0.22716188764393966,0.021096346868132464,-0.0,-0.0
0.0012811564357392217,2.8309444353078113e-10,-0.0,0.22682177307964424,0.021621737328205028,-0.0,-0.0
0.0012875350640527631,-0.0,-0.0,0.2264745727948135,0.022134595535949396,-0.0,-0.0
0.0012939136923663045,-1.4154706604001036e-10,-0.0,0.22611635027782914,0.02263512908082176,-0.0,-0.0
0.001300292320679846,2.1232069697203882e-10,-0.0,0.2257510420421103,0.023123547858826927,-0.0,-0.0
0.0013066709489933874,2.1232069697203882e-10,-0.0,0.22537943538852825,0.023600053308622183,-0.0,-0.0
0.0013130495773069288,7.077361947526664e-11,-0.0,0.22499838110994932,0.024064846100014747,-0.0,-0.0
0.0013194282056204702,2.1232082405551445e-10,-0.0,0.22461339031798055,0.0245181222897126,-0.0,-0.0
0.0013258068339340116,2.1232098550927558e-10,-0.0,0.2242173772956472,0.024960074859025266,-0.0,-0.0
0.001332185462247553,1.4154736603400895e-10,-0.0,0.22381427855277855,0.025390897558110345,-0.0,-0.0
0.0013385640905610944,2.1232082405551445e-10,-0.0,0.2234056686929356,0.025810776448628607,-0.0,-0.0
0.0013449427188746358,3.5386791300904855e-10,-0.0,0.22299469692864865,0.026219901436489362,-0.0,-0.0
0.0013513213471881772,-3.538678786387891e-10,-0.0,0.2225727029321963,0.026618448588305504,-0.0,-0.0
0.0013576999755017187,-2.830942706202843e-10,-0.0,0.22214441051789838,0.027006599352637904,-0.0,-0.0
0.00136407860381526,7.077344656476982e-11,-0.0,0.22171060698842693,0.027384524414150634,-0.0,-0.0
0.0013704572321288015,2.1232085842580013e-10,-0.0,0.22126971773841436,0.02775239599520742,-0.0,-0.0
0.0013768358604423429,4.954151405028201e-10,-0.0,0.22082489197679514,0.028110383242771306,-0.0,-0.0
0.0013832144887558843,1.6145376112150553e-16,-0.0,0.22037534240267456,0.02845865376610702,-0.0,-0.0
0.0013895931170694257,-7.077345802150553e-11,-0.0,0.2199179198053407,0.028797365948281223,-0.0,-0.0
0.0013959717453829671,2.1232069697203882e-10,-0.0,0.21945577339550545,0.029126684323157973,-0.0,-0.0
0.0014023503736965085,-1.614537612922245e-16,-0.0,0.21898969047406358,0.029446768811503175,-0.0,-0.0
0.0014087288855947281,2.8309408625302545e-10,-0.0,0.21851494722671874,0.02975776857018634,-0.0,-0.0
0.0014151073974929477,7.077345802150553e-11,-0.0,0.21804099128385857,0.030059843519971634,-0.0,-0.0
0.0014214860258064891,7.077344656476982e-11,-0.0,0.2175568004115227,0.030353138204629117,-0.0,-0.0
0.0014278646541200305,7.077344656476982e-11,-0.0,0.21707182223650884,0.030637801781026996,-0.0,-0.0
0.001434243282433572,2.830942706202843e-10,-0.0,0.21658054564364357,0.030913978792934452,-0.0,-0.0
0.0014406219107471134,3.5386789009555094e-10,-0.0,0.21608611984183787,0.031181815321819895,-0.0,-0.0
0.0014470005390606548,2.1232082405551445e-10,-0.0,0.21558854483110937,0.031441445147555265,-0.0,-0.0
0.0014533791673741962,-3.538677286417898e-10,-0.0,0.21508152219359492,0.031693011276210076,-0.0,-0.0
0.0014597577956877376,-7.785093996663686e-10,-0.0,0.21457686146233113,0.03193664594995611,-0.0,-0.0
0.001466136424001279,-6.369619992620741e-10,-0.0,0.21406432770964318,0.03217248294866445,-0.0,-0.0
0.0014725150523148204,-2.830942706202843e-10,-0.0,0.21354785744534271,0.03240065451450731,-0.0,-0.0
0.0014788936806283618,-5.661885870675899e-10,-0.0,0.2130313871810364,0.03262128827655749,-0.0,-0.0
0.0014852723089419032,-3.538678786387891e-10,-0.0,0.2125086184988845,0.032834511863887354,-0.0,-0.0
0.0014916509372554447,-5.661883912435693e-10,-0.0,0.2119827006077922,0.03304044829247111,-0.0,-0.0
0.001498029565568986,-7.077357916478639e-10,-0.0,0.21145599541402194,0.03323922057828253,-0.0,-0.0
0.0015044081938825275,-4.954151290460844e-10,-0.0,0.210924566407762,0.03343094866189606,-0.0,-0.0
0.001510786822196069,-2.1232085842580013e-10,-0.0,0.21038920088988958,0.033615750946186004,-0.0,-0.0
0.0015171654505096103,7.077361947526664e-11,-0.0,0.20985304806934504,0.03379374275862779,-0.0,-0.0
0.0015235440788231517,2.830942706202843e-10,-0.0,0.20931217143628741,0.033965036351298356,-0.0,-0.0
0.0015299227071366931,2.830942706202843e-10,-0.0,0.208767358291629,0.03412974397627289,-0.0,-0.0
0.0015363013354502345,2.830942706202843e-10,-0.0,0.2082225451469706,0.03428797634792781,-0.0,-0.0
0.001542679963763776,-0.0,-0.0,0.20767458279338355,0.034439838029841685,-0.0,-0.0
0.0015490585920773174,2.1232082405551445e-10,-0.0,0.20712347123086783,0.03458543819869037,-0.0,-0.0
0.0015554372203908588,2.1232082405551445e-10,-0.0,0.20657235966835796,0.03472487834265267,-0.0,-0.0
0.0015618158487044002,-7.077361947526683e-11,-0.0,0.2060180988969077,0.034858263025305855,-0.0,-0.0
0.0015681944770179416,-7.077376947226603e-11,-0.0,0.2054606889165405,0.03498569065942938,-0.0,-0.0
0.001574573105331483,2.1232069697203882e-10,-0.0,0.2049001297272388,0.03510725965780184,-0.0,-0.0
0.0015809517336450244,7.077355958238432e-10,-0.0,0.20434271974685989,0.03522306535780377,-0.0,-0.0
0.0015873303619585658,-1.4154706604001036e-10,-0.0,0.20377901134862952,0.03533320463451322,-0.0,-0.0
0.0015937089902721073,-2.83094120623285e-10,-0.0,0.20321215374147047,0.03543777128761106,-0.0,-0.0
0.0016000876185856487,-2.1232085842580013e-10,-0.0,0.2026484453432401,0.035536854503678716,-0.0,-0.0
0.00160646624689919,7.077344656476982e-11,-0.0,0.2020815877360811,0.03563054654469521,-0.0,-0.0
0.0016128448752127315,-2.1232066260177946e-10,-0.0,0.20151158091999338,0.03571893352184306,-0.0,-0.0
0.001619223503526273,-7.077344656476982e-11,-0.0,0.20094157410391156,0.03580210154630348,-0.0,-0.0
0.0016256021318398143,-0.0,-0.0,0.200371567287818,0.035880136729258966,-0.0,-0.0
0.0016319807601533557,-2.1232066260177946e-10,-0.0,0.19979762396191275,0.03595312210649095,-0.0,-0.0
0.0016383593884668971,-3.892546826480415e-10,-0.0,0.19922289333154045,0.03602114071378175,-0.0,-0.0
0.0016447380167804386,-3.538678786387891e-10,-0.0,0.19864895000384025,0.03608426943611539,-0.0,-0.0
0.00165111664509398,-3.538678786387891e-10,-0.0,0.19807500667793504,0.03614259130927375,-0.0,-0.0
0.0016574951569921996,-7.077360801850483e-11,-0.0,0.19749633953775106,0.03619617860514227,-0.0,-0.0
0.0016638736688904191,-1.4154721603700965e-10,-0.0,0.19691688509307656,0.03624511128410262,-0.0,-0.0
0.0016702522972039606,-7.077345802150553e-11,-0.0,0.1963405798591374,0.03628946161804027,-0.0,-0.0
0.001676630925517502,-0.0,-0.0,0.19576112541625199,0.03632930187883979,-0.0,-0.0
0.0016830095538310434,-4.246415210275796e-10,-0.0,0.19518167097339004,0.03636470280068567,-0.0,-0.0
0.0016893881821445848,-4.954151290460844e-10,-0.0,0.19460142922962748,0.03639573973086186,-0.0,-0.0
0.0016957668104581262,-2.830942706202843e-10,-0.0,0.19402040018138614,0.03642247571505578,-0.0,-0.0
0.0017021454387716676,1.4154721603700965e-10,-0.0,0.19344015843582862,0.036444979949750954,-0.0,-0.0
0.001708524067085209,-7.077360801850483e-11,-0.0,0.19285991669207778,0.03646331855603501,-0.0,-0.0
0.0017149026953987504,-3.538677286417898e-10,-0.0,0.19227810034115847,0.036477556117293745,-0.0,-0.0
0.0017212813237122919,-5.661883912435693e-10,-0.0,0.19169549668935612,0.03648775567921329,-0.0,-0.0
0.0017276599520258333,-2.830942706202843e-10,-0.0,0.19111289303754792,0.036493981825179884,-0.0,-0.0
0.0017340385803393747,2.830944320740193e-10,-0.0,0.19053107668844113,0.03649628529928489,-0.0,-0.0
0.001740417208652916,4.954150946757988e-10,-0.0,0.1899484730366388,0.036494759901203495,-0.0,-0.0
0.0017467958369664575,-2.83094120623285e-10,-0.0,0.1893658693848306,0.036489445611128046,-0.0,-0.0
0.001753174465279999,-0.0,-0.0,0.1887856276392731,0.036480365494560206,-0.0,-0.0
0.0017595530935935403,1.6145376112150553e-16,-0.0,0.18820538589551639,0.03646761027577407,-0.0,-0.0
0.0017659317219070817,-7.077345802150553e-11,-0.0,0.18762278224371404,0.036451230698860554,-0.0,-0.0
0.0017723103502206231,1.415472389505333e-10,-0.0,0.1870417531954727,0.03643127597020961,-0.0,-0.0
0.0017786889785341646,-2.1232066260177946e-10,-0.0,0.18646151144992104,0.036407801447009024,-0.0,-0.0
0.001785067606847706,-2.830942706202843e-10,-0.0,0.18587890779811872,0.036380857873347945,-0.0,-0.0
0.0017914462351612474,-2.830942706202843e-10,-0.0,0.18530181526329068,0.036350497531015685,-0.0,-0.0
0.0017978248634747888,-3.5386775155533974e-10,-0.0,0.1847207862150552,0.036316768088701636,-0.0,-0.0
0.0018042034917883302,-6.36962022175624e-10,-0.0,0.18414290637753744,0.03627971875279576,-0.0,-0.0
0.0018105821201018716,-7.077360801850483e-11,-0.0,0.1835642392355585,0.036239398729687546,-0.0,-0.0
0.001816960748415413,2.1232069697203882e-10,-0.0,0.18298793400160765,0.036195852612667063,-0.0,-0.0
0.0018233393767289544,-2.1232082405551445e-10,-0.0,0.1824108414667796,0.036149128070424155,-0.0,-0.0
0.0018297180050424959,-2.1232066260177946e-10,-0.0,0.18183453623283458,0.0360992666208504,-0.0,-0.0
0.0018360966333560373,2.1232066260177946e-10,-0.0,0.1812582309988837,0.03604631439493552,-0.0,-0.0
0.0018424752616695787,2.830942706202843e-10,-0.0,0.1806835003685114,0.03599031291057068,-0.0,-0.0
0.00184885388998312,-1.6145373500150496e-16,-0.0,0.18010955704081122,0.03593130214794778,-0.0,-0.0
0.0018552325182966615,2.123205355183039e-10,-0.0,0.17953876292383464,0.03586932823805655,-0.0,-0.0
0.001861611146610203,-2.1232066260177946e-10,-0.0,0.1789687561077528,0.035804425010290235,-0.0,-0.0
0.0018679897749237443,-2.830942706202843e-10,-0.0,0.17839638738361946,0.03573663705793843,-0.0,-0.0
0.0018743684032372857,-3.538678786387891e-10,-0.0,0.17782638056753178,0.035665999748094486,-0.0,-0.0
0.0018807470315508272,-7.077344656476982e-11,-0.0,0.17725952296216768,0.03559255306094943,-0.0,-0.0
0.0018871256598643686,2.830944320740193e-10,-0.0,0.1766918780523248,0.03551633082589694,-0.0,-0.0
0.00189350428817791,-7.077344656476982e-11,-0.0,0.17612816965409445,0.03543736994772738,-0.0,-0.0
0.0018998829164914514,2.830942706202843e-10,-0.0,0.17556209934783015,0.035355705793534975,-0.0,-0.0
0.001906261428389671,-0.0,-0.0,0.17499917825227776,0.03527137526811099,-0.0,-0.0
0.0019126399402878906,-3.538677286417898e-10,-0.0,0.1744378317602981,0.03518441066314852,-0.0,-0.0
0.001919018568601432,-5.661884141571192e-10,-0.0,0.1738772725727796,0.03509484734574004,-0.0,-0.0
0.0019253971969149734,1.6145376112150553e-16,-0.0,0.17331750068437263,0.035002714532179756,-0.0,-0.0
0.0019317758252285148,-1.4154690458627534e-10,-0.0,0.1727600907039937,0.034908050664959465,-0.0,-0.0
0.0019381544535420562,-3.538677286417898e-10,-0.0,0.1722050426298772,0.03481088342267241,-0.0,-0.0
0.0019445330818555976,-5.661885870675899e-10,-0.0,0.17165078186022192,0.034711245097013,-0.0,-0.0
0.001950911710169139,-2.830942706202843e-10,-0.0,0.17109652108877166,0.034609169517372716,-0.0,-0.0
0.0019572903384826807,-1.4154721603700965e-10,-0.0,0.17054777143251248,0.03450468743774589,-0.0,-0.0
0.001963668966796222,-4.246416824813146e-10,-0.0,0.16999744717268062,0.0343978280744254,-0.0,-0.0
0.0019700475951097635,-7.785093996663686e-10,-0.0,0.16945027211997657,0.03428862525680492,-0.0,-0.0
0.001976426223423305,-4.954151290460844e-10,-0.0,0.1689046716744234,0.03417710666347855,-0.0,-0.0
0.0019828048517368463,-5.661885870675899e-10,-0.0,0.16835985852977087,0.0340633061238382,-0.0,-0.0
0.0019891834800503877,-5.661885412405686e-10,-0.0,0.16781819459404113,0.03394724977877918,-0.0,-0.0
0.001995562108363929,-2.8309446644430495e-10,-0.0,0.16727889256456208,0.03382897299539393,-0.0,-0.0
0.0020019407366774706,-2.8309431644730566e-10,-0.0,0.16673880323240506,0.03370850498997537,-0.0,-0.0
0.002008319364991012,-2.12320696972039e-10,-0.0,0.16620501231988857,0.03358587805421705,-0.0,-0.0
0.0020146979933045534,-2.83094120623285e-10,-0.0,0.1656672848957596,0.033461122942112835,-0.0,-0.0
0.002021076621618095,-7.077345802150553e-11,-0.0,0.1651374304930724,0.033334273483055094,-0.0,-0.0
0.002027455249931636,-1.4154705458327463e-10,-0.0,0.16460600148681245,0.03320536196873693,-0.0,-0.0
0.0020338338782451776,-5.661885412405686e-10,-0.0,0.16407693438679738,0.03307442376625081,-0.0,-0.0
0.002040212506558719,-2.1232085842580013e-10,-0.0,0.16355101649571094,0.032941492704989965,-0.0,-0.0
0.0020465911348722604,-0.0,-0.0,0.16302746051086933,0.03280660568974608,-0.0,-0.0
0.002052969763185802,-2.8309446644430495e-10,-0.0,0.16250469182871155,0.032669799625311295,-0.0,-0.0
0.0020593483914993433,-5.661887370645892e-10,-0.0,0.1619858596581604,0.03253111449187708,-0.0,-0.0
0.0020657270198128847,-2.8309446644430495e-10,-0.0,0.16146624018493128,0.032390594882733936,-0.0,-0.0
0.002072105648126426,4.954149446788256e-10,-0.0,0.16094976992063084,0.03224827924037454,-0.0,-0.0
0.0020784842764399675,2.1232085842580013e-10,-0.0,0.16043881077150388,0.03210421677118709,-0.0,-0.0
0.002084862904753509,1.415472389505333e-10,-0.0,0.1599262770188159,0.03195845668156109,-0.0,-0.0
0.0020912415330670503,-7.077344656476982e-11,-0.0,0.1594192543812956,0.03181104817788738,-0.0,-0.0
0.0020976201613805917,2.1232082405551445e-10,-0.0,0.1589153809527215,0.03166205123045185,-0.0,-0.0
0.002103998789694133,7.077344656476982e-11,-0.0,0.15841072022145186,0.03151151965874346,-0.0,-0.0
0.0021103774180076746,-7.077360801850483e-11,-0.0,0.15790842139642705,0.031359516508449654,-0.0,-0.0
0.002116756046321216,-2.830942706202843e-10,-0.0,0.1574076971767699,0.031206115589153385,-0.0,-0.0
0.0021231346746347574,-2.830942706202843e-10,-0.0,0.15691248407409292,0.031051386097340334,-0.0,-0.0
0.002129513302948299,7.077360801850483e-11,-0.0,0.15642120748121588,0.03089540799339346,-0.0,-0.0
0.00213589193126184,-2.1232085842580013e-10,-0.0,0.15592914358566676,0.030738267388494844,-0.0,-0.0
0.0021422705595753816,1.415470889535341e-10,-0.0,0.1554386542954677,0.03058005500692471,-0.0,-0.0
0.002148649187888923,-7.077344656476982e-11,-0.0,0.15495052691153105,0.030420876949960422,-0.0,-0.0
0.0021550278162024645,-2.1232051260478016e-10,-0.0,0.15446869794544002,0.03026083931887939,-0.0,-0.0
0.002161406328100684,-7.077344656476982e-11,-0.0,0.15399001818828936,0.030100060516556355,-0.0,-0.0
0.0021677848399989036,2.1232066260177946e-10,-0.0,0.15351133843113285,0.02993867278516312,-0.0,-0.0
0.002174163468312445,7.077360801850483e-11,-0.0,0.15303265867397634,0.029776816055370314,-0.0,-0.0
0.0021805420966259864,-4.954149332220638e-10,-0.0,0.15255712812574262,0.029614645634844377,-0.0,-0.0
0.002186920724939528,-1.4154690458627534e-10,-0.0,0.15208789599537795,0.02945233220824849,-0.0,-0.0
0.0021932993532530693,-1.4154705458327463e-10,-0.0,0.15162102577305306,0.02929005568644517,-0.0,-0.0
0.0021996779815666107,-5.661885412405686e-10,-0.0,0.1511557301524942,0.029128023658889734,-0.0,-0.0
0.002206056609880152,-2.830944320740193e-10,-0.0,0.15068964723105818,0.028966449865836602,-0.0,-0.0
0.0022124352381936935,-2.1232082405551445e-10,-0.0,0.15022986272747366,0.028805580339233347,-0.0,-0.0
0.002218813866507235,-2.830942706202843e-10,-0.0,0.14977322743281776,0.0286456780257239,-0.0,-0.0
0.0022251924948207763,-2.1232066260177946e-10,-0.0,0.1493173794408457,0.028487032012846636,-0.0,-0.0
0.0022315711231343177,-0.0,-0.0,0.1488638933551126,0.028329957529034364,-0.0,-0.0
0.002237949751447859,-0.0,-0.0,0.14841513108367585,0.028174803632112666,-0.0,-0.0
0.0022443283797614006,-7.077360801850483e-11,-0.0,0.14796558150956113,0.028021948596200903,-0.0,-0.0
0.002250707008074942,-3.538677286417898e-10,-0.0,0.1475215430488132,0.027871809137910243,-0.0,-0.0
0.0022570856363884834,-2.830942706202843e-10,-0.0,0.14707750458987195,0.027724841954043327,-0.0,-0.0
0.002263464264702025,-0.0,-0.0,0.14663661533986524,0.02758154525929395,-0.0,-0.0
0.0022698428930155662,2.1232082405551445e-10,-0.0,0.14619572608985854,0.027442469550144753,-0.0,-0.0
0.0022762215213291076,-7.077344656476982e-11,-0.0,0.1457611352576974,0.027308214529467453,-0.0,-0.0
0.002282600149642649,-7.077344656476982e-11,-0.0,0.14532654442553627,0.027179436795022528,-0.0,-0.0
0.0022889787779561905,-1.4154721603700965e-10,-0.0,0.1448951028023214,0.02705686060335558,-0.0,-0.0
0.002295357406269732,-0.0,-0.0,0.14446366118088977,0.026941273256698758,-0.0,-0.0
0.0023017360345832733,7.077360801850483e-11,-0.0,0.14403458146391385,0.02683354509306611,-0.0,-0.0
0.0023081146628968147,7.077360801850483e-11,-0.0,0.14360707635049308,0.026734621797756472,-0.0,-0.0
0.002314493291210356,7.077361947526664e-11,-0.0,0.14318429505316943,0.02664555208194583,-0.0,-0.0
0.0023208719195238975,-7.077344656476982e-11,-0.0,0.14275678993976038,0.026567472305692393,-0.0,-0.0
0.002327250547837439,-2.8309410916654926e-10,-0.0,0.14233715785135956,0.026501626468030958,-0.0,-0.0
0.0023336291761509803,-2.8309410916654926e-10,-0.0,0.14191595115580197,0.02644932776448072,-0.0,-0.0
0.0023400078044645218,-7.077360801850483e-11,-0.0,0.14145616665222327,0.02641218924199867,-0.0,-0.0
0.002346386432778063,-7.077360801850483e-11,-0.0,0.1409774868950609,0.02639296184529795,-0.0,-0.0


==> figures/Data/flucs_k4016.csv <==
x,RR,c,ux,uy,p,T
-0.001474406087016515,-0.0,2.754701732328927e-11,-4.6820271362766144e-07,5.950886614117589e-05,1.1430730334466723e-10,-0.0
-0.0014680274646146892,-0.0,8.756416742251533e-11,-3.277419001498299e-06,0.00017680526438902395,1.1430730334466723e-10,-0.0
-0.001461648842440237,2.4786445323449556e-29,1.5290592394536585e-10,-8.895851575495382e-06,0.0002924751250778816,1.1430730334466723e-10,-0.0
-0.0014552702200384111,-0.0,2.240058001248246e-10,-1.8259905865490522e-05,0.00040662385561586814,1.1430730334466723e-10,-0.0
-0.001448891597181838,1.3307121506038498e-20,3.0133385544348476e-10,-2.949677101348469e-05,0.0005193515749123256,1.1430730334466723e-10,-0.0
-0.0014425129752347594,-0.0,3.8539688641226605e-10,-4.4479257876604814e-05,0.0006307566158249393,1.1430730334466723e-10,-0.0
-0.0014361343523781862,-0.0,4.767440951622479e-10,-6.227096102846767e-05,0.0007409361109847764,1.1430730334466723e-10,-0.0
-0.001429755729521613,-0.0,5.759715590059477e-10,-8.193547503745747e-05,0.0008499861642570577,1.1430730334466723e-10,-0.0
-0.0014233771084840292,2.4786445323449556e-29,6.837250646512342e-10,-0.00010534561076244531,0.0009580017364340696,1.1430730334466723e-10,-0.0
-0.001416998485627456,1.3307121506038498e-20,8.006996722455821e-10,-0.00013109676005905986,0.0010650768166960206,1.1430730334466723e-10,-0.0
-0.0014106198627708828,2.4786445323449556e-29,9.276532327675577e-10,-0.00015965712564354503,0.0011713043083036376,1.1430730334466723e-10,-0.0
-0.001404241241733299,1.3307121506038498e-20,1.0654085683505431e-09,-0.00019102670751502875,0.0012767764000971016,1.1430730334466723e-10,-0.0
-0.0013978626206957152,1.3307121530824943e-20,1.2148578327084434e-09,-0.00022473730295988334,0.0013815842521507635,1.1430730334466723e-10,-0.0
-0.0013914839960201526,1.3307121506038498e-20,1.376967307671881e-09,-0.00026125711469086437,0.0014858182243881156,1.1430730334466723e-10,-0.0
-0.00138510537134459,1.3307121506038498e-20,1.5527852520619045e-09,-0.00030058614270884397,0.0015895682195030405,1.1430730334466723e-10,-0.0
-0.0013787267503070062,1.3307121506038498e-20,1.7434602156258047e-09,-0.00034272438701295,0.0016929231685776063,1.1430730334466723e-10,-0.0
-0.0013723481292694224,1.3307121506038498e-20,1.9502235972908013e-09,-0.00038673544217592714,0.001795971774079208,1.1430730334466723e-10,-0.0
-0.0013659695082318386,1.3307121506038498e-20,2.17442365671112e-09,-0.00043414096889926547,0.001898801881170467,1.1430730334466723e-10,-0.0
-0.001359590883556276,1.3307121530824943e-20,2.4175429562062336e-09,-0.0004841216067927487,0.0020015008777849214,1.1430730334466723e-10,-0.0
-0.0013532122588807134,1.3307121530824943e-20,2.681158244547374e-09,-0.0005362091606602125,0.0021041562661630177,1.1430730334466723e-10,-0.0
-0.0013468336414811084,1.3307121530824943e-20,2.9670259220657288e-09,-0.000591340028413193,0.002206854519779868,1.1430730334466723e-10,-0.0
-0.0013404550204435246,2.6614243012076996e-20,3.2770209941306637e-09,-0.0006485778121401542,0.0023096823978787117,1.1430730334466723e-10,-0.0
-0.0013340763921299832,2.6614243012076996e-20,3.6132417224912133e-09,-0.0007093271124671318,0.002412725745244492,1.1430730334466723e-10,-0.0
-0.0013276977710923994,3.992136454290194e-20,3.97790322992362e-09,-0.0007720662762100992,0.00251607120681288,1.1430730334466723e-10,-0.0
-0.0013213191500548156,2.6614243012076996e-20,4.373461337238106e-09,-0.0008372635060835562,0.0026198043987543454,1.1430730334466723e-10,-0.0
-0.0013149405290172318,3.9921364518115494e-20,4.8026160521973045e-09,-0.0009055040498416579,0.0027240116230825167,1.1430730334466723e-10,-0.0
-0.001308561907979648,3.992136454290194e-20,5.2682731970330916e-09,-0.0009765538125719402,0.0028287786102754314,1.1430730334466723e-10,-0.0
-0.0013021832796661066,3.9921364518115494e-20,5.773628129792601e-09,-0.001049710485908455,0.0029341914337322433,1.1430730334466723e-10,-0.0
-0.0012958046586285228,5.322848602415399e-20,6.3221413254793556e-09,-0.0011260275283710435,0.003040336624081452,1.1430730334466723e-10,-0.0
-0.001289426037590939,3.992136454290194e-20,6.917643027467472e-09,-0.0012048026369658655,0.003147300254722741,1.1430730334466723e-10,-0.0
-0.0012830474165533552,5.322848604894044e-20,7.564305340876657e-09,-0.001286621062129642,0.003255169313513824,1.1430730334466723e-10,-0.0
-0.0012766687955157714,5.322848602415399e-20,8.266663162304938e-09,-0.0013710146006141513,0.0033640305596979374,1.1430730334466723e-10,0.00023971978982387557
-0.00127029016720223,5.322848602415399e-20,9.029669994181879e-09,-0.001458100305510234,0.0034739714383621415,1.1430730334466723e-10,-0.0
-0.0012639115461646462,6.653560753019249e-20,9.858795619737573e-09,-0.0015483463795341343,0.003585079851822709,1.1430730334466723e-10,-0.0
-0.0012575329251270624,6.653560755497893e-20,1.0759991218750456e-08,-0.0016410505143216482,0.0036974439310105164,1.1430730334466723e-10,-0.0
-0.0012511543040894786,7.984272903623099e-20,1.1739766112224736e-08,-0.0017370320734784084,0.0038111527213150033,1.1430730334466723e-10,-0.0
-0.0012447756830518948,7.984272903623099e-20,1.2805285436671666e-08,-0.0018354716933979102,0.003926295839661727,1.1430730334466723e-10,-0.0
-0.0012383970547383534,9.314985056705593e-20,1.396440502871463e-08,-0.0019370716824443574,0.004042962902976906,1.1430730334466723e-10,-0.0
-0.0012320184337007696,1.0645697207309443e-19,1.5225657470760567e-08,-0.00204183203793344,0.004161245814331636,1.1430730334466723e-10,-0.0
-0.0012256398126631858,1.0645697204830798e-19,1.659846139443567e-08,-0.002149518664952694,0.004281235105111225,1.1430730334466723e-10,-0.0
-0.0012192611843496444,1.1976409355434647e-19,1.8093065666344742e-08,-0.0022601315554474457,0.004403024507303885,1.1430730334466723e-10,-0.0
-0.0012128825705880182,1.3307121506038498e-19,1.97206749694404e-08,-0.002373904815071759,0.004526707067054275,1.1430730334466723e-10,-0.0
-0.001206503956826392,1.4637833659120992e-19,2.1494545155742855e-08,-0.002491306646536645,0.00465237697358088,1.1430730334466723e-10,-0.0
-0.0012001253285128506,1.5968545807246198e-19,2.342812742641215e-08,-0.0026116347441639542,0.004780130702247459,1.1430730334466723e-10,-0.0
-0.0011937467001993092,1.7299257957850046e-19,2.5535724147862173e-08,-0.0027347720580765183,0.004910063813959606,1.1430730334466723e-10,-0.0
-0.0011873680718857678,1.8629970108453897e-19,2.783392606507512e-08,-0.0028616549937068247,0.005042275527456627,1.1430730334466723e-10,-0.0
-0.0011809894581241416,1.996068226153639e-19,3.034071927649658e-08,-0.002992283551052257,0.005176864147019396,1.1430730334466723e-10,-0.0
-0.0011746108443625154,2.162407779127017e-19,3.3075945698835894e-08,-0.0031261895273991874,0.005313930263075122,1.1430730334466723e-10,0.00023971978982387557
-0.001168232216048974,2.3952818710869294e-19,3.606121934724198e-08,-0.0032633729227476162,0.005453576294967073,1.1430730334466723e-10,-0.0
-0.0011618535877354326,2.6614243012076996e-19,3.9320624012289215e-08,-0.003404301939811171,0.0055959051192687875,1.1430730334466723e-10,-0.0
-0.0011554749594218912,2.7944955162680847e-19,4.2880252790571046e-08,-0.0035486254284359587,0.005741022127313422,1.1430730334466723e-10,0.00023971978982387557
-0.001149096345660265,3.0606379463888544e-19,4.676893367264812e-08,-0.0036972797892134658,0.005889032939049793,1.1430730334466723e-10,-0.0
-0.0011427177318986388,3.4598515915700092e-19,5.101853651663707e-08,-0.003849211571144803,0.006040046832259636,1.1430730334466723e-10,-0.0
-0.0011363391035850974,3.7259940216907794e-19,5.56641683986948e-08,-0.004005006022515231,0.0061941730847249465,1.1430730334466723e-10,-0.0
-0.001129960475271556,3.992136451811549e-19,6.074269454215985e-08,-0.004165131350873276,0.0063515237176030035,1.1430730334466723e-10,-0.0
-0.0011235818469580146,4.391350096992704e-19,6.629622669443002e-08,-0.00432935345378901,0.00651221212373899,1.1430730334466723e-10,-0.0
-0.0011172032331963884,4.923634957234244e-19,7.237276499149864e-08,-0.004497555280852414,0.006676354667967447,1.1430730334466723e-10,0.00023971978982387557
-0.0011108246194347622,5.322848602415399e-19,7.902284911451076e-08,-0.0046697368272303336,0.006844068400966997,1.1430730334466723e-10,0.00023971978982387557
-0.0011044459911212208,5.855133462656939e-19,8.630257224750145e-08,-0.004846483353028413,0.007015473116791545,1.1430730334466723e-10,0.00023971978982387557
-0.0010980673628076794,6.254347107838094e-19,9.427433456620352e-08,-0.005027677803539819,0.0071906913528705435,1.1430730334466723e-10,0.00023971978982387557
-0.001091688734494138,6.919703183387884e-19,1.0300550370764843e-07,-0.005213320178764551,0.007369847246934894,1.1430730334466723e-10,0.00023971978982387557
-0.0010853101207325118,7.585059258689808e-19,1.1257142872382238e-07,-0.005403527533410315,0.007553067908706446,1.1430730334466723e-10,0.00023971978982387557
-0.0010789315069708856,8.250415333991733e-19,1.230544354291663e-07,-0.005598416912515895,0.007740482276823372,1.1430730334466723e-10,0.00023971978982387557
-0.0010725528786573442,9.04884262410618e-19,1.3454566827232285e-07,-0.005798222421732739,0.007932221804683988,1.1430730334466723e-10,0.00023971978982387557
-0.0010661742503438028,9.980341129776738e-19,1.4714492288726597e-07,-0.006003295210683632,0.008128420689062686,1.1430730334466723e-10,0.00023971978982387557
-0.0010597956220302614,1.0778768419891184e-18,1.6096254377621707e-07,-0.0062130500267795225,0.008329217470411652,1.1430730334466723e-10,0.00023971978982387557
-0.0010534170082686352,1.1843338140622128e-18,1.761196475625085e-07,-0.0064279550727357835,0.008534750689182004,1.1430730334466723e-10,0.00047943957964775115
-0.001047038394507009,1.2907907860857343e-18,1.9275013230582366e-07,-0.006648010348549797,0.008745163915346747,1.1430730334466723e-10,0.00023971978982387557
-0.0010406597661934676,1.4105548796648672e-18,2.110012356320574e-07,-0.006874035209777755,0.008960603462254165,1.1430730334466723e-10,0.00047943957964775115
-0.0010342811378799262,1.5569332162065043e-18,2.310358231256485e-07,-0.0071050932504595505,0.009181217472169914,1.1430730334466723e-10,0.00047943957964775115
-0.0010279025095663848,1.7033115527729277e-18,2.53031160411921e-07,-0.007342237924279256,0.009407158659650212,1.1430730334466723e-10,0.00047943957964775115
-0.0010215238958047586,1.86299701084539e-18,2.771857224704198e-07,-0.0075848839802646825,0.009638582939857874,1.1430730334466723e-10,0.0007191593694716267
-0.0010151452820431324,2.0492967119299286e-18,3.037161796945728e-07,-0.007833499621664054,0.00987564805687099,1.1430730334466723e-10,0.0007191593694716267
-0.001008766653729591,2.248903534520506e-18,3.3286141648273586e-07,-0.00808831895090904,0.010118518155977162,1.1430730334466723e-10,0.0007191593694716267
-0.0010023880254160496,2.4618174786171222e-18,3.6488498708322433e-07,-0.008349459015726224,0.010367357839693734,1.1430730334466723e-10,0.0009588791592955023
-0.0009960093971025082,2.6880385442197767e-18,4.0007835278700634e-07,-0.008616802765705586,0.010622337197287553,1.1430730334466723e-10,0.0009588791592955023
-0.000989630783340882,2.9541809743405465e-18,4.3876032380988245e-07,-0.008891169556401571,0.010883631347547348,1.1430730334466723e-10,0.0009588791592955023
-0.0009832521695792558,3.2336305259921414e-18,4.812853197724784e-07,-0.009171974135228616,0.01115141678094948,1.1430730334466723e-10,0.0009588791592955023
-0.0009768735412657144,3.553001442112279e-18,5.280416952704784e-07,-0.009459567651804276,0.011425875017492716,1.1430730334466723e-10,0.0009588791592955023
-0.000970494912952173,3.89898660126928e-18,5.794592189731699e-07,-0.009754184211784358,0.011707192606694531,1.1430730334466723e-10,0.0011985989491193779
-0.0009641162846386316,4.284893124944396e-18,6.360094085058301e-07,-0.01005617496263583,0.011995559755908748,1.1430730334466723e-10,0.0014383187389432534
-0.0009577376563250902,4.710721013137628e-18,6.98214907231951e-07,-0.010365539907047359,0.012291171244779207,1.1430730334466723e-10,0.0014383187389432534
-0.0009513590280115487,5.163163144342937e-18,7.666494842194636e-07,-0.010682513144763695,0.012594226425244529,1.1430730334466723e-10,0.001678038528767129
-0.0009449804288018378,5.672160595388486e-18,8.419467412971381e-07,-0.011007445828625654,0.01290492922153282,1.1430730334466723e-10,0.001678038528767129
-0.0009386018295921268,6.227732864826017e-18,9.248061409065882e-07,-0.011339869755921354,0.01322348813016539,1.1430730334466723e-10,0.0019177583185910046
-0.0009322232012785854,6.839860454103788e-18,1.015995462006703e-06,-0.011681189534791676,0.01355011759164383,1.1430730334466723e-10,0.00215747810841488
-0.000925844572965044,7.518523650911751e-18,1.116367544235328e-06,-0.012030468759807624,0.013885036161532142,1.1430730334466723e-10,0.00215747810841488
-0.0009194659446515026,8.263722455249908e-18,1.2268544832784178e-06,-0.0123882926862443,0.014228468339373038,1.1430730334466723e-10,0.002636917688062631
-0.0009130873163379612,9.088763988624294e-18,1.3484904030209148e-06,-0.012755129511979567,0.01458064411146243,1.1430730334466723e-10,0.002876637477886507
-0.0009067086880244198,9.980341129528874e-18,1.4824139113733706e-06,-0.013130745138882053,0.014941797579157043,1.1430730334466723e-10,0.0031163572677103822
-0.0009003300597108784,1.0988355606489178e-17,1.6298783700677139e-06,-0.01351595892304167,0.015312171073938907,1.1430730334466723e-10,0.0035957968473581334
-0.0008939514313973369,1.207953956995955e-17,1.7922693086184757e-06,-0.013910302661208457,0.015692010585125878,1.1430730334466723e-10,0.003835516637182009
-0.0008875728030837955,1.3280507263026421e-17,1.971110229071501e-06,-0.014314361603821747,0.016081568960472428,1.1430730334466723e-10,0.004075236427005885
-0.0008811942038740846,1.461121941363027e-17,2.1680809129745625e-06,-0.01472872100615316,0.016481104077257013,1.1430730334466723e-10,0.004554676006653636
-0.0008748156046643736,1.607500277931929e-17,2.38504331913399e-06,-0.015152912665491685,0.016890883871795506,1.1430730334466723e-10,0.005034115586301387
-0.0008684369763508322,1.769514484553258e-17,2.6240313138271228e-06,-0.015587872987261086,0.017311178109325913,1.1430730334466723e-10,0.005513555165949138
-0.0008620583480372908,1.9468318839627e-17,2.887313182604706e-06,-0.0160334849215903,0.017742266614125764,1.1430730334466723e-10,0.0062327145354207645
-0.0008556797197237494,2.14344459887294e-17,3.1773608209015624e-06,-0.016490099620786427,0.018184432868308408,1.1430730334466723e-10,0.006712154115068516
-0.000849301091410208,2.3583546142491517e-17,3.4969202830979415e-06,-0.016957834132571684,0.018637970413027786,1.1430730334466723e-10,0.007191593694716267
-0.0008429224630966666,2.5962194134573787e-17,3.8490180336160975e-06,-0.017436805509504938,0.019103180105107347,1.1430730334466723e-10,0.00815047285401177
-0.0008365438347831251,2.8583696994970694e-17,4.236975235493107e-06,-0.01792841835972968,0.01958036645920215,1.1430730334466723e-10,0.008869632223483396
-0.0008301652064695837,3.1474669195597136e-17,4.664471155018491e-06,-0.018431619227942366,0.020069846792387342,1.1430730334466723e-10,0.009828511382778899
-0.0008237865781560423,3.4665051523230284e-17,5.135555664214379e-06,-0.018947227466481153,0.020571942079569642,1.1430730334466723e-10,0.0107873905420744
-0.0008174079789463314,3.8178131677141916e-17,5.654689427052143e-06,-0.01947547718099487,0.021086982440243242,1.1430730334466723e-10,0.011985989491193779
-0.0008110293797366204,4.205050403537433e-17,6.226786764531366e-06,-0.020017070671797407,0.021615307138482347,1.1430730334466723e-10,0.013184588440313156
-0.000804650751423079,4.631876320502139e-17,6.85728441773459e-06,-0.02057189088847962,0.02215726366849018,1.1430730334466723e-10,0.014383187389432533
-0.0007982721231095376,5.103281097565764e-17,7.5521603014614764e-06,-0.021139820781166954,0.022713205925675783,1.1430730334466723e-10,0.015821506128375788
-0.0007918934947959962,5.622258843928054e-17,8.317999588027958e-06,-0.02172226495800465,0.023283500607871453,1.1430730334466723e-10,0.017499544657142915
-0.0007855148664824548,6.194465068692667e-17,9.162075079609308e-06,-0.022318755218962524,0.023868518985197408,1.1430730334466723e-10,0.019177583185910046
-0.0007791362381689133,6.827551368998491e-17,1.0092393645565838e-05,-0.022929759761383835,0.024468645130192875,1.1430730334466723e-10,0.021335061294324924
-0.0007727576098553719,7.523846507143435e-17,1.1117778380948223e-05,-0.02355621499338538,0.025084272259981364,1.1430730334466723e-10,0.02325281961291593
-0.0007663789815418305,8.29299813019246e-17,1.2247963266925754e-05,-0.024197652712250047,0.025715799078436942,1.1430730334466723e-10,0.025650017511154685
-0.0007600003532282891,9.140661770127113e-17,1.3493669971591747e-05,-0.024854892273533154,0.02636363983522693,1.1430730334466723e-10,0.02852665498904119
-0.0007536217540185782,1.0076152412004097e-16,1.4866718584262416e-05,-0.025527816624143856,0.027028214266768155,1.1430730334466723e-10,0.031163572677103825
-0.0007472431548088672,1.1107787012098731e-16,1.6380125849433758e-05,-0.02621747922528631,0.02770995674081543,1.1430730334466723e-10,0.03451964973463808
-0.0007408645264953258,1.2246876613018107e-16,1.804826948226864e-05,-0.02692388007159102,0.028409307111872038,1.1430730334466723e-10,0.03787572679217234
-0.0007344858981817844,1.3505064948357877e-16,1.9886923890940015e-05,-0.027647019165211187,0.029126722609149235,1.1430730334466723e-10,0.041711243429354346
-0.000728107269868243,1.489199969266622e-16,2.191354951588626e-05,-0.028387715859551545,0.029862665948612026,1.1430730334466723e-10,0.04602619964618411
-0.0007217286415547015,1.6424980090164333e-16,2.414732140739102e-05,-0.029147023612594726,0.03061761081972758,1.1430730334466723e-10,0.050580875652837747
-0.0007153500132411601,1.811498452143122e-16,2.660941856516611e-05,-0.029923654866076142,0.031392050115583686,1.1430730334466723e-10,0.05585471102896301
-0.0007089713849276187,1.9982971705126686e-16,2.9323131102841474e-05,-0.030719131278010358,0.03218647490036187,1.1430730334466723e-10,0.06160798598473602
-0.0007025927566140773,2.20445775097887e-16,3.2314138870247545e-05,-0.031533569900958854,0.03300140184306583,1.1430730334466723e-10,0.06784070052015678
-0.0006962141574043664,2.4321425999474366e-16,3.5610711492326264e-05,-0.03236732188560836,0.03383735218500518,1.1430730334466723e-10,0.07479257442504918
-0.0006898355581946554,2.6837802676266245e-16,3.924400485356015e-05,-0.033220972486700286,0.034694859969899024,1.1430730334466723e-10,0.0824636076994132
-0.000683456929881114,2.961766035887769e-16,4.3248375442925565e-05,-0.034094638751956834,0.03557447570172027,1.1430730334466723e-10,0.09085380034324884
-0.0006770783015675726,3.2690274722251245e-16,4.7661558958709576e-05,-0.03498878888677681,0.036476759029023975,1.1430730334466723e-10,0.09996315235655612
-0.0006706996732540312,3.6085254101823274e-16,5.252525613429233e-05,-0.03590365699090934,0.037402282402789526,0.06136826619491215,0.11027110331898277
-0.0006643210449404897,3.9838860402924395e-16,5.788517560266423e-05,-0.03683959421987866,0.03835163290532267,0.06136826619491215,0.12153793344070492
-0.0006579424166269483,4.3990682312808406e-16,6.379190548958168e-05,-0.03779671761818985,0.03932541407918928,0.06136826619491215,0.13400336251154643
-0.0006515637883134069,4.858330263555069e-16,7.030099200044356e-05,-0.03877608064705053,0.04032423495369949,0.06136826619491215,0.14766739053150735
-0.0006451851599998655,5.366529233870679e-16,7.747361811956213e-05,-0.03977744920349096,0.041348722847334034,0.06136826619491215,0.1627697372904115
-0.0006388065316863241,5.929121063571e-16,8.537716800193108e-05,-0.040801057389944544,0.04239951970990852,0.06136826619491215,0.17931040278825894
-0.0006324279324766131,6.551927618391515e-16,9.408571278070797e-05,-0.041847022254137,0.04347727846474173,0.06136826619491215,0.19752910681487346
-0.0006260493332669022,7.242001672882365e-16,0.00010368096788920692,-0.04291639725405532,0.044582666666485235,0.06136826619491215,0.217665569160079
-0.0006196707049533608,8.006795214172558e-16,0.00011425272171414025,-0.04400871418966669,0.04571636833004011,0.06136826619491215,0.23977972073401335
-0.0006132920766398194,8.854691729724776e-16,0.00012589986436160815,-0.045124090108164844,0.0468790784438107,0.06136826619491215,0.26441092817573475
-0.000606913448326278,9.795372149749811e-16,0.00013873125924966756,-0.046263578465382704,0.04807150479862354,0.06136826619491215,0.29143933489050816
-0.0006005348200127365,1.0839482171451754e-15,0.0001528666432783081,-0.04742600875561017,0.04929437347446314,0.06136826619491215,0.3209847985741694
-0.0005941561916991951,1.1999197812228614e-15,0.00016843764130825012,-0.04861208328131348,0.05054841969591096,0.06136826619491215,0.3537664802447158
-0.0005877775633856537,1.328815887040459e-15,0.00018558936646082672,-0.04982203614813885,0.05183439148995795,0.06136826619491215,0.3897244487178506
-0.0005813989350721123,1.472170180343781e-15,0.0002044811059635112,-0.05105563325365546,0.05315305517276364,0.06136826619491215,0.429517933828614
-0.0005750203067585709,1.6317491815967802e-15,0.0002252884072569561,-0.05231228933937368,0.054505182547244437,0.06136826619491215,0.4729671453225065
-0.0005686417075488599,1.8095356519038312e-15,0.0002482037924179345,-0.05359200441066038,0.05589156553439368,0.06136826619491215,0.5212107539872433
-0.000562263108339149,2.0078017822087e-15,0.0002734397872999928,-0.05489501256511146,0.057312997884130024,0.06136826619491215,0.5741888275378733
-0.0005558844800256076,2.2291358076136758e-15,0.00030122969310873265,-0.05622084560270196,0.058770293464453296,0.06136826619491215,0.6326205253452076
-0.0005495058517120662,2.4764885823967973e-15,0.0003318296439361567,-0.057568450067589386,0.060264269801194884,0.06136826619491215,0.6968654290180063
-0.0005431272233985247,2.753250095708264e-15,0.0003655219502430591,-0.058937825957628365,0.0617957645382737,0.06136826619491215,0.7677625572705489
-0.0005367485950849833,3.063349275302441e-15,0.00040261621336120805,-0.06032756866682163,0.06336560800394339,0.06136826619491215,0.8454917000831759
-0.0005303699667714419,3.4112772745044697e-15,0.0004434533548240065,-0.06173767819302122,0.06497464515779233,0.06136826619491215,0.9313113848401233
-0.0005239913384579005,3.802283752855336e-15,0.0004884080168185604,-0.06316628172751797,0.06662373559073326,0.06136826619491215,1.0255811917766775
-0.0005176127101443591,4.24243343100437e-15,0.00053789096263957,-0.06461291106544767,0.06831372426236094,0.06136826619491215,1.1295596510244683
-0.0005112340818308177,4.738789063637337e-15,0.0005923551349764057,-0.06607569339810376,0.07004547442143025,0.06136826619491215,1.2439059907700105
-0.0005048554826211067,5.299654294635179e-15,0.0006522963417574584,-0.06755322411519132,0.07181983468536121,0.06136826619491215,1.3698188099637627
-0.0004984768834113958,5.9347765904857005e-15,0.000718260914741028,-0.06904351335544318,0.07363767196073816,0.06136826619491215,1.5083169189466383
-0.0004920982550978544,6.655643323867261e-15,0.0007908473098136471,-0.0705445712608137,0.07549982389148001,0.06136826619491215,1.6607787052741767
-0.00048571962678431294,7.475857699655357e-15,0.0008707140513496194,-0.0720540568150461,0.0774071464106784,0.06136826619491215,1.8285825581508897
-0.00047934099847077153,8.411647752633505e-15,0.000958583332895148,-0.07356880964901082,0.07936045155741633,0.1227365323898243,2.012927076525896
-0.0004729623701572301,9.482358710713939e-15,0.0010552483328236841,-0.07508613759414479,0.0813605623442779,0.1227365323898243,2.2159697398806393
-0.0004665837418436887,1.0711304650775286e-14,0.0011615797298692632,-0.07660276324165267,0.08340827252117748,0.1227365323898243,2.439388582622571
-0.0004602051135301473,1.2126553618907524e-14,0.0012785332473948825,-0.07811412160405788,0.08550435023318514,0.1227365323898243,2.6848616487761396
-0.0004538264852166059,1.376226832285052e-14,0.0014071569690688466,-0.07961693526772755,0.08764953436272234,0.1227365323898243,2.9550258519076475
-0.00044744785690306447,1.5660106706295756e-14,0.0015486015122029523,-0.08110535169980747,0.08984451624035551,0.1227365323898243,3.2520986024091205
-0.00044106922858952306,1.787115813584385e-14,0.0017041284865118133,-0.08257375246503669,0.09208995793398564,0.1227365323898243,3.578596956149239
-0.00043469060027598165,2.0458687993830904e-14,0.0018751212389757916,-0.08401722143383857,0.09438646298617011,0.1227365323898243,3.937697201305405
-0.00042831197196244023,2.3501155068778777e-14,0.0020631000567325176,-0.08542873556818166,0.09673456909846812,0.1227365323898243,4.332515695145328
-0.0004219333436488988,2.7096825799433487e-14,0.0022697271965887965,-0.08679998426907777,0.09913475910492475,0.1227365323898243,4.766408516101356
-0.0004155547153353574,3.1369476376803945e-14,0.0024968297464760484,-0.08812324219281208,0.10158740976242028,0.1227365323898243,5.243390966940731
-0.0004091761452294769,3.647619071669271e-14,0.0027464044263911286,-0.08938926233281941,0.10409281735547231,0.1227365323898243,5.767418428870089
-0.0004027975751235964,4.261779324362885e-14,0.0030206450220809393,-0.0905878612846231,0.10665116843360833,0.1227365323898243,6.34328529493673
-0.000396418946810055,5.005307420329924e-14,0.0033219499294047192,-0.09170827038042102,0.1092625142065003,0.1227365323898243,6.976145540072207
-0.0003900403184965136,5.911836443859006e-14,0.0036529505024634236,-0.09273737994689149,0.11192678883313295,0.1227365323898243,7.671273001025676
-0.0003836616901829722,7.025462868878873e-14,0.004016528199784953,-0.09366208031071194,0.11464373992298475,0.1227365323898243,8.434780532989086
-0.00037728306186943076,8.404516466533093e-14,0.004415835616788194,-0.09446692077693877,0.11741294682517943,0.1227365323898243,9.27314056891287
-0.00037090443355588935,1.0126931059297675e-13,0.004854325291266519,-0.09513551425592787,0.12023378039231089,0.1227365323898243,10.193964212536068
-0.00036452580524234794,1.2297858856123596e-13,0.005335774850985064,-0.09564995198660423,0.12310538103346222,0.1227365323898243,11.205222145357537
-0.0003581471769288065,1.506075794590165e-13,0.005864321763113515,-0.09598951600449111,0.12602661482018424,0.1227365323898243,12.315184704526137
-0.0003517685486152651,1.8613490587791384e-13,0.006444489396248286,-0.09613290308768602,0.1289960588551564,0.18410479858473644,13.533440676411967
-0.0003453899203017237,2.323225939610173e-13,0.00708121948373598,-0.09605553258991988,0.13201198664086902,0.18410479858473644,14.870417876543332
-0.0003390112919881823,2.930743543416075e-13,0.007779928820070638,-0.09573141925892718,0.13507226200242028,0.18410479858473644,16.33774271142964
-0.0003326326636746409,3.7398085475538993e-13,0.00854653303681282,-0.09513083222878199,0.13817433177190808,0.18410479858473644,17.947700821261158
-0.00032625403536109946,4.831594127166331e-13,0.009387494611687525,-0.09422287011280897,0.14131521115700205,0.12273653250413159,19.713716514268462
-0.00031987540704755805,6.325699367625578e-13,0.010309879564964588,-0.0929718324569813,0.14449137400600862,0.12273653250413159,21.65083220767335
-0.00031349677873401664,8.401047699705694e-13,0.0113213995245296,-0.09134026304682422,0.14769870891384107,0.12273653250413159,23.77498926667708
-0.0003071181504204752,1.1329680866954589e-12,0.012430489454973865,-0.08928614068575491,0.15093245338099598,0.12273653250413159,26.104106747354137
-0.0003007395221069338,1.5532294201249316e-12,0.013646357038190128,-0.08676440086277579,0.15418712797258016,0.18410479869904375,28.657242372173055
-0.0002943608937933924,2.167116956749277e-12,0.014979037540924263,-0.08372482883755993,0.15745644853026802,0.18410479869904375,31.455910990204952
-0.0002879823236875119,3.0808599838943866e-12,0.016439498977601285,-0.08011358129793812,0.1607332164373326,0.18410479869904375,34.52294591487049
-0.0002816037535816314,4.468232581979839e-12,0.01803971343791919,-0.07587154764932715,0.16400925277756265,0.18410479869904375,37.883337931370306
-0.00027522512526809,6.619407873467744e-12,0.019792724756919195,-0.07093341361413046,0.1672752520220244,0.18410479869904375,41.56477467735399
-0.0002688464969545486,1.0029466562460253e-11,0.02171275459205419,-0.0652292999380113,0.17052065766262248,0.2454730648939559,45.59686154631468
-0.00026246786864100717,1.556229771644948e-11,0.02381533227633994,-0.05868218727336003,0.17373358173977513,0.2454730648939559,50.012080568949244
-0.00025608924032746575,2.4761045607901865e-11,0.026117358830449185,-0.051208735536461984,0.17690057074110788,0.18410479858473644,54.84644964491467
-0.00024971061201392434,4.045013592155233e-11,0.028637249618209275,-0.042716591745371325,0.18000649586637468,0.18410479858473644,60.13832394030996
-0.00024333198370038293,6.793122019340429e-11,0.03139510626473621,-0.03310790152792184,0.1830343628201641,0.2454730647796486,65.929714348162
-0.00023695335538684152,1.174188185041421e-10,0.03441277518186623,-0.022274158906375595,0.18596507771048318,0.2454730647796486,72.26694671744343
-0.0002305747270733001,2.0912847070637896e-10,0.03771405057792233,-0.010097142696929549,0.18877726415713958,0.2454730647796486,79.1994632557668
-0.0002241960987597587,3.841856787427126e-10,0.04132487380957142,0.0035506152940042806,0.19144700724330585,0.2454730648939559,86.78233958525716
-0.00021781747044621728,7.28638747111298e-10,0.04527343945901059,0.01880887357025754,0.1939475462575561,0.2454730648939559,95.07424712213685
-0.00021143884213267587,1.4277413224487964e-09,0.04959044406687706,0.035828276360861236,0.19624904059244905,0.306841331088868,104.13985028259756
-0.00020506021381913445,2.891978902127491e-09,0.054309272681204966,0.05477468447178794,0.19831818201423154,0.2454730647796486,114.04944689349327
-0.00019868158550559304,6.057550247191106e-09,0.05946628782708581,0.07582706839790318,0.2001178874047479,0.30684133097456073,124.87932777889631
-0.00019230295719205163,1.3121854590158943e-08,0.06510097581947918,0.09918055161591016,0.20160690371533166,0.30684133097456073,136.71201647604275
-0.00018592432887851022,2.939063859914135e-08,0.07125631254638229,0.1250471129077542,0.20273927392324545,0.30684133097456073,149.63818699529463
-0.0001795457005649688,6.803381208184761e-08,0.07797900854465363,0.1536573421092511,0.20346396393254942,0.3682095971694729,163.75588473041662
-0.0001731670722514274,1.6262434500285643e-07,0.0853198564928637,0.1852638345811148,0.20372434316171525,0.306841331088868,179.17160519927396
-0.00016678844393788598,4.009429232783435e-07,0.09333412625854377,0.22013861611066968,0.2034575334492344,0.36820959728378017,196.00167242946563
-0.00016040987383200548,1.0180035499101548e-06,0.10208182094589106,0.2585801659192854,0.20259384574720202,0.3682095971694729,214.37175952039644
-0.00015403130372612498,2.6567985188805077e-06,0.11162814509855035,0.3009117779850811,0.20105602660763253,0.36820959728378017,234.41910605256396
-0.00014765267541258357,7.110879320490939e-06,0.12204414847858104,0.3474878817661529,0.19875854124699374,0.3682095971694729,256.2927578054292
-0.00014127404709904216,1.946704714463658e-05,0.13340694553621163,0.3986924034776515,0.195606710297469,0.429577863364385,280.15458556693216
-0.00013489541878550075,5.4349785377999e-05,0.14580034455727053,0.4549446186670599,0.19149575877021024,0.4909461295592972,306.18084331350326
-0.00012851679047195933,0.0001542371743661712,0.1593156158089521,0.516702663679238,0.1863098503872139,0.4909461295592972,334.56282743467443
-0.00012213816215841792,0.000443328269101865,0.17405179879627225,0.5844651744126439,0.1799208804961977,0.4295778634786923,365.50879450348975
-0.00011575953384487651,0.0012857484684547457,0.19011687277093303,0.6587797139381297,0.17218734945781874,0.4909461295592972,399.2456392966172
-0.0001093809055313351,0.0037475606606059675,0.2076281664066865,0.7402399632976777,0.16295287756522253,0.5523143957542093,436.0191345292653
-0.00010300227721779368,0.01093233120858904,0.22671333809980707,0.8294988311750496,0.1520447931201556,0.5523143957542093,476.09812594654255
-9.662364890425227e-05,0.031785106924375105,0.24751138553183333,0.9272684539075897,0.13927242788252592,0.6136826620634288,519.7739929576533
-9.024502059071086e-05,0.09171631267104213,0.27017368449242707,1.0343283890117188,0.12442527352216383,0.6136826619491215,567.3648437170968
-8.386639227716945e-05,0.26155339558425145,0.2948649691807867,1.1515324041389365,0.10727098444163054,0.6750509281440336,619.2161144431097
-7.748776396362803e-05,0.7341401485389752,0.32176459050037687,1.279817372917736,0.08755312820850526,0.6750509281440336,675.7054836708821
-7.110913565008662e-05,2.0200864286364877,0.35106805234576094,1.4202095957047416,0.06498872749107919,0.7364191943389458,737.2432318160224
-6.473050733654521e-05,5.4283597585295755,0.3829876846486361,1.5738269064759918,0.03926555874821984,0.7364191943389458,804.2741589488268
-5.83518790230038e-05,14.193392079361884,0.4177531993672806,1.7418950599487861,0.010039246080429024,0.85915572672877,877.2817798870155
-5.1973250709462385e-05,35.98400347244759,0.45561104670352454,1.925732280856668,-0.023069806778141397,0.9205239929236821,956.7832900807106
-4.559462239592097e-05,88.16341779453622,0.4968186796276889,2.1267335791934,-0.060479360101377964,0.9205239930379895,1043.3193775106342
-3.921599408237956e-05,208.06808196762705,0.5416327610136508,2.346299115177221,-0.10264759322565738,0.9818922591185943,1137.4283329711634
-3.283742397649906e-05,471.43129974510725,0.5902748677973891,2.5856719670162085,-0.15007324354747503,1.0432605254278138,1239.5768908864802
-2.6458853870618563e-05,1021.7963689347614,0.642867025310968,2.845576912512412,-0.203290627297187,1.1046287915084185,1350.0207124198564
-2.008022555707715e-05,2109.654725017728,0.6992989718140473,3.1255340438866828,-0.26285377459943704,1.0432605253135065,1468.5272693696672
-1.3701597243535738e-05,4127.1115853900465,0.758995461746661,3.4226002388606394,-0.3292987190361076,1.0432605253135065,1593.89041161039
-7.3229689299943255e-06,7596.235915362147,0.8205409427253796,3.729342311138884,-0.40306682213517925,0.85915572672877,1723.1358158489518
-9.443406164529131e-07,13029.31697408934,0.8811603772549201,4.031045117578415,-0.48436529285447677,0.49094612967360446,1850.4366131480597
5.434287697088499e-06,20562.495135629124,0.9361605598463142,4.302751112466686,-0.5729410383532388,-0.1227365323898243,1965.937443491982
1.1812916010629912e-05,29365.42713253213,0.9786409433141604,4.507856207530441,-0.6677673924809957,-1.227365323898243,2055.1460469753665
1.8191544324171324e-05,37145.35000912628,1.0,4.601125465685214,-0.766704420077508,-2.7002037125761342,2100.0007360190866
2.4570172637712736e-05,40436.091436392475,0.9917295501754095,4.5384705782890045,-0.8662941807094449,-4.418515166033674,2082.632318030306
3.094880095125415e-05,36172.20799229117,0.9483690626305209,4.292459080080488,-0.9619249654126335,-6.320931418075951,1991.5754749112316
3.732742926479556e-05,23863.63332054663,0.8703862718765848,3.8668852858966267,-1.0485163357976532,-7.732401540444623,1827.8116194825045
4.370605757833697e-05,6529.978579430176,0.7651295024801537,3.3013291804490663,-1.1215848119567278,-8.530189001092788,1606.7719940700808
5.0084685891878386e-05,-10756.06205638058,0.6448795946028867,2.6609720728825397,-1.178238627648841,-8.468820734897877,1354.247092010534
5.64633142054198e-05,-23625.697056365367,0.5229832518800891,2.0166427335120183,-1.2176339645695793,-7.73240154055893,1098.2647114229326
6.284194251896121e-05,-30252.650926360504,0.41023313214484225,1.4257699709076341,-1.2407592572021566,-6.566404482741293,861.4882009905327
6.922057083250262e-05,-31277.404124904784,0.31308411212488585,0.9226430791285822,-1.2497945744493733,-5.216302626453225,657.4775503258151
7.559919914604404e-05,-28580.23094728307,0.23381130585823276,0.5189203057358298,-1.2474119492044373,-3.9275690364743774,491.00462158590005
8.197782745958545e-05,-24098.177088253968,0.17172715766240151,0.21015278855123495,-1.2362512254164846,-2.700203712461827,360.6277399514861
8.835639756546595e-05,-19234.7875350445,0.12456427883879109,-0.016655843397916772,-1.2186294212599549,-1.8410479858473643,261.58463207024147
9.473496767134645e-05,-14778.662487819747,0.08952843558189834,-0.17725780225114826,-1.1964356761533046,-1.0432605253135065,188.0098341093454
0.00010111359598488786,-11055.637954777234,0.0639190346371747,-0.28673483387797466,-1.1711371032940878,-0.552314395639902,134.2306169822095
0.00010749222429842927,-8116.72283128102,0.04541636564865177,-0.3579671949177818,-1.143835032510781,-0.18410479858473644,95.37443621778722
0.00011387085261197068,-5880.8734897343875,0.03215873757360744,-0.40124785387189055,-1.1153366452779665,0.18410479869904375,67.53481812109435
0.0001202494809255121,-4221.488575270491,0.022715439966401504,-0.4244510440249696,-1.086222981160546,0.3682095971694729,47.70232046279851
0.0001266281092390535,-3010.5586788948017,0.01601721487699196,-0.4334405361433649,-1.0569062926457915,0.4909461295592972,33.636042610229794
0.00013300673755259492,-2137.111007408758,0.011280408009029297,-0.43250974913833706,-1.0276750511292103,0.6136826619491215,23.689109647977276
0.00013938536586613633,-1512.1579190302573,0.007937089474660214,-0.4247403932788862,-0.9987286524404176,0.6136826619491215,16.668675879905347
0.00014576399417967774,-1067.513801354398,0.0055812104624885514,-0.4123536222640806,-0.9702024364255234,0.6750509281440336,11.720859417936985
0.00015214262249321916,-752.3998750181736,0.003922953497604093,-0.39688795017725714,-0.9421865906318326,0.6750509282583409,8.238210300380787
0.00015852125080676057,-529.6984221571984,0.0027565434832272076,-0.3794979649488676,-0.9147392014582068,0.6750509282583409,5.787794616506158
0.00016489987912030198,-372.61300279922204,0.0019363693772973141,-0.3608972074857468,-0.8878958523106426,0.6750509281440336,4.067085957448924
0.0001712785074338434,-261.9621008397842,0.001360128888306104,-0.3416484574657653,-0.8616763832789642,0.6750509281440336,2.855542136382006
0.0001776571357473848,-184.09463686212828,0.0009551335375803763,-0.32214875081226546,-0.8360897194773488,0.6750509281440336,2.0059752012461907
0.00018403576406092622,-129.3355238864867,0.0006709344898781517,-0.3026452984941216,-0.8111372069885668,0.6750509281440336,1.4076346058457974
0.00019041439237446763,-90.84546079036524,0.0004710119307876276,-0.28331133559513605,-0.7868148953521471,0.6136826619491215,0.9890838561103619
0.00019679302068800904,-63.800300299900194,0.00033055111643682844,-0.2642723403912435,-0.7631153811127,0.6136826619491215,0.6942285113299437
0.00020317164900155046,-44.80162250597541,0.00023222854639275156,-0.2456050981576986,-0.7400288027506534,0.6136826619491215,0.48711061292211516
0.00020955027731509187,-31.45782265813558,0.0001629345446459154,-0.22736672960204013,-0.7175438063501466,0.6136826619491215,0.3413609807091988
0.00021592884742097237,-22.086974973220286,0.0001142414623379407,-0.20958251767300687,-0.6956481015899578,0.6136826619491215,0.23971978982387557
0.00022230741752685287,-15.506819839476906,8.05308668939582e-05,-0.19227493612236932,-0.6743287251075312,0.6136826619491215,0.1687627320360084
0.00022868604584039428,-10.886606100635754,5.6184325739970834e-05,-0.17544960335263854,-0.6535724209135462,0.6136826619491215,0.11890101575264228
0.0002350646741539357,-7.642734055082099,3.979723073335144e-05,-0.15911120140597357,-0.6333659330186483,0.5523143958685166,0.0843813660180042
0.0002414433024674771,-5.365296498294215,2.8092162869985417e-05,-0.14325317545944818,-0.6136958883829405,0.49094612967360446,0.05945050787632114
0.0002478219307810185,-3.7664236145261167,1.9664514008989794e-05,-0.1278745890925496,-0.5945491188050772,0.49094612967360446,0.0402729246904111
0.00025420055909455993,-2.643968150060568,1.4046081434992708e-05,-0.11296701464139589,-0.5759126609224007,0.49094612967360446,0.028766374778865067
0.00026057918740810134,-1.8559909696224874,9.832257004494897e-06,-0.09852015168279836,-0.5577736684230674,0.49094612967360446,0.02109534150450105
0.00026695781572164275,-1.3028328282312347,7.023040717496354e-06,-0.08452463611088781,-0.5401196168844646,0.49094612967360446,0.015342066548728037
0.00027333644403518416,-0.9145244733492002,4.68202714499757e-06,-0.07096642189797128,-0.5229382745107096,0.49094612967360446,0.009588791592955023
0.0002797150723487256,-0.6419425735971429,3.277419001498299e-06,-0.057841763405121066,-0.506217585081938,0.49094612967360446,0.005753274955773014
0.000286093700662267,-0.45060034850498426,1.872810857999028e-06,-0.045133805321722134,-0.4899457703736979,0.49094612967360446,0.003835516637182009
0.0002924723289758084,-0.31628725881463743,1.872810857999028e-06,-0.03283318358491004,-0.47411146183881087,0.49094612967360446,0.003835516637182009
0.0002988509572893498,-0.22200715458755862,9.364054298716094e-07,-0.020934279792180637,-0.4587034226121966,0.429577863364385,0.0019177583185910046
0.0003052295856028912,-0.1558287345945561,9.36405428999514e-07,-0.009423047838454685,-0.44371076698076,0.3682095971694729,0.0019177583185910046
0.00031160821391643264,-0.10937638082328568,4.6820271537185247e-07,0.0017126855232075344,-0.42912284333277995,0.3682095971694729,0.0019177583185910046
0.00031798684222997405,-0.07677065505644151,-0.0,0.012481347978183401,-0.4149292926831982,0.3682095971694729,0.0019177583185910046
0.00032436547054351546,-0.053884363164725765,4.68202714499757e-07,0.022893239949661574,-0.40111996088572877,0.3682095971694729,0.0019177583185910046
0.0003307440988570569,-0.03782040711776014,4.68202714499757e-07,0.0329539798788184,-0.3876850010520153,0.3682095971694729,-0.0
0.0003371227271705983,-0.026545185001858727,4.68202714499757e-07,0.04267761387503081,-0.37461478576380863,0.3682095971694729,-0.0
0.0003435012972764788,-0.018631230183630988,-0.0,0.052075378760462955,-0.3618999363354501,0.3682095971694729,-0.0
0.0003498798673823593,-0.013076562105352827,-0.0,0.06114821097708812,-0.349531308182723,0.3682095971694729,-0.0
0.0003562584956959007,-0.009177873991024777,-0.0,0.06991296581399806,-0.33749999082276766,0.3682095971694729,-0.0
0.0003626371240094421,-0.006441498659152353,-0.0,0.07837619807268634,-0.32579730787399724,0.3682095971694729,-0.0
0.0003690157523229835,-0.004520930151078032,-0.0,0.08653978061131343,-0.31441477316226224,0.3682095971694729,-0.0
0.00037539438063652493,-0.0031729622469361873,-0.0,0.09442056872324084,-0.3033441346147195,0.30684133097456073,-0.0
0.00038177300895006635,-0.0022268971641769496,-0.0,0.10202324438625296,-0.29257734499726445,0.30684133097456073,-0.0
0.00038815163726360776,-0.0015629053278581157,-0.0,0.10935061688320909,-0.2821065619144123,0.2454730647796486,-0.0
0.00039453026557714917,-0.0010968881829044861,-0.0,0.11641860508277888,-0.2719241478093996,0.2454730647796486,-0.0
0.0004009088938906906,-0.000769820581271497,-0.0,0.12323095456370843,-0.26202262607018006,0.2454730647796486,-0.0
0.000407287522204232,-0.0005402745841987625,-0.0,0.1297895382098955,-0.2523947688173147,0.2454730647796486,-0.0
0.0004136661505177734,-0.00037917273555634033,-0.0,0.1361093384437667,-0.24303346522213634,0.2454730647796486,-0.0
0.0004200447788313148,-0.0002661069594640403,-0.0,0.14219222813202204,-0.23393183855725033,0.2454730647796486,-0.0
0.00042642340714485623,-0.00018675559384696177,-0.0,0.1480456984751445,-0.22508314377733482,0.2454730647796486,-0.0
0.00043280203545839765,-0.00013106575788165067,-0.0,0.15367911351452412,-0.21648084799138056,0.2454730647796486,-0.0
0.00043918066377193906,-9.198191006756265e-05,-0.0,0.1590915369156158,-0.20811853535909927,0.2454730647796486,-0.0
0.00044555929208548047,-6.45527902604255e-05,-0.0,0.1642979511008531,-0.19999000219451543,0.2454730647796486,-0.0
0.0004519379203990219,-4.530242945538589e-05,-0.0,0.1692983560917105,-0.1920891618623574,0.2454730647796486,-0.0
0.0004583165487125633,-3.1792608219301844e-05,-0.0,0.17410024313163397,-0.18441010330337157,0.2454730647796486,-0.0
0.0004646951188184438,-2.2311456808812552e-05,-0.0,0.1787073578637791,-0.17694708371862944,0.2454730647796486,-0.0
0.0004710736889243243,-1.565759965353479e-05,-0.0,0.1831271914886498,-0.16969445541292125,0.2454730647796486,-0.0
0.0004774523172378657,-1.0988636354793128e-05,-0.0,0.18736723527116658,-0.16264676089833915,0.2454730647796486,-0.0
0.0004838309455514071,-7.711540961018064e-06,-0.0,0.1914274892113015,-0.15579865242202043,0.2454730647796486,-0.0
0.0004902095738649485,-5.411403856101131e-06,-0.0,0.19531544457398894,-0.14914493586010952,0.2454730647796486,-0.0
0.0004965882021784899,-3.7973096066899625e-06,-0.0,0.19903765613922011,-0.14268054145508852,0.18410479858473644,-0.0
0.0005029668304920314,-2.6646235785085023e-06,-0.0,0.20259693318988917,-0.13640053113146988,0.18410479858473644,-0.0
0.0005093454588055728,-1.8697821087306218e-06,-0.0,0.2059970212875445,-0.1303000838644192,0.18410479858473644,-0.0
0.0005157240871191142,-1.3126144305531864e-06,-0.0,0.20924447533678928,-0.1243745176268085,0.18410479858473644,-0.0
0.0005221027154326556,-9.219487798405748e-07,-0.0,0.21234304089490913,-0.11861924183733964,0.1227365323898243,-0.0
0.000528481343746197,-6.475317438363948e-07,-0.0,0.21529740002983516,-0.11302981588589232,0.1227365323898243,-0.0
0.0005348599720597384,-4.5405086572772564e-07,-0.0,0.2181075527158371,-0.10760189426603525,0.1227365323898243,-0.0
0.0005412386003732798,-3.1806283483929365e-07,-0.0,0.22078848146548832,-0.10233124486416519,0.1227365323898243,-0.0
0.0005476172286868212,-2.2315327635549886e-07,-0.0,0.223331758610651,-0.09721373798603959,0.1227365323898243,-0.0
0.0005539958570003627,-1.56400889498906e-07,-0.0,0.22574768461746975,-0.0922453609880734,0.1227365323898243,-0.0
0.0005603744853139041,-1.1035607460472386e-07,-0.0,0.22803719590642244,-0.08742218901471588,0.1227365323898243,-0.0
0.0005667531136274455,-7.693779695575093e-08,-0.0,0.23020965650168734,-0.08274041791891175,0.1227365323898243,-0.0
0.0005731317419409869,-5.416791358192646e-08,-0.0,0.23225851158035224,-0.07819632036811351,0.1227365323898243,-0.0
0.0005795103702545283,-3.834263420304792e-08,-0.0,0.2341978072302428,-0.07378627144912173,0.1227365323898243,-0.0
0.0005858889985680697,-2.714709001423771e-08,-0.0,0.23602286140492332,-0.0695067413524176,0.1227365323898243,-0.0
0.0005922676268816111,-1.92344485572558e-08,-0.0,0.2377421017725664,-0.06535428805647861,0.1227365323898243,-0.0
0.0005986462551951525,-1.2794908790496074e-08,-0.0,0.2393592739548742,-0.06132556098563543,0.1227365323898243,-0.0
0.000605024883508694,-9.175294397425115e-09,-0.0,0.24087250512815134,-0.057417286378720275,0.1227365323898243,-0.0
0.0006114035118222354,-6.271186740010341e-09,-0.0,0.24228835013679165,-0.0536262819204165,0.1227365323898243,-0.0
0.0006177821401357768,-3.914231134372199e-09,-0.0,0.24360680898082993,-0.04994944759665105,0.1227365323898243,-0.0
0.0006241607684493182,-2.6936653692480342e-09,-0.0,0.24483630932414122,-0.046383756550041934,0.1227365323898243,-0.0
0.0006305393967628596,-2.1044249019509133e-09,-0.0,0.24597216910308506,-0.04292626239553603,0.1227365323898243,-0.0
0.000636918025076401,-1.0943006495302127e-09,-0.0,0.24702468880527353,-0.039574091904760696,0.1227365323898243,-0.0
0.0006432966533899424,-6.734161319431539e-10,-0.0,0.24799293201026365,-0.036324450492761645,0.1227365323898243,-0.0
0.0006496752817034838,-8.417643798908301e-11,-0.0,0.2488806443569552,-0.033174609415599784,0.1227365323898243,-0.0
0.0006560537936017034,-8.417643798908301e-11,-0.0,0.24968688944635173,-0.03012191765829383,0.1227365323898243,-0.0
0.000662432305499923,2.52531627982494e-10,-0.0,0.2504172856809783,-0.02716378181674867,0.1227365323898243,-0.0
0.0006688109338134644,-0.0,-0.0,0.25106996025855144,-0.024297682558000706,0.1227365323898243,-0.0
0.0006751895621270058,-0.0,-0.0,0.25165708646897367,-0.021521159988881954,0.1227365323898243,-0.0
0.0006815681904405472,-5.89239693954071e-10,-0.0,0.2521693002236015,-0.018831824629526484,0.1227365323898243,-0.0
0.0006879468187540887,-5.47152248302392e-10,-0.0,0.25261596562826916,-0.01622733820973707,0.1227365323898243,-0.0
0.0006943254470676301,-4.2088643431114505e-10,-0.0,0.252998019043301,-0.013705431958157984,0.1227365323898243,-0.0
0.0007007040753811715,-3.3670613562109194e-10,-0.0,0.25331639688915386,-0.011263889227565415,0.1227365323898243,-0.0
0.0007070827036947129,-8.417836833956809e-11,-0.0,0.25357390836710075,-0.0089005532677588,0.1227365323898243,-0.0
0.0007134613320082543,8.417645161548178e-11,-0.0,0.2537696171167966,-0.006613321281588185,0.1227365323898243,-0.0
0.0007198399603217957,2.525316688620649e-10,-0.0,0.2539110143215336,-0.0044001457966365955,0.1227365323898243,-0.0
0.0007262185886353371,-8.417450763859795e-11,-0.0,0.2539943544197495,-0.0022590305501594752,0.1227365323898243,-0.0
0.0007325972169488785,-3.3670613562109194e-10,-0.0,0.25402431939348447,-0.00018803191078088427,0.1227365323898243,-0.0
0.00073897584526242,-2.525296976320089e-10,-0.0,0.25400184566318845,0.0018147444578503866,0.1227365323898243,-0.0
0.0007453544735759614,3.7879454644801334e-10,-0.0,0.25393442447230047,0.0037511442400396753,0.1227365323898243,-0.0
0.0007517331018895028,-0.0,-0.0,0.25381456457738855,0.005622965311062267,0.06136826619491215,-0.0
0.0007581117302030442,-8.417643798908296e-11,-0.0,0.25364601160016864,0.00743196023049304,0.06136826619491215,-0.0
0.0007644903585165856,2.52531627982494e-10,-0.0,0.25343251116234977,0.009179836635135604,0.06136826619491215,-0.0
0.000770868986830127,8.417836833956809e-11,-0.0,0.2531778088856689,0.010868257924867437,0.06136826619491215,-0.0
0.0007772476151436684,3.3670613562109194e-10,-0.0,0.25288096834963414,0.012498845663095108,0.06136826619491215,-0.0
0.0007836262434572098,3.3670806597157696e-10,-0.0,0.25253730757222626,0.014073179576748194,0.06136826619491215,-0.0
0.0007900048717707513,2.52531627982494e-10,-0.0,0.25216274540063344,0.015592799156588144,0.06136826619491215,-0.0
0.0007963835000842927,5.892377636035858e-10,-0.0,0.25174323576843466,0.017059199999373508,0.06136826619491215,-0.0
0.0008027621283978341,3.7879454644801334e-10,-0.0,0.2512900155408128,0.018473843409666,0.06136826619491215,-0.0
0.0008091407567113755,-3.3670806597157696e-10,-0.0,0.2508030847177191,0.01983814862694714,0.06136826619491215,-0.0
0.0008155193850249169,-8.417643798908301e-11,-0.0,0.2502786976774794,0.0211535019701887,0.06136826619491215,-0.0
0.0008218980133384583,-4.629727229552015e-10,-0.0,0.24972434566351867,0.022421251351112788,-0.0,-0.0
0.0008282766416519997,-5.050613256145029e-10,-0.0,0.24913534663363607,0.02364270993201917,-0.0,-0.0
0.0008346552699655411,-2.5253162798249395e-10,-0.0,0.24851825547096032,0.02481915886916479,-0.0,-0.0
0.0008410338982790826,8.417643798908301e-11,-0.0,0.24786932649363572,0.0259518445693832,-0.0,-0.0
0.000847412526592624,5.89239693954071e-10,-0.0,0.247192305383504,0.027041980519007764,-0.0,-0.0
0.0008537911549061654,-8.417836833956809e-11,-0.0,0.24649093770214145,0.02809075002724271,-0.0,-0.0
0.0008601697832197068,-0.0,-0.0,0.24575866866527316,0.029099306226160998,-0.0,-0.0
0.0008665484115332482,8.417836833956809e-11,-0.0,0.24500486230136811,0.030068769327339644,-0.0,-0.0
0.0008729270398467896,2.525296976320089e-10,-0.0,0.24422577298443354,0.031000233937511244,-0.0,-0.0
0.000879305668160331,3.3670806597157696e-10,-0.0,0.24342420993720995,0.03189476631520457,-0.0,-0.0
0.0008856842964738724,8.417643798908301e-11,-0.0,0.24259923673922645,0.03275340254181396,-0.0,-0.0
0.0008920629247874139,-1.930350485066653e-15,-0.0,0.24175272623140392,0.03357714852161098,-0.0,-0.0
0.0008984415531009553,2.525296976320089e-10,-0.0,0.24088561481276666,0.034366993698611244,-0.0,-0.0
0.0009048200649991749,2.525296976320089e-10,-0.0,0.2399997752683168,0.03512389459633126,-0.0,-0.0
0.0009111985768973944,2.52531627982494e-10,-0.0,0.23909427121204868,0.03584878213344735,-0.0,-0.0
0.0009175772052109359,2.52531627982494e-10,-0.0,0.23817191187091674,0.03654256528163785,-0.0,-0.0
0.0009239558335244773,-1.930350485066653e-15,-0.0,0.2372289515974677,0.03720613289448931,-0.0,-0.0
0.0009303344618380187,3.3670806597157696e-10,-0.0,0.23627288166089178,0.03784034273401026,-0.0,-0.0
0.0009367130901515601,-0.0,-0.0,0.2352999564137357,0.03844603610195122,-0.0,-0.0
0.0009430917184651015,8.417643798908301e-11,-0.0,0.2343111122807122,0.03902403052414569,-0.0,-0.0
0.0009494703467786429,1.6835325964292594e-10,-0.0,0.23330728566082473,0.03957512157942286,-0.0,-0.0
0.0009558489750921843,8.417836833956809e-11,-0.0,0.23229222217578924,0.04010008289961597,-0.0,-0.0
0.0009622276034057257,2.525296976320089e-10,-0.0,0.23126217620388978,0.040599671656300275,-0.0,-0.0
0.0009686062317192671,3.3670806597157696e-10,-0.0,0.2302208933668493,0.041074619416219295,-0.0,-0.0
0.0009749848600328086,8.417836833956809e-11,-0.0,0.2291655644419273,0.0415256449436901,-0.0,-0.0
0.00098136348834635,-3.3670613562109194e-10,-0.0,0.22810180787457687,0.04195344688495499,-0.0,-0.0
0.0009877421166598914,-0.0,-0.0,0.22702587804309599,0.042358700110335,-0.0,-0.0
0.0009941207449734328,8.417836833956809e-11,-0.0,0.22593964772398206,0.042742066687726885,-0.0,-0.0
0.0010004993732869742,5.892378181095556e-10,-0.0,0.22484592620438512,0.04310419039586521,-0.0,-0.0
0.0010068780016005156,1.6835325964292594e-10,-0.0,0.22374377699941775,0.043445700382145444,-0.0,-0.0
0.001013256629914057,-8.417643798908296e-11,-0.0,0.22262851812704676,0.043767202018050344,-0.0,-0.0
0.0010196352582275984,-8.417643798908296e-11,-0.0,0.22150857723395637,0.044069293359384656,-0.0,-0.0
0.0010260138865411399,-2.525296976320089e-10,-0.0,0.2203802086984515,0.044352548686048855,-0.0,-0.0
0.0010323925148546813,-5.892377636035858e-10,-0.0,0.21924622173896105,0.04461753496225908,-0.0,-0.0
0.0010387711431682227,-6.734161319431539e-10,-0.0,0.2181038071155886,0.04486479720524188,-0.0,-0.0
0.001045149771481764,-5.050613256145029e-10,-0.0,0.21695764684902571,0.04509486762980164,-0.0,-0.0
0.0010515283997953055,-0.0,-0.0,0.21580399536049133,0.04530827296399006,-0.0,-0.0
0.001057907028108847,-0.0,-0.0,0.2146465982502549,0.045505510673195526,-0.0,-0.0
0.0010642856564223883,-3.3670613562109194e-10,-0.0,0.21348170989657253,0.045687072736047406,-0.0,-0.0
0.0010706642847359297,-0.0,-0.0,0.21231682154289713,0.04585344015767817,-0.0,-0.0
0.0010770429130494712,-8.417643798908296e-11,-0.0,0.21114444194578974,0.046005079311889685,-0.0,-0.0
0.0010834215413630126,1.6835325964292594e-10,-0.0,0.20996457110525035,0.04614244559897215,-0.0,-0.0
0.001089800169676554,-4.2088643431114505e-10,-0.0,0.20878750946596303,0.04626597430114303,-0.0,-0.0
0.0010961787979900954,-8.417701649289425e-10,-0.0,0.20760482942417857,0.046376098871692396,-0.0,-0.0
0.0011025574263036368,-3.7879744197374093e-10,-0.0,0.20642495858363918,0.04647323813257968,-0.0,-0.0
0.0011089360546171782,-2.5253162798249395e-10,-0.0,0.2052375964996678,0.046557798103348494,-0.0,-0.0
0.0011153146829307196,-3.3670806597157696e-10,-0.0,0.20404648877249895,0.046630173830039194,-0.0,-0.0
0.001121693311244261,-8.417643798908301e-11,-0.0,0.20285538108828605,0.04669075121410788,-0.0,-0.0
0.0011280719395578025,-8.417836833956809e-11,-0.0,0.20166708258385074,0.04673991067025795,-0.0,-0.0
0.0011344505678713439,3.3670806597157696e-10,-0.0,0.20047222925644737,0.04677801066619693,-0.0,-0.0
0.0011408291961848853,6.31328878123855e-10,-0.0,0.1992783123495079,0.046805409669623876,-0.0,-0.0
0.0011472078244984267,7.155045427700755e-10,-0.0,0.19808439542110792,0.04682245334582411,-0.0,-0.0
0.0011535863363966463,6.734161319431539e-10,-0.0,0.19688860567323363,0.04682947638658606,-0.0,-0.0
0.0011599648482948659,1.2626948285983723e-10,-0.0,0.19569375234582329,0.04682680799693911,-0.0,-0.0
0.0011663434766084073,-0.0,-0.0,0.19450170824114646,0.04681476457949894,-0.0,-0.0
0.0011727221049219487,-1.683548063286511e-10,-0.0,0.19330685491374308,0.046793655221213766,-0.0,-0.0
0.00117910073323549,-8.417643798908296e-11,-0.0,0.19211293798533613,0.04676377803553496,-0.0,-0.0
0.0011854793615490315,-4.2088450396066e-10,-0.0,0.1909180846579188,0.046725432964822275,-0.0,-0.0
0.001191857989862573,-8.417836833956809e-11,-0.0,0.18973072257396137,0.04667889983335428,-0.0,-0.0
0.0011982366181761143,-2.525296976320089e-10,-0.0,0.18853961486827397,0.04662445663649484,-0.0,-0.0
0.0012046152464896558,-8.417643798908296e-11,-0.0,0.1873522527843026,0.0465623722250214,-0.0,-0.0
0.0012109938748031972,1.6835325964292594e-10,-0.0,0.1861648907003312,0.04649290813404616,-0.0,-0.0
0.0012173725031167386,2.525296976320089e-10,-0.0,0.18497752861635983,0.04641632406975596,-0.0,-0.0
0.00122375113143028,2.525296976320089e-10,-0.0,0.18379391215410443,0.04633286327809654,-0.0,-0.0
0.0012301297597438214,7.996809807591584e-10,-0.0,0.18261404131356504,0.04624276900500941,-0.0,-0.0
0.0012365083880573628,7.155045427700755e-10,-0.0,0.1814379160947347,0.04614627718076658,-0.0,-0.0
0.0012428870163709042,2.52531627982494e-10,-0.0,0.1802589816531917,0.04604361276214314,-0.0,-0.0
0.0012492656446844456,-8.417643798908301e-11,-0.0,0.17908660205608432,0.04593499887699521,-0.0,-0.0
0.001255644272997987,-1.683548063286511e-10,-0.0,0.1779170316817035,0.0458206513375094,-0.0,-0.0
0.0012620229013115285,-3.3670806597157696e-10,-0.0,0.1767512069075572,0.04570077681129015,-0.0,-0.0
0.0012684015296250699,-8.417836833956809e-11,-0.0,0.17558631855388876,0.045575583794860874,-0.0,-0.0
0.0012747801579386113,-2.5253162798249395e-10,-0.0,0.1744251758219224,0.04544526066665961,-0.0,-0.0
0.0012811587862521527,-2.525296976320089e-10,-0.0,0.17326777871168597,0.04531000677861916,-0.0,-0.0
0.0012875374145656941,-2.525296976320089e-10,-0.0,0.1721141272231516,0.045170008680260686,-0.0,-0.0
0.0012939160428792355,8.417643798908301e-11,-0.0,0.17096422135634717,0.04502544377651898,-0.0,-0.0
0.001300294671192777,1.2626755250935213e-10,-0.0,0.16981525188851823,0.04487649130124358,-0.0,-0.0
0.0013066732995063183,-0.0,-0.0,0.16867283728662028,0.044723319514787134,-0.0,-0.0
0.0013130519278198598,-3.3670806597157696e-10,-0.0,0.16753416826348239,0.044566098506417,-0.0,-0.0
0.0013194305561334012,-3.3670613562109194e-10,-0.0,0.16639924490500946,0.04440498556298258,-0.0,-0.0
0.0013258091844469426,3.367099963220621e-10,-0.0,0.1652680671252966,0.044240141629167,-0.0,-0.0
0.001332187812760484,3.367099963220621e-10,-0.0,0.1641443806104972,0.04407171850506909,-0.0,-0.0
0.0013385664410740254,2.52531627982494e-10,-0.0,0.16302069409569778,0.043899862504035006,-0.0,-0.0
0.0013449450693875668,1.930350485117416e-15,-0.0,0.16190075320261435,0.0437247144526646,-0.0,-0.0
0.0013513236977011082,4.2088643431114505e-10,-0.0,0.1607920491746859,0.04354641334864085,-0.0,-0.0
0.0013577023260146496,3.3670806597157696e-10,-0.0,0.15968053592402393,0.043365096360719314,-0.0,-0.0
0.001364080954328191,8.417836833956809e-11,-0.0,0.15857838674052407,0.04318089334200503,-0.0,-0.0
0.0013704595826417325,-0.0,-0.0,0.15747717395602065,0.04299393414559252,-0.0,-0.0
0.0013768382109552739,-2.525296976320089e-10,-0.0,0.15638345241494922,0.042804346795659386,-0.0,-0.0
0.0013832168392688153,4.629756184809291e-10,-0.0,0.15529347649560074,0.04261224834288849,-0.0,-0.0
0.0013895954675823567,4.2088643431114505e-10,-0.0,0.1542072461979683,0.042417763153619524,-0.0,-0.0
0.0013959740958958981,-8.417643798908296e-11,-0.0,0.15313131634499896,0.0422209991339532,-0.0,-0.0
0.0014023527242094395,-3.3670617650035027e-10,-0.0,0.1520544501102449,0.0420220660188986,-0.0,-0.0
0.0014087312361076591,-5.892378044828443e-10,-0.0,0.15098601150072852,0.041821073543464836,-0.0,-0.0
0.0014151097480058787,1.930350485117416e-15,-0.0,0.14992225493337807,0.0416181241269978,-0.0,-0.0
0.0014214883763194201,2.52531627982494e-10,-0.0,0.1488622439877576,0.041413318359924456,-0.0,-0.0
0.0014278670046329615,5.050593952640178e-10,-0.0,0.1478087878865727,0.04120675134592117,-0.0,-0.0
0.001434245632946503,5.050593952640178e-10,-0.0,0.14675814100383064,0.040998520017579074,-0.0,-0.0
0.0014406242612600444,-8.41783819662794e-11,-0.0,0.14571592174631925,0.04078871216291137,-0.0,-0.0
0.0014470028895735858,-0.0,-0.0,0.14467838453098777,0.040577421056671226,-0.0,-0.0
0.0014533815178871272,8.417643798908301e-11,-0.0,0.1436445929373723,0.0403647290001234,-0.0,-0.0
0.0014597601462006686,2.52531627982494e-10,-0.0,0.14261829258718886,0.04015072012344105,-0.0,-0.0
0.00146613877451421,-3.367081204775467e-10,-0.0,0.14159948348043738,0.039935476727880455,-0.0,-0.0
0.0014725174028277514,-5.892378044828443e-10,-0.0,0.14058441999538795,0.03971907197012,-0.0,-0.0
0.0014788960311412928,-4.2088644793785635e-10,-0.0,0.13957310213207547,0.039501588151413865,-0.0,-0.0
0.0014852746594548342,-3.3670806597157696e-10,-0.0,0.13856927551218798,0.039283092941687726,-0.0,-0.0
0.0014916532877683757,2.525296976320089e-10,-0.0,0.13756544889229352,0.039063657668698876,-0.0,-0.0
0.001498031916081917,-3.3671000994877334e-10,-0.0,0.136572859137561,0.038843353660206734,-0.0,-0.0
0.0015044105443954585,-3.3671000994877334e-10,-0.0,0.1355840150045445,0.0386222449282948,-0.0,-0.0
0.0015107891727089999,-1.6835481995536234e-10,-0.0,0.13460266211494604,0.03840039548505721,-0.0,-0.0
0.0015171678010225413,-3.3670806597157696e-10,-0.0,0.13362880046878653,0.03817786385583536,-0.0,-0.0
0.0015235464293360827,1.6835325964292594e-10,-0.0,0.13265493882262705,0.037954714052717026,-0.0,-0.0
0.0015299250576496241,-8.417836833956809e-11,-0.0,0.1316913776211586,0.0377310046010394,-0.0,-0.0
0.0015363036859631655,-1.930350485066653e-15,-0.0,0.1307324984618631,0.03750678853939335,-0.0,-0.0
0.001542682314276707,3.3670806597157696e-10,-0.0,0.12977549212202794,0.03728211890636763,-0.0,-0.0
0.0015490609425902484,-0.0,-0.0,0.1288278498278665,0.037057050569469965,-0.0,-0.0
0.0015554395709037898,3.3670806597157696e-10,-0.0,0.12788676237816152,0.03683162925161533,-0.0,-0.0
0.0015618181992173312,-0.0,-0.0,0.12694754772644243,0.03660590799139672,-0.0,-0.0
0.0015681968275308726,-8.417643798908296e-11,-0.0,0.12601863354087492,0.036379928853903884,-0.0,-0.0
0.001574575455844414,2.52531627982494e-10,-0.0,0.12509252855655947,0.036153739390970774,-0.0,-0.0
0.0015809540841579554,2.5253355833297903e-10,-0.0,0.12417391483714352,0.03592737983877241,-0.0,-0.0
0.0015873327124714968,6.734161319431539e-10,-0.0,0.12326091955890392,0.035700897749142736,-0.0,-0.0
0.0015937113407850383,5.892397348336419e-10,-0.0,0.12235073346044191,0.03547432421367251,-0.0,-0.0
0.0016000899690985797,3.367081204775467e-10,-0.0,0.12145178424860936,0.03524770312636197,-0.0,-0.0
0.001606468597412121,4.208864888171148e-10,-0.0,0.12055377145722677,0.035021072894465044,-0.0,-0.0
0.0016128472257256625,1.6835481995504985e-10,-0.0,0.11966512269007828,0.0347944646095746,-0.0,-0.0
0.001619225854039204,3.3670806597157696e-10,-0.0,0.11878115596509577,0.03456791119218765,-0.0,-0.0
0.0016256044823527453,3.3670806597157696e-10,-0.0,0.11789718924012721,0.0343414510495581,-0.0,-0.0
0.0016319831106662867,1.1784774984372278e-09,-0.0,0.11702820500201565,0.03411511161544089,-0.0,-0.0
0.0016383617389798281,6.734161319431539e-10,-0.0,0.1161592207639041,0.03388892215250778,-0.0,-0.0
0.0016447403672933696,-8.41783683395681e-11,-0.0,0.11529772776922455,0.03366291009450946,-0.0,-0.0
0.001651118995606911,-2.525296976320089e-10,-0.0,0.11444372601797699,0.033437106533030336,-0.0,-0.0
0.0016574975075051305,-4.62973879962824e-10,-0.0,0.11359253346797453,0.033211537072908456,-0.0,-0.0
0.0016638760194033501,-5.892377636035858e-10,-0.0,0.11274695938062988,0.032986221832229205,-0.0,-0.0
0.0016702546477168915,-7.155035775948329e-10,-0.0,0.11190794011624632,0.03276118824474752,-0.0,-0.0
0.001676633276030433,-6.313259825981274e-10,-0.0,0.11107641209529474,0.0325364582574614,-0.0,-0.0
0.0016830119043439744,-8.417643798908301e-11,-0.0,0.1102486296745847,0.0323120538173752,-0.0,-0.0
0.0016893905326575158,-3.3670806597157696e-10,-0.0,0.1094283385402556,0.03208799321365535,-0.0,-0.0
0.0016957691609710572,-2.525296976320089e-10,-0.0,0.10861179300616104,0.03186429473547462,-0.0,-0.0
0.0017021477892845986,8.417836833956809e-11,-0.0,0.10780273871551244,0.03164097850091627,-0.0,-0.0
0.00170852641759814,3.3670806597157696e-10,-0.0,0.10699743002509839,0.031418060970231976,-0.0,-0.0
0.0017149050459116814,4.6297368813044407e-10,-0.0,0.10619961262106528,0.031195556774754468,-0.0,-0.0
0.0017212836742252228,3.3670806597157696e-10,-0.0,0.10540835001851878,0.030973480545824918,-0.0,-0.0
0.0017276623025387643,8.417643798908301e-11,-0.0,0.10461896023543961,0.030751852401518127,-0.0,-0.0
0.0017340409308523057,-8.417836833956809e-11,-0.0,0.10383706171725995,0.030530675999678382,-0.0,-0.0
0.001740419559165847,-4.2088450396066e-10,-0.0,0.10306078160158443,0.03030996871501051,-0.0,-0.0
0.0017467981874793885,-0.0,-0.0,0.10229199275081538,0.03008974152101563,-0.0,-0.0
0.00175317681579293,-1.683532596429259e-10,-0.0,0.10152507669802523,0.029870002647821692,-0.0,-0.0
0.0017595554441064713,-0.0,-0.0,0.10076846111139362,0.029650763068928766,-0.0,-0.0
0.0017659340724200127,-1.683532596429259e-10,-0.0,0.10001184552476201,0.029432031928920056,-0.0,-0.0
0.0017723127007335541,-1.6835518999341094e-10,-0.0,0.0992636576020333,0.029213814714547186,-0.0,-0.0
0.0017786913290470956,8.417450763859794e-11,-0.0,0.09852108808179479,0.028996119655937052,-0.0,-0.0
0.001785069957360637,8.417643798908301e-11,-0.0,0.09778694622545916,0.0287789522398381,-0.0,-0.0
0.0017914485856741784,2.52531627982494e-10,-0.0,0.09705280436912354,0.028562318867460374,-0.0,-0.0
0.0017978272139877198,8.417643798908301e-11,-0.0,0.09632709017668385,0.028346223196636523,-0.0,-0.0
0.0018042058423012612,-1.683532596429259e-10,-0.0,0.09560699438674829,0.028130668885202367,-0.0,-0.0
0.0018105844706148026,-1.930350485066653e-15,-0.0,0.09489438986171922,0.02791565684761528,-0.0,-0.0
0.001816963098928344,8.417643798908301e-11,-0.0,0.09418365813466903,0.027701194399541617,-0.0,-0.0
0.0018233417272418854,-5.050613664937613e-10,-0.0,0.0934794812520614,0.027487278797608216,-0.0,-0.0
0.0018297203555554269,-1.683532868957855e-10,-0.0,0.09278279561288576,0.02727391095627244,-0.0,-0.0
0.0018360989838689683,-3.367081204775467e-10,-0.0,0.09208985559542612,0.027061093618908513,-0.0,-0.0
0.0018424776121825097,1.683532868957855e-10,-0.0,0.09140066119968247,0.026848824956600643,-0.0,-0.0
0.001848856240496051,3.36710037201633e-10,-0.0,0.09071895804737083,0.026637104054891454,-0.0,-0.0
0.0018552348688095925,3.3670806597157696e-10,-0.0,0.09004474613849119,0.026425928170403557,-0.0,-0.0
0.001861613497123134,4.2088450396066e-10,-0.0,0.08937053422961153,0.02621529638867958,-0.0,-0.0
0.0018679921254366753,2.52531627982494e-10,-0.0,0.08870381356416387,0.02600520505188476,-0.0,-0.0
0.0018743707537502167,4.2088451758705875e-10,-0.0,0.08804458414214822,0.02579565050218856,-0.0,-0.0
0.0018807493820637582,4.2088451758705875e-10,-0.0,0.0873891003203671,0.025586628167294623,-0.0,-0.0
0.0018871280103772996,4.2088643431114505e-10,-0.0,0.08673829856226133,0.02537813530383083,-0.0,-0.0
0.001893506638690841,1.683548063286511e-10,-0.0,0.08609405162710966,0.025170165510586085,-0.0,-0.0
0.0018998852670043824,4.2088643431114505e-10,-0.0,0.08545261391467757,0.02496271330081194,-0.0,-0.0
0.001906263778902602,4.2088643431114505e-10,-0.0,0.08482054024367032,0.024755772273298355,-0.0,-0.0
0.0019126422908008216,-1.6835518999341094e-10,-0.0,0.08419127579538264,0.024549336026836344,-0.0,-0.0
0.001919020919114363,3.3670806597157696e-10,-0.0,0.08356762977106662,0.024343399989132708,-0.0,-0.0
0.0019253995474279044,5.050620989573655e-10,-0.0,0.08294772938567128,0.024137952272228962,-0.0,-0.0
0.0019317781757414458,2.525296976320089e-10,-0.0,0.08233625664696718,0.02393299013274982,-0.0,-0.0
0.0019381568040549872,2.52531627982494e-10,-0.0,0.08172665670625592,0.023728503511652597,-0.0,-0.0
0.0019445354323685286,2.52531627982494e-10,-0.0,0.08112548441223588,0.02352448234989459,-0.0,-0.0
0.00195091406068207,-8.417643798908296e-11,-0.0,0.08052805775713655,0.0233209211607263,-0.0,-0.0
0.0019572926889956117,-8.417643798908296e-11,-0.0,0.07993624952600885,0.023117809885102918,-0.0,-0.0
0.001963671317309153,5.892377636035858e-10,-0.0,0.07935005971884583,0.022915139378441234,-0.0,-0.0
0.0019700499456226945,2.525296976320089e-10,-0.0,0.07876667913015353,0.02271290232507489,-0.0,-0.0
0.001976428573936236,1.6835325964292594e-10,-0.0,0.07818985338588286,0.022511088665959075,-0.0,-0.0
0.0019828072022497773,8.417643798908301e-11,-0.0,0.07761958248605473,0.022309688342054275,-0.0,-0.0
0.0019891858305633187,-0.0,-0.0,0.07705212080469034,0.022108693123232524,-0.0,-0.0
0.00199556445887686,-0.0,-0.0,0.07649027754728366,0.021908092035993768,-0.0,-0.0
0.0020019430871904016,-5.892377636035858e-10,-0.0,0.07593405271386258,0.021707876850211097,-0.0,-0.0
0.002008321715503943,-5.89239693954071e-10,-0.0,0.07538438272060728,0.021508042079130787,-0.0,-0.0
0.0020147003438174844,-5.050613256145029e-10,-0.0,0.0748375219500646,0.021308578578172796,-0.0,-0.0
0.002021078972131026,-3.3670806597157696e-10,-0.0,0.07429534322171578,0.021109481775043938,-0.0,-0.0
0.002027457600444567,-0.0,-0.0,0.07375878289586413,0.020910744354075736,-0.0,-0.0
0.0020338362287581086,-2.5253162798249395e-10,-0.0,0.0732269046121924,0.020712358999601835,-0.0,-0.0
0.00204021485707165,-2.5253162798249395e-10,-0.0,0.07270251757193873,0.02051432479716381,-0.0,-0.0
0.0020465934853851914,-5.050613256145029e-10,-0.0,0.0721828125738859,0.020316635345552673,-0.0,-0.0
0.002052972113698733,-3.3670806597157696e-10,-0.0,0.07166872597832326,0.020119291559225788,-0.0,-0.0
0.0020593507420122743,3.3670806597157696e-10,-0.0,0.07115557582471299,0.01992229343818528,-0.0,-0.0
0.0020657293703258157,3.3670806597157696e-10,-0.0,0.07064991687157877,0.0197256400679706,-0.0,-0.0
0.002072107998639357,5.050613256145029e-10,-0.0,0.07014800356163503,0.01952933510641757,-0.0,-0.0
0.0020784866269528985,-8.41783819662794e-11,-0.0,0.06965358149512328,0.019333384040275698,-0.0,-0.0
0.00208486525526644,-3.3670806597157696e-10,-0.0,0.06916196862986361,0.019137795099669768,-0.0,-0.0
0.0020912438835799813,-2.5252973851126725e-10,-0.0,0.06867971984896379,0.018942577429186147,-0.0,-0.0
0.0020976225118935227,-4.2088450396066e-10,-0.0,0.06819559822712914,0.018747746574615996,-0.0,-0.0
0.002104001140207064,-8.417836833956809e-11,-0.0,0.06772084068967527,0.01855331991067047,-0.0,-0.0
0.0021103797685206056,-1.6835675030584747e-10,-0.0,0.06724889235345952,0.018359317555436017,-0.0,-0.0
0.002116758396834147,-3.3670806597157696e-10,-0.0,0.06678443526066877,0.018165764199289103,-0.0,-0.0
0.0021231370251476884,-3.3671000994877334e-10,-0.0,0.06632278736913709,0.0179726936771894,-0.0,-0.0
0.00212951565346123,-3.367081204775467e-10,-0.0,0.0658676943392387,0.017780139824102932,-0.0,-0.0
0.002135894281774771,-8.417643798908296e-11,-0.0,0.06541353771260651,0.017588143790656784,-0.0,-0.0
0.0021422729100883126,2.52531627982494e-10,-0.0,0.06497155435011874,0.017396757700980228,-0.0,-0.0
0.002148651538401854,-1.6835518999341094e-10,-0.0,0.06452957098763794,0.01720603550812149,-0.0,-0.0
0.0021550301667153954,-2.5253162798249395e-10,-0.0,0.06409226964585561,0.0170160439675468,-0.0,-0.0
0.002161408678613615,-0.0,-0.0,0.06366058674952639,0.01682685715038659,-0.0,-0.0
0.0021677871905118346,-2.5253162798249395e-10,-0.0,0.06323358587390261,0.016638559186818253,-0.0,-0.0
0.002174165818825376,-4.2088644793785635e-10,-0.0,0.06281126701899126,0.01645124609497447,-0.0,-0.0
0.0021805444471389174,-1.930350485066653e-15,-0.0,0.06239456660951208,0.01626502669540909,-0.0,-0.0
0.002186923075452459,-3.3670999632206204e-10,-0.0,0.06198254822075926,0.0160800235255513,-0.0,-0.0
0.0021933017037660003,-2.5253162798249395e-10,-0.0,0.06157333903325155,0.015896373754166162,-0.0,-0.0
0.0021996803320795417,8.417836833956809e-11,-0.0,0.06117068470738411,0.01571423466810098,-0.0,-0.0
0.002206058960393083,2.525296976320089e-10,-0.0,0.06077177598603495,0.015533778185541023,-0.0,-0.0
0.0022124375887066245,2.525296976320089e-10,-0.0,0.06037661290359252,0.015355200000589628,-0.0,-0.0
0.002218816217020166,-2.5253162798249395e-10,-0.0,0.05998706824512175,0.015178717754352892,-0.0,-0.0
0.0022251948453337073,8.417643798908301e-11,-0.0,0.05960314201063657,0.015004574235542056,-0.0,-0.0
0.0022315734736472487,-1.930350485079344e-15,-0.0,0.059222961415065126,0.014833039666623287,-0.0,-0.0
0.00223795210196079,2.5253162798249395e-10,-0.0,0.05884652642399799,0.01466441673333426,-0.0,-0.0
0.0022443307302743316,5.050613256145029e-10,-0.0,0.058473837071865514,0.014499039670232063,-0.0,-0.0
0.002250709358587873,2.52531627982494e-10,-0.0,0.05810676614369072,0.014337282490811655,-0.0,-0.0
0.0022570879869014144,-0.0,-0.0,0.05774531363950154,0.01417955853028246,-0.0,-0.0
0.002263466615214956,-1.930350485066653e-15,-0.0,0.05738292475352063,0.014026327761233137,-0.0,-0.0
0.002269845243528497,-8.417643798908296e-11,-0.0,0.05702709066902634,0.013878099537007393,-0.0,-0.0
0.0022762238718420386,-3.3670806597157696e-10,-0.0,0.05667500222772252,0.013735438535683216,-0.0,-0.0
0.00228260250015558,-0.0,-0.0,0.0563266594296022,0.013598969789596356,-0.0,-0.0
0.0022889811284691215,-0.0,-0.0,0.055979253009010806,0.0134693850865456,-0.0,-0.0
0.002295359756782663,2.52531627982494e-10,-0.0,0.055640274235103655,0.01334744937100545,-0.0,-0.0
0.0023017383850962043,5.89239693954071e-10,-0.0,0.055303168280670806,0.01323400943147909,-0.0,-0.0
0.0023081170134097457,6.734180622936391e-10,-0.0,0.05496606232623098,0.01313000030170788,-0.0,-0.0
0.002314495641723287,5.89239693954071e-10,-0.0,0.054629892770780605,0.013036455776943798,-0.0,-0.0
0.0023208742700368285,2.5253162798249395e-10,-0.0,0.0543002780597658,0.012954522130822665,-0.0,-0.0
0.00232725289835037,1.683548063286511e-10,-0.0,0.05397066334876494,0.012885441197890665,-0.0,-0.0
0.0023336315266639113,-3.3670806597157696e-10,-0.0,0.053641985058234996,0.01283053162719812,-0.0,-0.0
0.0023400101549774528,2.52531627982494e-10,-0.0,0.053288960196460275,0.012791467792123902,-0.0,-0.0
0.002346388783290994,-8.417643798908301e-11,-0.0,0.05292095286930302,0.012771308556106566,-0.0,-0.0


==> figures/Data/pressure.csv <==
x,p_real,p_imag
-6.249999999999999112e+00,9.333714368963346493e-10,-2.951055550271136643e-11
-5.726963259206075740e+00,-2.596692347747069149e-10,-1.465815602630080487e-11
-5.203926518412152369e+00,2.915769782550465840e-09,4.941917233020354956e-11
-5.203926518412151481e+00,2.005862117490561778e-09,-1.693081471972785545e-11
-4.768062567750548375e+00,-1.658478616276417986e-10,-1.096720888822174925e-11
-4.332198617088945269e+00,3.068151358188205064e-09,4.346053747259358809e-11
-4.332198617088944381e+00,9.244086049844916101e-10,1.776753052644778804e-11
-3.968978658204276311e+00,1.368763061572831119e-09,-1.697792677306373042e-11
-3.605758699319607796e+00,-3.050238501333159076e-10,2.438366980494473013e-11
-3.605758699319606908e+00,-4.945027004325784139e-09,-1.327921820935270319e-12
-3.303075400249049220e+00,9.316415860628946505e-10,6.591734625937953817e-12
-3.000392101178491089e+00,5.261526422423409138e-10,-5.381120756250207914e-11
-3.000392101178490645e+00,-1.288822452734943301e-08,1.838547341988024716e-11
-2.748156018619692276e+00,4.565584290832274544e-09,1.629322342327962414e-11
-2.495919936060893907e+00,-4.733194807178409168e-09,-4.790887272668169087e-11
-2.495919936060893463e+00,-5.912830649183839937e-08,-1.159253379839532561e-11
-2.285723200595228821e+00,8.279775570928454440e-09,-1.454402038794108465e-11
-2.075526465129563736e+00,-1.023771353337737341e-07,4.366436441521221989e-11
-2.075526465129563292e+00,-3.417175140109895117e-07,-1.804732510679025788e-10
-1.900362518908176090e+00,-2.509901125789222790e-07,1.974429281660229837e-10
-1.725198572686788889e+00,-1.444631062319763329e-06,-5.854784497448650847e-10
-1.725198572686788445e+00,-2.442180560387739802e-06,2.500362057576652296e-10
-1.579228617502299370e+00,-4.223848332904419957e-06,-3.135145018079618130e-10
-1.433258662317810073e+00,-1.434136921865070296e-05,1.233273015556683569e-09
-1.433258662317809851e+00,-1.806989618186545169e-05,-1.062531281557632317e-10
-1.311617032997401511e+00,-3.774835767673606689e-05,9.071893101884238072e-11
-1.189975403676993171e+00,-9.994136901814917862e-05,-7.431483911805241771e-10
-1.189975403676992949e+00,-1.116727243228647594e-04,1.582978514633078086e-10
-1.088607379243319739e+00,-2.277157847751624681e-04,1.004605832182583919e-10
-9.872393548096463078e-01,-5.076604720391027399e-04,-4.184793239545621252e-10
-9.872393548096460858e-01,-5.379047978871576759e-04,-1.800782515914978488e-10
-9.027660011149184482e-01,-1.011118997545706714e-03,6.316845666400461943e-11
-8.182926474201908107e-01,-1.970020402896031052e-03,1.080292893712221321e-11
-8.182926474201905886e-01,-2.033619637468170663e-03,-2.888022992017625762e-10
-7.478981860079174648e-01,-3.494894586022032675e-03,4.307136605190673352e-10
-6.775037245956443410e-01,-6.098168489168583409e-03,-1.337826117704531619e-09
-6.775037245956442300e-01,-6.208691801300161330e-03,-4.274434761016477174e-11
-6.188416734187499602e-01,-9.817855589746047468e-03,-4.508144784658724947e-10
-5.601796222418555793e-01,-1.562977563502739378e-02,2.010845378044458628e-09
-5.601796222418554683e-01,-1.579174809260395704e-02,5.375048532547130881e-11
-5.112945795944435767e-01,-2.321362456376887401e-02,2.263864800405529077e-10
-4.624095369470316852e-01,-3.422890017242706528e-02,-1.094975677844044584e-09
-4.624095369470315742e-01,-3.443360051804591343e-02,3.487873316416555644e-10
-4.216720014075217016e-01,-4.754992619886518751e-02,-4.463820349118619728e-10
-3.809344658680117734e-01,-6.575794845604751582e-02,1.473917649031742792e-09
-3.809344658680117179e-01,-6.598587858888957380e-02,3.648075173946034994e-10
-3.469865195850867501e-01,-8.642601520964371398e-02,-3.021692558269426866e-10
-3.130385733021617267e-01,-1.132774647425621728e-01,7.449567702974183357e-10
-3.130385733021616712e-01,-1.135054538753976217e-01,7.696631822692380834e-10
-2.847486180663909017e-01,-1.421955399243826357e-01,-5.247605054408182291e-10
-2.564586628306201321e-01,-1.781995422230964743e-01,1.191714289567291374e-09
-2.564586628306200766e-01,-1.784079095179489094e-01,5.525937058596937879e-10
-2.328837001341445001e-01,-2.153206254850489054e-01,-5.250427694825694463e-11
-2.093087374376688958e-01,-2.599164001965907911e-01,-5.032331476498278847e-10
-2.093087374376688403e-01,-2.600929561106987142e-01,1.956593136936964968e-10
-1.896629351906057304e-01,-3.042645370307610619e-01,4.380679082679856838e-11
-1.700171329435426204e-01,-3.559700571744155995e-01,-5.146841785252204446e-10
-1.700171329435425926e-01,-3.561104807713876275e-01,-9.426696522927885326e-11
-1.536456310709900519e-01,-4.058719955517083866e-01,-3.900806464246514915e-11
-1.372741291984375112e-01,-4.626089336755561665e-01,7.860150699780723735e-11
-1.372741291984374834e-01,-4.627148673132660539e-01,-4.025233156505868743e-11
-1.236312109713104124e-01,-5.160245492576018833e-01,-1.837110579446852513e-10
-1.099882927441833275e-01,-5.754905486093380151e-01,5.470638136600355540e-10
-1.099882927441832997e-01,-5.755670136422917915e-01,1.456373535190647954e-10
-9.861919422157736093e-02,-6.303348461575429829e-01,-1.585236220821753235e-10
-8.725009569897140826e-02,-6.903234114797029974e-01,2.027675198508574788e-10
-8.725009569897139439e-02,-6.903766104920097124e-01,2.002887021354682487e-10
-7.777584693013311901e-02,-7.447126135663411084e-01,-1.667440488269007878e-10
-6.830159816129484363e-02,-8.033310164832138112e-01,1.308492547103710148e-10
-6.830159816129482975e-02,-8.033669088976382877e-01,1.857815662921232694e-10
-6.040639085392959795e-02,-8.557294858607203958e-01,-4.746349778898781797e-10
-5.251118354656436615e-02,-9.115086607081510639e-01,1.324966259912516461e-09
-5.251118354656435228e-02,-9.115322674288449667e-01,-1.635277986777042275e-10
-4.593184412375999476e-02,-9.607851740937445317e-01,1.129934820264307378e-09
-3.935250470095563724e-02,-1.012701616896062973e+00,-4.785864684500061901e-09
-3.935250470095563030e-02,-1.012716813354414436e+00,-4.073739671048519477e-10
-3.386972184861866686e-02,-1.058118823438096268e+00,-1.026879056437204294e-09
-2.838693899628170342e-02,-1.105557656566880098e+00,4.050769958017341843e-09
-2.838693899628169648e-02,-1.105567264028185281e+00,1.972550258451714449e-10
-2.381795328600088552e-02,-1.146721321063024046e+00,-4.435434494649812490e-10
-1.924896757572007455e-02,-1.189408121135336227e+00,1.062997033226991788e-09
-1.924896757572007108e-02,-1.189414101429296045e+00,1.040584574246966771e-09
-1.544147948381940048e-02,-1.226198428204173796e+00,-5.428181512434383930e-10
-1.163399139191872989e-02,-1.264120809765699960e+00,5.809883117716406456e-10
-1.163399139191872642e-02,-1.264124448963947600e+00,5.830020151689591200e-10
-8.461084648668164981e-03,-1.296621287250716792e+00,-3.161905735150254585e-10
-5.288177905417604414e-03,-1.329953626006914913e+00,1.015272040941032448e-10
-5.288177905417602680e-03,-1.329955672379071752e+00,2.498177213626403678e-10
-2.644088952708801774e-03,-1.358386938301618940e+00,-2.368680983283041651e-10
-3.063842609516163150e-19,-1.387425374683030288e+00,9.048756987296648253e-11
-2.020641786021858160e-19,-1.387425886722793322e+00,-4.498648270665652032e-19
2.644088952708801340e-03,-1.358386682554038494e+00,-1.016575990187793954e-10
5.288177905417601812e-03,-1.329953424061449008e+00,3.213625186468483843e-11
5.288177905417603547e-03,-1.329956183433139927e+00,-2.001469328990844905e-10
8.461084648668164981e-03,-1.296621388300601252e+00,-2.702406238273077849e-10
1.163399139191872642e-02,-1.264120573240527179e+00,1.715110705353649100e-10
1.163399139191872815e-02,-1.264124244837059097e+00,4.698162408050740429e-10
1.544147948381940048e-02,-1.226198545319716393e+00,-1.882279552748835894e-10
1.924896757572007108e-02,-1.189407719338526404e+00,1.610571482918056864e-10
1.924896757572007455e-02,-1.189413864901888163e+00,3.402023969541349865e-11
2.381795328600088552e-02,-1.146721520030465236e+00,-1.371150586958540492e-10
2.838693899628169648e-02,-1.105557080861170771e+00,-7.138724456215472042e-11
2.838693899628169995e-02,-1.105566862950374096e+00,-1.235734670990276695e-10
3.386972184861866686e-02,-1.058119108039126122e+00,9.865685793582789090e-11
3.935250470095563030e-02,-1.012700825470191468e+00,-2.651611288829113089e-10
3.935250470095563724e-02,-1.012716240190643546e+00,-7.927033130518885807e-10
4.593184412375999476e-02,-9.607855669446341285e-01,-2.199244123988152214e-10
5.251118354656435228e-02,-9.115076347541120061e-01,-1.147393808792855338e-10
5.251118354656435921e-02,-9.115314726656245092e-01,7.187776722495143000e-10
6.040639085392959795e-02,-8.557299949786042470e-01,1.942225362959413054e-10
6.830159816129482975e-02,-8.033297931264086200e-01,-1.940503243085864719e-10
6.830159816129484363e-02,-8.033658778252249499e-01,-1.040674220960697765e-09
7.777584693013311901e-02,-7.447132203132315054e-01,-1.758204118309691303e-10
8.725009569897139439e-02,-6.903221405014097201e-01,-3.269725918056993646e-11
8.725009569897140826e-02,-6.903753803252858923e-01,5.701615138163385104e-10
9.861919422157736093e-02,-6.303354757157727528e-01,-1.416400192656471210e-10
1.099882927441832997e-01,-5.754895382546816318e-01,1.527993643113454830e-10
1.099882927441833136e-01,-5.755657250935378721e-01,3.173977953291353830e-10
1.236312109713103985e-01,-5.160250473094180057e-01,4.702072113310737636e-11
1.372741291984374834e-01,-4.626086968301222901e-01,-1.600742764537524414e-10
1.372741291984375112e-01,-4.627138316606331236e-01,-5.656095827320850891e-10
1.536456310709900519e-01,-4.058721103550958498e-01,1.032349953589483284e-10
1.700171329435425926e-01,-3.559712592680520094e-01,-4.226877632798471929e-10
1.700171329435426204e-01,-3.561101987163849958e-01,-4.137353076615145042e-10
1.896629351906057304e-01,-3.042639367184821197e-01,2.019002857476647728e-10
2.093087374376688403e-01,-2.599196807718103241e-01,-4.785049671063696688e-10
2.093087374376688681e-01,-2.600940817962593132e-01,-4.919647570562895368e-10
2.328837001341444723e-01,-2.153189972229877791e-01,9.595961672304057224e-11
2.564586628306200766e-01,-1.782051740980692134e-01,-2.982772209566021191e-10
2.564586628306201321e-01,-1.784110746605620523e-01,2.148181103029132646e-11
2.847486180663909017e-01,-1.421927538668817381e-01,1.400568773415012372e-10
3.130385733021616712e-01,-1.132849462871056562e-01,-1.985231442898143942e-10
3.130385733021617267e-01,-1.135109179066828983e-01,-3.083067647447627782e-10
3.469865195850867501e-01,-8.642233114378765346e-02,-4.230506474823973037e-11
3.809344658680117179e-01,-6.576582583543953697e-02,3.830942303510789534e-11
3.809344658680117734e-01,-6.599313783231898489e-02,3.365905292785279580e-10
4.216720014075217016e-01,-4.754607379699585940e-02,-7.395802732478789292e-11
4.624095369470315742e-01,-3.423514431870873509e-02,3.898828963124099033e-11
4.624095369470316297e-01,-3.444121000994478793e-02,2.150715808130335181e-10
5.112945795944435767e-01,-2.321060743580476496e-02,-8.287710260232015389e-14
5.601796222418554683e-01,-1.563276218303881471e-02,-1.007954807436287841e-10
5.601796222418555793e-01,-1.579769746148337525e-02,-5.607101108630642444e-11
6.188416734187499602e-01,-9.816465949038023428e-03,9.773436292899394996e-11
6.775037245956442300e-01,-6.097677126500462147e-03,-1.269012534563920066e-10
6.775037245956443410e-01,-6.211380262368084576e-03,-2.394812008627597746e-10
7.478981860079174648e-01,-3.495219651961166841e-03,-1.287266255006443589e-10
8.182926474201905886e-01,-1.967324950625064673e-03,1.526848604000625854e-11
8.182926474201906997e-01,-2.032848880871318022e-03,6.065062869726212427e-10
9.027660011149184482e-01,-1.012513343980363766e-03,1.036779500695709852e-10
9.872393548096460858e-01,-5.044908922160935578e-04,-5.010090192795855667e-12
9.872393548096461968e-01,-5.349761978862309971e-04,-4.982367304933217698e-10
1.088607379243319517e+00,-2.293326795880769266e-04,2.233599520427473592e-11
1.189975403676992949e+00,-9.725726036627471748e-05,3.968725051205875533e-11
1.189975403676993171e+00,-1.083433117716054155e-04,8.739099671713057932e-11
1.311617032997401511e+00,-3.911379698392917267e-05,-2.082349228861804836e-10
1.433258662317809851e+00,-1.212995415690197918e-05,2.260475129559038833e-11
1.433258662317810073e+00,-1.533534617584804245e-05,6.950446102710012969e-10
1.579228617502299370e+00,-5.333564738490250650e-06,6.881230509700822550e-11
1.725198572686788445e+00,6.277101682515462078e-07,1.116756584664387819e-10
1.725198572686788667e+00,-3.190582745280367778e-07,-5.818383256737736735e-10
1.900362518908176090e+00,-1.253790219263147891e-06,8.055587842975379300e-11
2.075526465129563292e+00,1.928133721270343316e-06,-1.977089810826788038e-10
2.075526465129563736e+00,1.500415202990217882e-06,-2.468084150863695674e-10
2.285723200595228821e+00,-9.407805457433676579e-07,1.073013921442223222e-10
2.495919936060893463e+00,1.866627657504708715e-06,-2.188531979447799525e-10
2.495919936060893907e+00,1.647338712818992258e-06,-6.430433892553327624e-11
2.748156018619692276e+00,-8.531540181883025214e-07,3.431350720291323729e-11
3.000392101178490645e+00,1.714430323849324847e-06,-8.001095211995350325e-11
3.000392101178491089e+00,1.475605164003923453e-06,9.361826384646404843e-11
3.303075400249049220e+00,-7.981280967274330491e-07,-7.511303384793822131e-12
3.605758699319606908e+00,2.446392125884310560e-06,-1.962665254984700636e-10
3.605758699319607352e+00,1.064996461310720426e-06,1.061116700779338073e-10
3.968978658204275867e+00,-1.199737126821032978e-06,5.782340683687327142e-11
4.332198617088944381e+00,7.993718658776544490e-06,-9.801332660305294957e-11
4.332198617088945269e+00,5.724144236620391968e-08,-1.301431576507875870e-10
4.768062567750548375e+00,-3.375859053640915693e-06,5.987423844439893213e-11
5.203926518412151481e+00,4.353093494513773291e-05,2.257561985870782244e-10
5.203926518412152369e+00,5.719061914748693191e-07,-1.642064605472771619e-10
5.726963259206075740e+00,-5.542940573929992641e-06,-5.575930432919979124e-11
6.250000000000000000e+00,1.838479872186662750e-04,1.033912451321582903e-09


==> figures/Data/pressure_analytical.csv <==
x,p_real,p_imag
-6.249999999999999112e+00,-2.675997468077810072e-22,-2.951055550271136643e-11
-5.726963259206075740e+00,-1.756715612621815441e-20,-1.465815602630080487e-11
-5.203926518412152369e+00,-1.153233431811119475e-18,4.941917233020354956e-11
-5.203926518412151481e+00,-1.153233431811127564e-18,-1.693081471972785545e-11
-4.768062567750548375e+00,-3.769325937789529280e-17,-1.096720888822174925e-11
-4.332198617088945269e+00,-1.231998451777438697e-15,4.346053747259358809e-11
-4.332198617088944381e+00,-1.231998451777447374e-15,1.776753052644778804e-11
-3.968978658204276311e+00,-2.251985308545454671e-14,-1.697792677306373042e-11
-3.605758699319607796e+00,-4.116431983001148922e-13,2.438366980494473013e-11
-3.605758699319606908e+00,-4.116431983001178205e-13,-1.327921820935270319e-12
-3.303075400249049220e+00,-4.636074819597971412e-12,6.591734625937953817e-12
-3.000392101178491089e+00,-5.221315406562443671e-11,-5.381120756250207914e-11
-3.000392101178490645e+00,-5.221315406562461766e-11,1.838547341988024716e-11
-2.748156018619692276e+00,-3.927695751762992769e-10,1.629322342327962414e-11
-2.495919936060893907e+00,-2.954579970217417824e-09,-4.790887272668169087e-11
-2.495919936060893463e+00,-2.954579970217428578e-09,-1.159253379839532561e-11
-2.285723200595228821e+00,-1.587793456878498695e-08,-1.454402038794108465e-11
-2.075526465129563736e+00,-8.532813757349930271e-08,4.366436441521221989e-11
-2.075526465129563292e+00,-8.532813757349959388e-08,-1.804732510679025788e-10
-1.900362518908176090e+00,-3.464767912676975325e-07,1.974429281660229837e-10
-1.725198572686788889e+00,-1.406876679849654335e-06,-5.854784497448650847e-10
-1.725198572686788445e+00,-1.406876679849659205e-06,2.500362057576652296e-10
-1.579228617502299370e+00,-4.522802248303364667e-06,-3.135145018079618130e-10
-1.433258662317810073e+00,-1.453982461308828659e-05,1.233273015556683569e-09
-1.433258662317809851e+00,-1.453982461308831370e-05,-1.062531281557632317e-10
-1.311617032997401511e+00,-3.847560654381751834e-05,9.071893101884238072e-11
-1.189975403676993171e+00,-1.018150038468873135e-04,-7.431483911805241771e-10
-1.189975403676992949e+00,-1.018150038468874761e-04,1.582978514633078086e-10
-1.088607379243319739e+00,-2.290869610977141449e-04,1.004605832182583919e-10
-9.872393548096463078e-01,-5.154528680655748362e-04,-4.184793239545621252e-10
-9.872393548096460858e-01,-5.154528680655757035e-04,-1.800782515914978488e-10
-9.027660011149184482e-01,-1.013163303730458620e-03,6.316845666400461943e-11
-8.182926474201908107e-01,-1.991452455931289143e-03,1.080292893712221321e-11
-8.182926474201905886e-01,-1.991452455931293046e-03,-2.888022992017625762e-10
-7.478981860079174648e-01,-3.497400370230005408e-03,4.307136605190673352e-10
-6.775037245956443410e-01,-6.142154844447357022e-03,-1.337826117704531619e-09
-6.775037245956442300e-01,-6.142154844447363093e-03,-4.274434761016477174e-11
-6.188416734187499602e-01,-9.820500042250513220e-03,-4.508144784658724947e-10
-5.601796222418555793e-01,-1.570169159232906800e-02,2.010845378044458628e-09
-5.601796222418554683e-01,-1.570169159232908188e-02,5.375048532547130881e-11
-5.112945795944435767e-01,-2.321616474879644940e-02,2.263864800405529077e-10
-4.624095369470316852e-01,-3.432689417403776699e-02,-1.094975677844044584e-09
-4.624095369470315742e-01,-3.432689417403780169e-02,3.487873316416555644e-10
-4.216720014075217016e-01,-4.755226481135484823e-02,-4.463820349118619728e-10
-3.809344658680117734e-01,-6.587306958866750994e-02,1.473917649031742792e-09
-3.809344658680117179e-01,-6.587306958866753770e-02,3.648075173946034994e-10
-3.469865195850867501e-01,-8.642813613762757863e-02,-3.021692558269426866e-10
-3.130385733021617267e-01,-1.133972162352269858e-01,7.449567702974183357e-10
-3.130385733021616712e-01,-1.133972162352270274e-01,7.696631822692380834e-10
-2.847486180663909017e-01,-1.421974357758999385e-01,-5.247605054408182291e-10
-2.564586628306201321e-01,-1.783122321036288704e-01,1.191714289567291374e-09
-2.564586628306200766e-01,-1.783122321036289259e-01,5.525937058596937879e-10
-2.328837001341445001e-01,-2.153222682904715191e-01,-5.250427694825694463e-11
-2.093087374376688958e-01,-2.600140140403202071e-01,-5.032331476498278847e-10
-2.093087374376688403e-01,-2.600140140403203737e-01,1.956593136936964968e-10
-1.896629351906057304e-01,-3.042658870801132065e-01,4.380679082679856838e-11
-1.700171329435426204e-01,-3.560490013676424481e-01,-5.146841785252204446e-10
-1.700171329435425926e-01,-3.560490013676425036e-01,-9.426696522927885326e-11
-1.536456310709900519e-01,-4.058730316037513774e-01,-3.900806464246514915e-11
-1.372741291984375112e-01,-4.626692313430277315e-01,7.860150699780723735e-11
-1.372741291984374834e-01,-4.626692313430278425e-01,-4.025233156505868743e-11
-1.236312109713104124e-01,-5.160252722180129759e-01,-1.837110579446852513e-10
-1.099882927441833275e-01,-5.755344499454082552e-01,5.470638136600355540e-10
-1.099882927441832997e-01,-5.755344499454083662e-01,1.456373535190647954e-10
-9.861919422157736093e-02,-6.303352845057221820e-01,-1.585236220821753235e-10
-8.725009569897140826e-02,-6.903541063972752356e-01,2.027675198508574788e-10
-8.725009569897139439e-02,-6.903541063972753467e-01,2.002887021354682487e-10
-7.777584693013311901e-02,-7.447128097408411973e-01,-1.667440488269007878e-10
-6.830159816129484363e-02,-8.033517347877501269e-01,1.308492547103710148e-10
-6.830159816129482975e-02,-8.033517347877502379e-01,1.857815662921232694e-10
-6.040639085392959795e-02,-8.557294836205773247e-01,-4.746349778898781797e-10
-5.251118354656436615e-02,-9.115222105433185007e-01,1.324966259912516461e-09
-5.251118354656435228e-02,-9.115222105433185007e-01,-1.635277986777042275e-10
-4.593184412375999476e-02,-9.607850168861985507e-01,1.129934820264307378e-09
-3.935250470095563724e-02,-1.012710209357146063e+00,-4.785864684500061901e-09
-3.935250470095563030e-02,-1.012710209357146285e+00,-4.073739671048519477e-10
-3.386972184861866686e-02,-1.058118547089912376e+00,-1.026879056437204294e-09
-2.838693899628170342e-02,-1.105562923480728266e+00,4.050769958017341843e-09
-2.838693899628169648e-02,-1.105562923480728488e+00,1.972550258451714449e-10
-2.381795328600088552e-02,-1.146720952564392437e+00,-4.435434494649812490e-10
-1.924896757572007455e-02,-1.189411217690052647e+00,1.062997033226991788e-09
-1.924896757572007108e-02,-1.189411217690052647e+00,1.040584574246966771e-09
-1.544147948381940048e-02,-1.226197986606086809e+00,-5.428181512434383930e-10
-1.163399139191872989e-02,-1.264122517086124109e+00,5.809883117716406456e-10
-1.163399139191872642e-02,-1.264122517086124109e+00,5.830020151689591200e-10
-8.461084648668164981e-03,-1.296620770776684362e+00,-3.161905735150254585e-10
-5.288177905417604414e-03,-1.329954494509634433e+00,1.015272040941032448e-10
-5.288177905417602680e-03,-1.329954494509634433e+00,2.498177213626403678e-10
-2.644088952708801774e-03,-1.358386283001265404e+00,-2.368680983283041651e-10
-3.063842609516163150e-19,-1.387425886722793100e+00,9.048756987296648253e-11
-2.020641786021858160e-19,-1.387425886722793100e+00,-4.498648270665652032e-19
2.644088952708801340e-03,-1.358386283001265404e+00,-1.016575990187793954e-10
5.288177905417601812e-03,-1.329954494509634433e+00,3.213625186468483843e-11
5.288177905417603547e-03,-1.329954494509634433e+00,-2.001469328990844905e-10
8.461084648668164981e-03,-1.296620770776684362e+00,-2.702406238273077849e-10
1.163399139191872642e-02,-1.264122517086124109e+00,1.715110705353649100e-10
1.163399139191872815e-02,-1.264122517086124109e+00,4.698162408050740429e-10
1.544147948381940048e-02,-1.226197986606086809e+00,-1.882279552748835894e-10
1.924896757572007108e-02,-1.189411217690052647e+00,1.610571482918056864e-10
1.924896757572007455e-02,-1.189411217690052647e+00,3.402023969541349865e-11
2.381795328600088552e-02,-1.146720952564392437e+00,-1.371150586958540492e-10
2.838693899628169648e-02,-1.105562923480728488e+00,-7.138724456215472042e-11
2.838693899628169995e-02,-1.105562923480728266e+00,-1.235734670990276695e-10
3.386972184861866686e-02,-1.058118547089912376e+00,9.865685793582789090e-11
3.935250470095563030e-02,-1.012710209357146285e+00,-2.651611288829113089e-10
3.935250470095563724e-02,-1.012710209357146063e+00,-7.927033130518885807e-10
4.593184412375999476e-02,-9.607850168861985507e-01,-2.199244123988152214e-10
5.251118354656435228e-02,-9.115222105433185007e-01,-1.147393808792855338e-10
5.251118354656435921e-02,-9.115222105433185007e-01,7.187776722495143000e-10
6.040639085392959795e-02,-8.557294836205773247e-01,1.942225362959413054e-10
6.830159816129482975e-02,-8.033517347877502379e-01,-1.940503243085864719e-10
6.830159816129484363e-02,-8.033517347877501269e-01,-1.040674220960697765e-09
7.777584693013311901e-02,-7.447128097408411973e-01,-1.758204118309691303e-10
8.725009569897139439e-02,-6.903541063972753467e-01,-3.269725918056993646e-11
8.725009569897140826e-02,-6.903541063972752356e-01,5.701615138163385104e-10
9.861919422157736093e-02,-6.303352845057221820e-01,-1.416400192656471210e-10
1.099882927441832997e-01,-5.755344499454083662e-01,1.527993643113454830e-10
1.099882927441833136e-01,-5.755344499454083662e-01,3.173977953291353830e-10
1.236312109713103985e-01,-5.160252722180129759e-01,4.702072113310737636e-11
1.372741291984374834e-01,-4.626692313430278425e-01,-1.600742764537524414e-10
1.372741291984375112e-01,-4.626692313430277315e-01,-5.656095827320850891e-10
1.536456310709900519e-01,-4.058730316037513774e-01,1.032349953589483284e-10
1.700171329435425926e-01,-3.560490013676425036e-01,-4.226877632798471929e-10
1.700171329435426204e-01,-3.560490013676424481e-01,-4.137353076615145042e-10
1.896629351906057304e-01,-3.042658870801132065e-01,2.019002857476647728e-10
2.093087374376688403e-01,-2.600140140403203737e-01,-4.785049671063696688e-10
2.093087374376688681e-01,-2.600140140403202627e-01,-4.919647570562895368e-10
2.328837001341444723e-01,-2.153222682904715746e-01,9.595961672304057224e-11
2.564586628306200766e-01,-1.783122321036289259e-01,-2.982772209566021191e-10
2.564586628306201321e-01,-1.783122321036288704e-01,2.148181103029132646e-11
2.847486180663909017e-01,-1.421974357758999385e-01,1.400568773415012372e-10
3.130385733021616712e-01,-1.133972162352270274e-01,-1.985231442898143942e-10
3.130385733021617267e-01,-1.133972162352269858e-01,-3.083067647447627782e-10
3.469865195850867501e-01,-8.642813613762757863e-02,-4.230506474823973037e-11
3.809344658680117179e-01,-6.587306958866753770e-02,3.830942303510789534e-11
3.809344658680117734e-01,-6.587306958866750994e-02,3.365905292785279580e-10
4.216720014075217016e-01,-4.755226481135484823e-02,-7.395802732478789292e-11
4.624095369470315742e-01,-3.432689417403780169e-02,3.898828963124099033e-11
4.624095369470316297e-01,-3.432689417403778781e-02,2.150715808130335181e-10
5.112945795944435767e-01,-2.321616474879644940e-02,-8.287710260232015389e-14
5.601796222418554683e-01,-1.570169159232908188e-02,-1.007954807436287841e-10
5.601796222418555793e-01,-1.570169159232906800e-02,-5.607101108630642444e-11
6.188416734187499602e-01,-9.820500042250513220e-03,9.773436292899394996e-11
6.775037245956442300e-01,-6.142154844447363093e-03,-1.269012534563920066e-10
6.775037245956443410e-01,-6.142154844447357022e-03,-2.394812008627597746e-10
7.478981860079174648e-01,-3.497400370230005408e-03,-1.287266255006443589e-10
8.182926474201905886e-01,-1.991452455931293046e-03,1.526848604000625854e-11
8.182926474201906997e-01,-1.991452455931290878e-03,6.065062869726212427e-10
9.027660011149184482e-01,-1.013163303730458620e-03,1.036779500695709852e-10
9.872393548096460858e-01,-5.154528680655757035e-04,-5.010090192795855667e-12
9.872393548096461968e-01,-5.154528680655752699e-04,-4.982367304933217698e-10
1.088607379243319517e+00,-2.290869610977145515e-04,2.233599520427473592e-11
1.189975403676992949e+00,-1.018150038468874761e-04,3.968725051205875533e-11
1.189975403676993171e+00,-1.018150038468873135e-04,8.739099671713057932e-11
1.311617032997401511e+00,-3.847560654381751834e-05,-2.082349228861804836e-10
1.433258662317809851e+00,-1.453982461308831370e-05,2.260475129559038833e-11
1.433258662317810073e+00,-1.453982461308828659e-05,6.950446102710012969e-10
1.579228617502299370e+00,-4.522802248303364667e-06,6.881230509700822550e-11
1.725198572686788445e+00,-1.406876679849659205e-06,1.116756584664387819e-10
1.725198572686788667e+00,-1.406876679849656876e-06,-5.818383256737736735e-10
1.900362518908176090e+00,-3.464767912676975325e-07,8.055587842975379300e-11
2.075526465129563292e+00,-8.532813757349959388e-08,-1.977089810826788038e-10
2.075526465129563736e+00,-8.532813757349930271e-08,-2.468084150863695674e-10
2.285723200595228821e+00,-1.587793456878498695e-08,1.073013921442223222e-10
2.495919936060893463e+00,-2.954579970217428578e-09,-2.188531979447799525e-10
2.495919936060893907e+00,-2.954579970217417824e-09,-6.430433892553327624e-11
2.748156018619692276e+00,-3.927695751762992769e-10,3.431350720291323729e-11
3.000392101178490645e+00,-5.221315406562461766e-11,-8.001095211995350325e-11
3.000392101178491089e+00,-5.221315406562443671e-11,9.361826384646404843e-11
3.303075400249049220e+00,-4.636074819597971412e-12,-7.511303384793822131e-12
3.605758699319606908e+00,-4.116431983001178205e-13,-1.962665254984700636e-10
3.605758699319607352e+00,-4.116431983001163564e-13,1.061116700779338073e-10
3.968978658204275867e+00,-2.251985308545462560e-14,5.782340683687327142e-11
4.332198617088944381e+00,-1.231998451777447374e-15,-9.801332660305294957e-11
4.332198617088945269e+00,-1.231998451777438697e-15,-1.301431576507875870e-10
4.768062567750548375e+00,-3.769325937789529280e-17,5.987423844439893213e-11
5.203926518412151481e+00,-1.153233431811127564e-18,2.257561985870782244e-10
5.203926518412152369e+00,-1.153233431811119475e-18,-1.642064605472771619e-10
5.726963259206075740e+00,-1.756715612621815441e-20,-5.575930432919979124e-11
6.250000000000000000e+00,-2.675997468077791264e-22,1.033912451321582903e-09


==> figures/Data/spectrum.csv <==
omega_i,omega_r
-6.163013192597015966e+00,1.942020578475689518e+01
-7.741183388997446180e+00,1.836107163558342137e+01
-5.732405309315238284e+00,1.804446514561660919e+01
-6.165519379425021818e+00,-1.942050206174126004e+01
-7.721275676078797723e+00,-1.830400010282382084e+01
-5.739491570796506181e+00,-1.804077947206401333e+01
-5.313931942386638241e+00,1.683223810517105434e+01
-4.930367593682961846e+00,1.570122999374635597e+01
-5.320986626520415541e+00,-1.682555011426084235e+01
-4.575515483687013329e+00,1.460553975096271984e+01
-1.209529489075658226e+01,8.152492346861263783e+00
-4.936906266535395105e+00,-1.569410829961214660e+01
-1.202344259275090543e+01,-8.233252375668852707e+00
-4.581087032726681052e+00,-1.459838377439976043e+01
-4.253552587885433667e+00,1.354347816223353007e+01
-4.258009118920803360e+00,-1.353583300489782815e+01
-3.964208765730973028e+00,1.252932572930241584e+01
-3.967893916092738227e+00,-1.252061653274261310e+01
-3.690701439424628916e+00,1.157760747650237931e+01
-3.694361803547574929e+00,-1.156758090051237353e+01
-3.376868205651077037e+00,1.069293503046942284e+01
-3.380337821208184046e+00,-1.068192820863776582e+01
-2.972774582333896465e+00,1.011680102026644157e+01
-2.974965857000781977e+00,-1.011295650822629888e+01
-3.100667748518019184e+00,9.470995428502792635e+00
-3.108123840557491135e+00,-9.463202523520267917e+00
-3.052790521687120062e+00,8.610944615455657924e+00
-3.058530560310017687e+00,-8.602073037728853677e+00
-2.963201461733025788e+00,7.803990924679232499e+00
-2.968456328007599065e+00,-7.794290195986693703e+00
-2.872037143361365175e+00,7.023637401358437948e+00
-2.877151183283965352e+00,-7.012535837217084733e+00
-2.784391777883881591e+00,6.268991280452571146e+00
-2.721697880083755905e+00,5.559787688818191853e+00
-8.670311087886304335e-01,4.316025356480213127e+00
-2.713623291891943623e+00,4.851782048589178942e+00
-2.789667251406004134e+00,-6.255887133765727803e+00
-2.709454523397453851e+00,4.097308257028175582e+00
-2.729408066587334591e+00,-5.544531778721618842e+00
-8.670310917221986102e-01,-4.316025322214598781e+00
-2.727832027694312877e+00,-4.833661137139685593e+00
-2.681127045646965801e+00,3.321619964405076342e+00
-2.730802653979539585e+00,-4.078064478421552508e+00
-2.633467240050538560e+00,2.552985362426363203e+00
-2.707853839594491330e+00,-3.302297768304865322e+00
-2.546806230636761814e+00,1.831774122297197938e+00
-2.665574682480622126e+00,-2.530969842132117620e+00
-2.513916041390175327e+00,1.165837297501246761e+00
-3.382763345004188071e+00,-3.164872909491248665e-01
-2.580120084294648564e+00,-1.806031233391575341e+00
-2.607588493606293856e+00,5.168504387956194268e-01
-2.683872306673926733e+00,-4.421046028716604792e-01
-2.553833730512196087e+00,-1.129329542422845334e+00
4.338376342750546987e-08,3.334575799479289993e-08
-1.895053592111561969e+01,-4.721585866904064835e-09
-1.599525359333924790e+01,1.560567794541009912e+00
-1.599525359337004993e+01,-1.560567793794111813e+00
-2.355982643838429620e-09,0.000000000000000000e+00


==> figures/Data/spectrum_analytical.csv <==
omega_i,omega_r
3.099407093782345,0.0


==> figures/Data/spectrum_unstable.csv <==
omega_i,omega_r
3.099413994186808186e+00,1.280600430581796611e-09

==> figures/Data/velocities.csv <==
x,ux_real,ux_imag,uy_real,uy_imag
-6.249999999999999112e+00,-6.236829785907257727e-10,-3.775275310863559922e-11,1.190394793561628009e-10,-7.897510793947579846e-10
-5.960872400635105706e+00,-1.217244430957612636e-09,-1.842827899901382015e-10,1.459402192620151452e-11,-4.046544845929167268e-10
-5.493054117777045775e+00,-2.429561219272818585e-09,-9.680970067061761221e-11,-2.890863108075148292e-11,-6.648131461919600789e-10
-5.203926518412152369e+00,-6.146480364751435461e-09,-1.135560386361777014e-10,2.176483859002961967e-11,-1.371477713528752946e-09
-5.203926518412151481e+00,-6.471649356317337861e-09,-5.851085810683496863e-11,-1.497408260958149572e-10,-1.877394832307207398e-10
-4.962986852274740457e+00,-1.580516729947250588e-10,2.937960125053817838e-12,7.416473825532458330e-12,3.568525840681979766e-09
-4.573138283226357181e+00,3.803357292830534105e-10,-1.013151592787003248e-11,8.226108640481048759e-14,-3.120934372832713636e-09
-4.332198617088945269e+00,-3.887329908314362526e-09,-8.158276319586059096e-11,-2.399927887247091068e-11,3.061479027264897196e-09
-4.332198617088944381e+00,-2.355333606664438978e-09,6.787466981371360271e-11,-1.763090537923761538e-11,1.754337053927231630e-08
-4.131415561974435491e+00,1.961079907014323246e-09,-7.582687360753735017e-11,2.756771468747487697e-11,-3.314144971009676824e-09
-3.806541754434116243e+00,-2.673994461416281896e-09,7.241386635578311957e-11,-8.398455235288730278e-11,2.837963079144601009e-09
-3.605758699319607796e+00,5.454564199576075650e-09,6.426367111507525921e-11,9.354569918077165824e-11,-1.008033513335662983e-08
-3.605758699319606908e+00,-1.004009849616754405e-08,1.217199117125335617e-10,1.433769221040715160e-10,-7.070581112790983882e-09
-3.438439486724182537e+00,5.104061986952596132e-09,-9.632533788606154663e-12,2.584811696594426192e-11,2.131555024066846896e-09
-3.167711313773915904e+00,-5.938408776890400514e-09,-3.522559847061693513e-11,9.423839767819037329e-12,-2.202699775459168562e-09
-3.000392101178491089e+00,1.029928255376479180e-08,8.129274473657677225e-12,-4.904404082739935528e-11,2.859809499877706224e-10
-3.000392101178490645e+00,-1.040491406044538144e-08,-4.063613714898940110e-11,1.911026289768566531e-10,-6.294741649806920150e-09
-2.860959424015637076e+00,9.345896297268670934e-09,-2.850444477505376310e-11,-6.931396242013133105e-11,2.963576868258720426e-09
-2.635352613223747920e+00,-1.355028614058195477e-08,6.888462838263074050e-12,2.242076702536375378e-11,-4.106964319548326984e-09
-2.495919936060893907e+00,3.336364329055901772e-08,6.947465027095129703e-11,-2.619855913433460568e-11,-1.319441140656245866e-09
-2.495919936060893463e+00,-4.084896804015200248e-08,-5.519086701341479044e-11,-2.379131027488377192e-10,1.815732476656303919e-09
-2.379726038425182377e+00,3.972356925789126141e-08,1.214235205947066410e-10,-1.357298800060514640e-11,1.545240314532976172e-08
-2.191720362765275265e+00,-3.330052738091933856e-08,6.875448774910459244e-11,3.663712888031842234e-11,8.150287936746631144e-09
-2.075526465129563736e+00,2.015407268384744237e-07,-1.498503434326081667e-11,2.416249852151419390e-10,5.047574830069843721e-08
-2.075526465129563292e+00,-1.126795561493286441e-07,-3.745172701888596710e-11,-1.955669643190182638e-10,6.794710023895504697e-08
-1.978698217099803980e+00,2.656231362061421562e-07,8.183844728359882172e-11,1.006564615236064607e-12,1.670101082146176936e-07
-1.822026820716548201e+00,2.530194376647591806e-07,-9.011645143255636335e-11,-3.934078924006909413e-11,4.193966904039316628e-07
-1.725198572686788889e+00,1.558290718419925659e-06,4.544886370645106340e-10,-2.180454547728468004e-10,9.928896094920680710e-07
-1.725198572686788445e+00,3.944382789058215111e-07,-2.241954641126598062e-10,5.972444204883348014e-10,1.051922788312670262e-06
-1.644508365995322352e+00,2.368163346290803205e-06,-1.058463340340510629e-10,1.082070435604516740e-10,2.016101421728381022e-06
-1.513948869009276166e+00,4.836452810219652487e-06,2.546015753046828437e-10,-1.839994424061891971e-10,5.384745308501954172e-06
-1.433258662317810073e+00,1.215702097330172963e-05,-8.531646998090238775e-10,8.937516833225915580e-10,1.044672624762557480e-05
-1.433258662317809851e+00,8.673310217708879902e-06,6.505955845398955557e-10,1.887639774112688153e-09,1.065374369601033408e-05
-1.366016823408254366e+00,1.910083187606246037e-05,-2.298859445016878382e-10,-1.138568574024559556e-09,1.807929976355981079e-05
-1.257217242586548656e+00,4.124673701046757272e-05,2.162989386852236625e-10,9.101692162421432003e-10,4.267042612897313465e-05
-1.189975403676993171e+00,7.739071033247410449e-05,9.742105572167338255e-11,-5.442339490252152075e-11,7.334145135761324630e-05
-1.189975403676992949e+00,6.921645144221762929e-05,-5.242061265499320484e-10,2.853002717781204022e-11,7.389239488930318569e-05
-1.133940537919030378e+00,1.173143248745779995e-04,5.256068664260705829e-11,-4.550784301121307221e-10,1.150064680563083955e-04
-1.043274220567608879e+00,2.342297809238665573e-04,6.943654282150289819e-13,-1.370579478557730575e-11,2.370949338709040053e-04
-9.872393548096463078e-01,3.788621182445968318e-04,3.520866395486126013e-10,7.354499067086952759e-10,3.714677609187549794e-04
-9.872393548096460858e-01,3.640322203417007503e-04,-3.517907899509393861e-10,3.942353117923500674e-10,3.726053378671030842e-04
-9.405436333446771657e-01,5.437805411210181123e-04,-6.562679869055648030e-11,4.897534742691604524e-10,5.397326688610686518e-04
-8.649883688851596197e-01,9.833342080154533742e-04,-3.223389194810393353e-10,-3.770542884733299619e-10,9.878044068360822966e-04
-8.182926474201908107e-01,1.445740931529481852e-03,6.991319161485183545e-11,-4.729079820352260648e-10,1.435306341225151341e-03
-8.182926474201905886e-01,1.424892345521213723e-03,-1.788300432757267471e-10,2.315433819124378495e-10,1.437169269609607069e-03
-7.793795461993832108e-01,1.964752685490924605e-03,1.809092252112273780e-10,-5.392941396531695201e-10,1.959215162449630399e-03
-7.164168258164517189e-01,3.237375177014351763e-03,-1.534966306952277463e-10,3.458192336146410174e-10,3.242795034668474394e-03
-6.775037245956443410e-01,4.438302665154661257e-03,7.868370362406715228e-10,3.428280472245860994e-11,4.426960596245080835e-03
-6.775037245956442300e-01,4.415702495952446294e-03,-7.640609978261969103e-10,3.911537381786010386e-11,4.429470224089807062e-03
-6.450761402449713966e-01,5.743460980918234371e-03,4.546441237386993143e-11,4.997539954497041511e-10,5.737547775999750528e-03
-5.926072065925284127e-01,8.726337139298970605e-03,-2.827290428332974337e-13,2.003802403679808275e-10,8.731374712956128242e-03
-5.601796222418555793e-01,1.132621651331024333e-02,-1.318906615329384834e-09,-4.237323678130698125e-10,1.131708465474040408e-02
-5.601796222418554683e-01,1.130807942644082055e-02,8.542332935877079616e-10,-7.991674038086950628e-10,1.131994026000690545e-02
-5.331566352829614219e-01,1.405224343337145056e-02,-3.688589070267742618e-10,-7.353563059843163012e-10,1.404745451925391853e-02
-4.894325239059256760e-01,1.992838775945112578e-02,1.658782463282204159e-10,-5.188572292887301089e-10,1.993169264502808041e-02
-4.624095369470316852e-01,2.474577587043891996e-02,6.395215416879848917e-10,-3.226510617701263246e-10,2.474137415790097702e-02
-4.624095369470315742e-01,2.473710448688355365e-02,-1.404575949530240640e-10,-1.178442101013113406e-09,2.474419420685851703e-02
-4.398903811479532577e-01,2.962704314284816259e-02,2.980630848607809468e-10,2.428295633763479109e-10,2.962451284327093093e-02
-4.034536216670901454e-01,3.965086952451502694e-02,5.583188950035000397e-10,-2.848831994214424163e-10,3.965172612543404335e-02
-3.809344658680117734e-01,4.747743869215400453e-02,-6.949966570313304544e-10,1.541211525678759560e-09,4.747857608048139388e-02
-3.809344658680117179e-01,4.747982555004961330e-02,1.177493979124364576e-09,3.063951208169552873e-09,4.748105160508613032e-02
-3.621685027021130376e-01,5.516851060024761944e-02,-3.023122723394351999e-10,-1.597193748979096013e-10,5.516854372567079473e-02
-3.318045364680604070e-01,7.034022355640361102e-02,3.879145823173139049e-10,1.052028004460955801e-09,7.033874223102501433e-02
-3.130385733021617267e-01,8.172627566148847611e-02,-8.505715035193746977e-10,-6.327550049393095256e-10,8.173204585776829012e-02
-3.130385733021616712e-01,8.173790177040451965e-02,7.090839676530195615e-10,3.440345402792687683e-09,8.173401283869743961e-02
-2.974002706639128357e-01,9.262168407638031453e-02,-5.225400885098136792e-10,-9.473022634127664302e-10,9.262382106457216213e-02
-2.720969654688690231e-01,1.134098974291620210e-01,4.007219922707588584e-10,-1.630169002221809357e-10,1.134067730260831103e-01
-2.564586628306201321e-01,1.285115846229917536e-01,-8.528191285901453088e-10,-1.098907198599852697e-09,1.285201398986424437e-01
-2.564586628306200766e-01,1.285287566235486789e-01,9.535051813367662448e-10,-2.909610062587677464e-11,1.285215783304957393e-01
-2.434267439654127230e-01,1.426386232353963057e-01,-1.226688373261577506e-10,-1.221009137595132222e-09,1.426420128762191653e-01
-2.223406563028762495e-01,1.688572371276243211e-01,2.629817549452258749e-10,5.179767765751737876e-10,1.688533475399991435e-01
-2.093087374376688958e-01,1.873980197921825130e-01,3.563475017713981767e-10,-2.043483071903292013e-09,1.874074437239217350e-01
-2.093087374376688403e-01,1.874169156779783851e-01,9.562050713414847178e-11,-5.279115059639044418e-10,1.874084230631657411e-01
-1.984488050499959855e-01,2.044134507292955094e-01,4.679988523115571342e-10,-2.478719981384543813e-09,2.044172464482887641e-01
-1.808770653312154753e-01,2.352751051196159127e-01,5.166057404437688373e-10,-7.329884479334394670e-10,2.352711885534225500e-01
-1.700171329435426204e-01,2.566166712353631918e-01,9.964784686405793946e-10,-2.138034939932355229e-09,2.566255347932717146e-01
-1.700171329435425926e-01,2.566344333441520909e-01,4.364429892907610493e-10,-2.098193012781431348e-09,2.566261655621854265e-01
-1.609671892871485932e-01,2.758904622771021220e-01,8.079165864012039686e-10,9.568552832618111839e-10,2.758940451978231789e-01
-1.463240728548315384e-01,3.101865149039197411e-01,6.726734484874563867e-10,-8.725490435292057002e-10,3.101830483712697539e-01
-1.372741291984375112e-01,3.334655249967456991e-01,7.167720432616179121e-10,-7.346586548361315189e-10,3.334730337442113890e-01
-1.372741291984374834e-01,3.334805682116768200e-01,8.214209451426797779e-10,-2.008121039167194942e-09,3.334734225105674410e-01
-1.297325094847758264e-01,3.542086412929305594e-01,7.566235370773106136e-10,-3.706883710871395596e-10,3.542116719045680373e-01
-1.175299124578449844e-01,3.905371138078594373e-01,1.045411655684909726e-09,-1.534224274818260375e-09,3.905343031719698543e-01
-1.099882927441833275e-01,4.148157706218522089e-01,5.914883386259248307e-10,-1.419637635449744025e-10,4.148216641306799457e-01
-1.099882927441832997e-01,4.148275809735647024e-01,1.371441679853189513e-09,-4.979298310543554266e-11,4.148218940030555246e-01
-1.037036096494652199e-01,4.362086113123146980e-01,8.022807760886853710e-10,8.520654180902301172e-10,4.362109858723091094e-01
-9.353477879368948811e-02,4.731825984844559296e-01,9.886497048636857245e-10,1.440020346305203473e-09,4.731804636920096674e-01
-8.725009569897140826e-02,4.975746055544340019e-01,5.377640091502745677e-10,1.127347104640165957e-09,4.975789739466497386e-01
-8.725009569897139439e-02,4.975833577132420804e-01,1.045044442469867290e-09,2.118450229004319647e-09,4.975791034658260670e-01
-8.201285978670633248e-02,5.188675918969811729e-01,6.581836359308179231e-10,-3.026695575289125409e-10,5.188693493196019357e-01
-7.353883407355990554e-02,5.552659380981982418e-01,8.784943706800273119e-10,2.588650164820627911e-10,5.552643962332264316e-01
-6.830159816129484363e-02,5.790199475592461287e-01,5.590551346138400068e-10,-8.057932198382300852e-10,5.790230402286503653e-01
-6.830159816129482975e-02,5.790261440736329535e-01,9.961230827516565694e-10,-1.359285948602009673e-09,5.790231111077901449e-01
-6.393723490107394714e-02,5.995953919907359708e-01,6.205562611897679574e-10,1.122683687552820478e-09,5.995966314641777428e-01
-5.687554680678524877e-02,6.344461228828448540e-01,9.337682990044658489e-10,1.408842688558015180e-09,6.344450518538645722e-01
-5.251118354656436615e-02,6.569857805474513812e-01,-2.403087422744730087e-11,3.069350182582519011e-09,6.569878907445989569e-01
-5.251118354656435228e-02,6.569900152171147534e-01,1.276712182453200377e-09,1.837304632081820250e-09,6.569879298010141699e-01
-4.887421416304695010e-02,6.763834050252659491e-01,6.488990750031673962e-10,3.181971540716105310e-09,6.763842508580357737e-01
-4.298947408447303942e-02,7.089891905492915480e-01,-3.237906364642164540e-10,2.282222393494517660e-09,7.089884722257644434e-01
-3.935250470095563724e-02,7.299186584648837961e-01,2.876500641785306088e-09,2.036112679783004737e-09,7.299200605970243005e-01
-3.935250470095563030e-02,7.299214683386938685e-01,-2.171121177605980208e-09,1.215557083738834560e-09,7.299200824243137209e-01
-3.632169688135779978e-02,7.478337776550209037e-01,8.503164744172696936e-10,2.268172273184425344e-09,7.478343372012884460e-01
-3.141774681587953394e-02,7.777566538655182882e-01,6.348153385125314686e-10,1.176712031966270881e-09,7.777561845569436194e-01
-2.838693899628170342e-02,7.968435879255769683e-01,-1.991447248733592000e-09,3.881720573577341669e-10,7.968444970854164922e-01
-2.838693899628169648e-02,7.968454098746726721e-01,2.421544774922690218e-09,-4.708567569980396581e-10,7.968445086777246056e-01
-2.586126581328349744e-02,8.131084418055666285e-01,-6.346278830575040543e-10,-2.435149080015676984e-10,8.131088043768831541e-01
-2.177464075871827706e-02,8.401313912905613579e-01,8.798022203736508893e-10,-7.511664764908428335e-10,8.401310858592738740e-01
-1.924896757572007455e-02,8.572783288390732892e-01,-8.921102003415780252e-10,-8.077955234730358466e-11,8.572789128642205325e-01
-1.924896757572007108e-02,8.572795047120572720e-01,1.389525019034036268e-09,-3.996878987211111972e-10,8.572789187165487101e-01
-1.714423992322157420e-02,8.718355960423876949e-01,-1.993886371903713310e-10,-1.454790730071292364e-10,8.718358309216222013e-01
-1.373871904441722677e-02,8.959149944099505936e-01,6.118079662208599704e-10,2.057720669672692531e-10,8.959147897794946802e-01
-1.163399139191872989e-02,9.111273637319301510e-01,-4.280393898875209361e-10,1.722312574584718383e-10,9.111277601747783672e-01
-1.163399139191872642e-02,9.111281620886436672e-01,9.247029146674803011e-10,7.455080442972105189e-10,9.111277625070149933e-01
-9.880051681503311187e-03,9.240022056596831623e-01,-5.029946408849014141e-12,-2.873468330667659565e-10,9.240023799121187542e-01
-7.042117615833019643e-03,9.452205680830897405e-01,4.209017284622756022e-10,2.048053646441385201e-10,9.452203924166600046e-01
-5.288177905417604414e-03,9.585763739946268069e-01,-2.351834603122861587e-11,-1.026652720047859517e-09,9.585767559586714226e-01
-5.288177905417602680e-03,9.585771405522799382e-01,5.260536582549519932e-10,-1.726858409718075465e-09,9.585767601385597469e-01
-3.826561480071423178e-03,9.698508912081471589e-01,1.711242893324946696e-10,-2.621727061346671065e-09,9.698511135839443797e-01
-1.461616425346179936e-03,9.883752636778347922e-01,4.063116323021653318e-10,-2.150741863411488032e-09,9.883749540557430491e-01
-3.063842609516163150e-19,9.999989670627345006e-01,2.020593118836641441e-10,-2.593775781634924890e-09,9.999997819175724389e-01
-2.020641786021858160e-19,1.000000601244732668e+00,4.991902001202586933e-10,-1.604836782188802143e-09,-1.581139781724411941e+00
1.461616425346180153e-03,9.816266629648071618e-01,3.134501603009364520e-10,-8.924218276517860180e-10,-1.561452114951926262e+00
3.826561480071423611e-03,9.523828013404541659e-01,4.077572776489219443e-10,-1.194755420788593449e-09,-1.530086633273447072e+00
5.288177905417601812e-03,9.346034654378871931e-01,4.065369464697620807e-10,1.025955274505522736e-10,-1.511000179005206778e+00
5.288177905417603547e-03,9.346030085446804803e-01,3.766120865083797578e-10,4.252578721404499944e-10,-1.511000181392785358e+00
7.042117615833019643e-03,9.135604434129229734e-01,3.293305498979098948e-10,3.848023262430300749e-10,-1.488392966765248238e+00
9.880051681503312921e-03,8.801782819380123968e-01,5.309977425586109686e-10,-1.094849741358213276e-09,-1.452487880350192828e+00
1.163399139191872642e-02,8.599512348652855742e-01,8.211833719876027950e-10,1.859638423992576490e-11,-1.430706960268634420e+00
1.163399139191872815e-02,8.599499969971956537e-01,-8.357324376368987022e-12,-5.989467035002029409e-11,-1.430706967095053850e+00
1.373871904441722504e-02,8.360775618070711568e-01,2.469425469572489076e-10,2.104998689504091704e-10,-1.404975618811312499e+00
1.714423992322157766e-02,7.983580268548097214e-01,5.109680822605803610e-10,3.067310217477173114e-11,-1.364260913670711339e+00
1.924896757572007108e-02,7.755951292230829353e-01,5.880625373687863209e-10,3.024727833919335296e-10,-1.339654664130016215e+00
1.924896757572007455e-02,7.755933171609753485e-01,2.161138876012343077e-10,-3.724763911983655947e-10,-1.339654678277462985e+00
2.177464075871827359e-02,7.488192733846054105e-01,3.522763064146229613e-10,-7.393806261808986321e-10,-1.310676751659484829e+00
2.586126581328349744e-02,7.067206393061917780e-01,4.408178608117762493e-10,3.016446439948902958e-11,-1.265030042195276039e+00
2.838693899628169648e-02,6.814394519594859645e-01,4.109357759550576967e-10,2.371117268621072254e-10,-1.237567022024316232e+00
2.838693899628169995e-02,6.814366562223597157e-01,4.419242494408409713e-10,-7.520976365491320939e-10,-1.237567042723190180e+00
3.141774681587953394e-02,6.518229385193036185e-01,5.079469833853066338e-10,-1.355542761060962477e-09,-1.205346705771960014e+00
3.632169688135779978e-02,6.055336309593852828e-01,3.309063753991632737e-10,-1.292330624145877045e-10,-1.154865172077306879e+00
3.935250470095563030e-02,5.779011928131192466e-01,2.821834910791229023e-11,2.082653205629272789e-10,-1.124657376799472086e+00
3.935250470095563724e-02,5.778970229067045272e-01,9.370610874130689049e-10,-5.022759839842378712e-10,-1.124657410942013769e+00
4.298947408447303942e-02,5.456910812753219542e-01,5.918874689282733761e-10,-5.297261693383990145e-10,-1.089377455698518515e+00
4.887421416304695704e-02,4.957107810930359570e-01,5.652713171140080365e-10,3.481560504405658525e-10,-1.034459184195247738e+00
5.251118354656435228e-02,4.660915153301839475e-01,8.464013999861400975e-10,1.243971164138056208e-09,-1.001810095587713612e+00
5.251118354656435921e-02,4.660854674372372775e-01,1.068472630916026416e-10,1.385314648286616212e-09,-1.001810159796838740e+00
5.687554680678524183e-02,4.317748480463209915e-01,3.952254309527837494e-10,5.691683960736013311e-10,-9.638869229578934661e-01
6.393723490107394714e-02,3.789951554719991345e-01,2.855148432176859315e-10,6.691443295379403035e-10,-9.053125205176205670e-01
6.830159816129482975e-02,3.479954664416960997e-01,-1.828099313851664729e-10,1.905414162609438707e-09,-8.707625128795413172e-01
6.830159816129484363e-02,3.479870220769389899e-01,9.352944299587795936e-10,2.100231819244763148e-09,-8.707626238364019056e-01
7.353883407355990554e-02,3.123472018881868761e-01,4.630506676029875993e-10,8.779620482814019632e-10,-8.308949502403736309e-01
8.201285978670634635e-02,2.581150002280103717e-01,3.059834122448527943e-10,8.095312319149980757e-10,-7.698931246355131819e-01
8.725009569897139439e-02,2.266133697697424176e-01,5.523471991465604325e-10,1.095618150125625591e-09,-7.342511471664836531e-01
8.725009569897140826e-02,2.266021247622098389e-01,-8.740109792615139952e-11,1.038114428793974525e-09,-7.342513386846759582e-01
9.353477879368948811e-02,1.907232552373020473e-01,7.654876869115538426e-11,-1.473637247637302502e-10,-6.934494563783469845e-01
1.037036096494652337e-01,1.368620317423234478e-01,3.690741546362250428e-10,-2.611156868822623399e-10,-6.317222872854755256e-01
1.099882927441832997e-01,1.060086919757758789e-01,5.293010569458574680e-10,3.696244773273619798e-10,-5.960682930558236503e-01
1.099882927441833136e-01,1.059945970463443549e-01,-2.745407385410562107e-11,-2.703063753975816241e-10,-5.960686201080999114e-01
1.175299124578449844e-01,7.126782159372797854e-02,2.561826973449678037e-10,-1.525235070403861792e-09,-5.556439808726704177e-01
1.297325094847758264e-01,2.002592254517474024e-02,3.349286901751475916e-10,-4.322579665217842806e-10,-4.953214875458896715e-01
1.372741291984374834e-01,-8.806414855977502676e-03,1.181476281400130894e-10,-1.639045856495230786e-09,-4.609613826013390647e-01
1.372741291984375112e-01,-8.822713578278709029e-03,7.805145817810815295e-10,-1.489371494580044681e-09,-4.609619243925938692e-01
1.463240728548315384e-01,-4.078048124510896127e-02,7.080139784566995237e-10,-1.202765339753811918e-09,-4.224573363236311385e-01
1.609671892871485932e-01,-8.688513203897328674e-02,4.925689717540638359e-10,-7.477620812998790450e-10,-3.659514748621459090e-01
1.700171329435425926e-01,-1.122154436838522090e-01,3.177574633727147489e-10,-1.618023401742353194e-09,-3.343090453098462311e-01
1.700171329435426204e-01,-1.122322628606989281e-01,1.110826427857516599e-09,-7.465143363887026757e-10,-3.343098911872880996e-01
1.808770653312154753e-01,-1.397308513061068791e-01,9.009735755027350895e-10,8.025942780019704139e-10,-2.993545918942026041e-01
1.984488050499959855e-01,-1.781861714318080103e-01,4.780622462690541611e-10,-4.725280190751938673e-10,-2.490966562484926150e-01
2.093087374376688403e-01,-1.986085136769401016e-01,2.149017144210981043e-10,1.237836954470585299e-09,-2.215383598221457861e-01
2.093087374376688681e-01,-1.986229699969215834e-01,1.159664544839903521e-09,9.987640837373460923e-10,-2.215396021685616113e-01
2.223406563028762217e-01,-2.201277439041497974e-01,8.340394038521529827e-10,-3.418256947435665656e-10,-1.916305569837144229e-01
2.434267439654127507e-01,-2.488069315591893982e-01,5.854470741143633380e-10,2.425389563712864949e-10,-1.497083346448699892e-01
2.564586628306200766e-01,-2.632243956390450945e-01,5.530355873147306968e-10,-1.309579397260401753e-09,-1.273197213994267385e-01
2.564586628306201321e-01,-2.632327267328124498e-01,8.082222609630731146e-10,-5.296925118460172895e-10,-1.273214213207742029e-01
2.720969654688689676e-01,-2.776391153538336209e-01,7.684978951381675081e-10,5.506788496044739228e-10,-1.035613778153307990e-01
2.974002706639128357e-01,-2.952179084739744996e-01,5.229291149517052251e-10,-2.644962838833192128e-11,-7.132203275052531599e-02
3.130385733021616712e-01,-3.030775026467312783e-01,3.638129988947474591e-10,3.835166736456843353e-10,-5.468509324777378472e-02
3.130385733021617267e-01,-3.030761209622113150e-01,8.648569994538614707e-10,4.459551546706939231e-10,-5.468723616006421900e-02
3.318045364680604070e-01,-3.099634850129368013e-01,6.947992047820285971e-10,-3.923407168139419864e-10,-3.754541435339391053e-02
3.621685027021130932e-01,-3.162574383363024877e-01,6.917922253914406145e-10,2.618196820384731438e-10,-1.528075911369771930e-02
3.809344658680117179e-01,-3.177100661946228310e-01,8.332847047316401840e-10,-3.212717723860335931e-10,-4.327208352286793409e-03
3.809344658680117734e-01,-3.176972367555972454e-01,4.414315354595502271e-10,-2.395474653574157920e-10,-4.329647741646477574e-03
4.034536216670901454e-01,-3.174713295876527286e-01,4.840459621512953474e-10,7.925627857654686992e-10,6.485526254049645174e-03
4.398903811479532577e-01,-3.135548667868206518e-01,4.422938863909061310e-10,4.563447587388362412e-10,1.963550888877473727e-02
4.624095369470315742e-01,-3.094644501445685258e-01,3.828059407204629427e-10,-1.191773004119463299e-09,2.562078385397459704e-02
4.624095369470316297e-01,-3.094418376892615341e-01,1.126079722449941002e-10,1.250427720379079886e-09,2.561832647869068808e-02
4.894325239059256760e-01,-3.032875306999966991e-01,2.616967776157300149e-10,3.740345170202068751e-10,3.109841606088246599e-02
5.331566352829615330e-01,-2.913037906179941072e-01,1.263703293599528666e-10,4.357160422673195952e-10,3.693696521195251325e-02
5.601796222418554683e-01,-2.830734520090851802e-01,-1.089836364908902311e-10,-5.266561034053657008e-10,3.913296382200608103e-02
5.601796222418555793e-01,-2.830463073517620609e-01,5.204985776655143899e-11,1.380115531909921910e-09,3.913083403726737297e-02
5.926072065925284127e-01,-2.726766693135659336e-01,-8.292894835280053004e-12,4.882264687023777540e-10,4.070828725964664718e-02
6.450761402449713966e-01,-2.553693074072522218e-01,-2.976097232306112294e-10,1.493899647793249498e-10,4.150573580263504370e-02
6.775037245956442300e-01,-2.446332071946354658e-01,-4.694716707911649908e-10,-8.436445487808524067e-10,4.124575261504832835e-02
6.775037245956443410e-01,-2.446083980894050436e-01,-6.051502403800665971e-11,3.625843400794568511e-10,4.124423988163162386e-02
7.164168258164517189e-01,-2.318925923582087212e-01,-1.141635598718440384e-10,-1.831331489966410203e-10,4.042245150150633459e-02
7.793795461993832108e-01,-2.120320870618105646e-01,9.150939585165535748e-11,-4.128028942913225578e-10,3.835374889234139523e-02
8.182926474201905886e-01,-2.003334065455845137e-01,4.529872765606288549e-10,-3.625661860074459989e-10,3.681501657149840318e-02
8.182926474201906997e-01,-2.003161159236414579e-01,-2.581616745955231377e-10,-3.784531970831052849e-11,3.681422470691272236e-02
8.649883688851595087e-01,-1.869349489872521308e-01,6.962007322829334254e-11,-1.186451723453302023e-10,3.484160736708044603e-02
9.405436333446772768e-01,-1.668678592063158328e-01,3.510183527451187884e-10,-5.832948071991765601e-10,3.157520145070310397e-02
9.872393548096460858e-01,-1.554460892636174707e-01,2.042717980486948820e-10,5.979116392246197346e-10,2.959596059215718888e-02
9.872393548096461968e-01,-1.554375740858147947e-01,7.724845721412921490e-10,4.010664750040054720e-10,2.959579834118271358e-02
1.043274220567608879e+00,-1.426896401288382521e-01,4.237290731838494939e-10,1.065035734592954941e-10,2.731179424913236439e-02
1.133940537919030378e+00,-1.241444757894453743e-01,3.721809386108694829e-10,-1.045923141640298401e-10,2.388904078567193404e-02
1.189975403676992949e+00,-1.138741335962227957e-01,3.711094831292484867e-10,1.590669035826672146e-10,2.195674889860605231e-02
1.189975403676993171e+00,-1.138722974313315511e-01,3.164392287198417160e-10,4.624274612768364914e-10,2.195702828954137695e-02
1.257217242586548656e+00,-1.026443884723953065e-01,-1.257873882483703401e-11,6.239333006461823820e-10,1.982404006784571973e-02
1.366016823408254588e+00,-8.674936703534129323e-02,2.088404252659922425e-11,-9.739035180973691298e-11,1.677987919885984627e-02
1.433258662317809851e+00,-7.817365431943068543e-02,2.445913374438251745e-10,1.020649411375996797e-09,1.512843039863588819e-02
1.433258662317810073e+00,-7.817551596792077229e-02,-7.285093324033364741e-10,8.196484383650800387e-10,1.512899968461762189e-02
1.513948869009275944e+00,-6.899276408108882819e-02,-4.341460763693731901e-10,-4.008342625847959539e-10,1.335695853841249725e-02
1.644508365995322574e+00,-5.635836080672040893e-02,-5.770072850784762624e-11,-2.753399336167438188e-11,1.091511745674881781e-02
1.725198572686788445e+00,-4.973361192332340780e-02,-1.314059369615922356e-10,-6.085966403008448356e-10,9.632327871836428995e-03
1.725198572686788667e+00,-4.973713737126004425e-02,4.032976817980836475e-10,-8.205018586489256044e-10,9.633094267661790333e-03
1.822026820716547979e+00,-4.280698295821881716e-02,3.447095463734432770e-10,1.751629043026986432e-10,8.291288420935488679e-03
1.978698217099804202e+00,-3.357807721401393636e-02,-3.898263063880040328e-11,-6.726070882974254977e-11,6.504896302143613543e-03
2.075526465129563292e+00,-2.889773742049358066e-02,-2.139072074975636508e-10,3.968852983906149759e-10,5.597430954798721450e-03
2.075526465129563736e+00,-2.890194284343514802e-02,4.241463436045861474e-10,2.010734425695148274e-10,5.598319864478606793e-03
2.191720362765275265e+00,-2.413884461103476403e-02,-7.387580806684046317e-11,2.365116628526988072e-10,4.675543665114312471e-03
2.379726038425182377e+00,-1.803620713448868609e-02,-4.098871107383604059e-10,-4.710632081470448765e-11,3.494495285161857475e-03
2.495919936060893463e+00,-1.506224967002346357e-02,-5.255056377509709746e-10,-2.149574352287721522e-10,2.917408785810040543e-03
2.495919936060893907e+00,-1.506660140444011746e-02,-9.956632172400647891e-11,1.463134164509993339e-10,2.918321500717040076e-03
2.635352613223747920e+00,-1.213830903386788410e-02,1.508728431940929544e-12,-2.122969849453658232e-10,2.350848738132263645e-03
2.860959424015637076e+00,-8.555391210060554752e-03,1.401291058910967862e-10,8.407366670256496477e-12,1.657991402991431610e-03
3.000392101178490645e+00,-6.890821188860147238e-03,5.471600959503317765e-11,3.413691288435154848e-11,1.334623137449971820e-03
3.000392101178491089e+00,-6.895111357019621107e-03,-1.261795869074667475e-11,2.425205619841350453e-10,1.335447400845699972e-03
3.167711313773915460e+00,-5.320080773699821693e-03,-2.571377012441649382e-10,2.269585348350297853e-10,1.029970651713087203e-03
3.438439486724182537e+00,-3.495351441780560758e-03,-2.410683984501703981e-10,-2.015349360594572065e-10,6.779647633877535938e-04
3.605758699319606908e+00,-2.694118096165710498e-03,-2.190186369346843116e-10,-2.567552377453457321e-10,5.222482574624520788e-04
3.605758699319607352e+00,-2.699623598897307568e-03,-1.043404936485812470e-10,2.915162050045718194e-10,5.229419828321464712e-04
3.806541754434116243e+00,-1.978432177627550276e-03,3.495287077898538713e-10,-2.831424789142930836e-10,3.820118668348199869e-04
4.131415561974436379e+00,-1.191726714888962204e-03,5.896727163112898121e-10,6.258636921998523771e-11,2.329124617269997285e-04
4.332198617088944381e+00,-8.640266393995638377e-04,2.322348586370451438e-10,8.755521498039562858e-11,1.706146397244962258e-04
4.332198617088945269e+00,-8.796003597207723967e-04,5.257634312147758680e-10,2.431047694792457246e-10,1.716262340937639856e-04
4.573138283226356293e+00,-6.102966522874770424e-04,1.995841828604189213e-10,1.346546117865806761e-10,1.131965284982613132e-04
4.962986852274740457e+00,-3.176759972740076884e-04,-1.699677276420172877e-10,1.502454338488611699e-11,6.869247287553861131e-05
5.203926518412151481e+00,-1.801167705666546141e-04,-1.946026657444000854e-10,-1.376451888882548197e-10,3.905829545048870443e-05
5.203926518412152369e+00,-2.498845761001898189e-04,1.474836636657221744e-11,-2.905873802129556725e-11,5.013159524394035841e-05
5.493054117777045775e+00,-1.718922197436917353e-04,-5.286059205901025010e-10,2.502730770872771104e-10,2.199784394778897897e-05
5.960872400635106594e+00,-7.040914392465155757e-05,-1.641290943372137864e-10,-2.323329824389600550e-10,-8.595082102731771843e-06
6.250000000000000000e+00,-2.948776367020795983e-04,-1.159737390312841284e-09,1.581978850701792435e-09,-2.206103729271759195e-04


==> figures/Data/velocities_analytical.csv <==
x,ux_real,ux_imag,uy_real,uy_imag
-6.249999999999999112e+00,1.928749847963931456e-22,0.000000000000000000e+00,0.000000000000000000e+00,1.928749847963931456e-22
-5.960872400635105706e+00,1.948983096919974764e-21,0.000000000000000000e+00,0.000000000000000000e+00,1.948983096919974764e-21
-5.493054117777045775e+00,8.225745391606406752e-20,0.000000000000000000e+00,0.000000000000000000e+00,8.225745391606406752e-20
-5.203926518412152369e+00,8.312036288548325783e-19,0.000000000000000000e+00,0.000000000000000000e+00,8.312036288548325783e-19
-5.203926518412151481e+00,8.312036288548384524e-19,0.000000000000000000e+00,0.000000000000000000e+00,8.312036288548384524e-19
-4.962986852274740457e+00,5.712386319379668637e-18,0.000000000000000000e+00,0.000000000000000000e+00,5.712386319379668637e-18
-4.573138283226357181e+00,1.292082453850574328e-16,0.000000000000000000e+00,0.000000000000000000e+00,1.292082453850574328e-16
-4.332198617088945269e+00,8.879742432134620099e-16,0.000000000000000000e+00,0.000000000000000000e+00,8.879742432134620099e-16
-4.332198617088944381e+00,8.879742432134683208e-16,0.000000000000000000e+00,0.000000000000000000e+00,8.879742432134683208e-16
-4.131415561974435491e+00,4.425803744385821661e-15,0.000000000000000000e+00,0.000000000000000000e+00,4.425803744385821661e-15
-3.806541754434116243e+00,5.952773625242220244e-14,0.000000000000000000e+00,0.000000000000000000e+00,5.952773625242220244e-14
-3.605758699319607796e+00,2.966956305482001979e-13,0.000000000000000000e+00,0.000000000000000000e+00,2.966956305482001979e-13
-3.605758699319606908e+00,2.966956305482023184e-13,0.000000000000000000e+00,0.000000000000000000e+00,2.966956305482023184e-13
-3.438439486724182537e+00,1.131455913142275424e-12,0.000000000000000000e+00,0.000000000000000000e+00,1.131455913142275424e-12
-3.167711313773915904e+00,9.868329666474417479e-12,0.000000000000000000e+00,0.000000000000000000e+00,9.868329666474417479e-12
-3.000392101178491089e+00,3.763311220100983590e-11,0.000000000000000000e+00,0.000000000000000000e+00,3.763311220100983590e-11
-3.000392101178490645e+00,3.763311220100996515e-11,0.000000000000000000e+00,0.000000000000000000e+00,3.763311220100996515e-11
-2.860959424015637076e+00,1.148177081081982153e-10,0.000000000000000000e+00,0.000000000000000000e+00,1.148177081081982153e-10
-2.635352613223747920e+00,6.979868130731504512e-10,0.000000000000000000e+00,0.000000000000000000e+00,6.979868130731504512e-10
-2.495919936060893907e+00,2.129540754927359297e-09,0.000000000000000000e+00,0.000000000000000000e+00,2.129540754927359297e-09
-2.495919936060893463e+00,2.129540754927367155e-09,0.000000000000000000e+00,0.000000000000000000e+00,2.129540754927367155e-09
-2.379726038425182377e+00,5.394918702466582501e-09,0.000000000000000000e+00,0.000000000000000000e+00,5.394918702466582501e-09
-2.191720362765275265e+00,2.427635751165767634e-08,0.000000000000000000e+00,0.000000000000000000e+00,2.427635751165767634e-08
-2.075526465129563736e+00,6.150104188631721611e-08,0.000000000000000000e+00,0.000000000000000000e+00,6.150104188631721611e-08
-2.075526465129563292e+00,6.150104188631742787e-08,0.000000000000000000e+00,0.000000000000000000e+00,6.150104188631742787e-08
-1.978698217099803980e+00,1.334437579284839587e-07,0.000000000000000000e+00,0.000000000000000000e+00,1.334437579284839587e-07
-1.822026820716548201e+00,4.673373020792568280e-07,0.000000000000000000e+00,0.000000000000000000e+00,4.673373020792568280e-07
-1.725198572686788889e+00,1.014019338483589537e-06,0.000000000000000000e+00,0.000000000000000000e+00,1.014019338483589537e-06
-1.725198572686788445e+00,1.014019338483593137e-06,0.000000000000000000e+00,0.000000000000000000e+00,1.014019338483593137e-06
-1.644508365995322352e+00,1.933716173393829578e-06,0.000000000000000000e+00,0.000000000000000000e+00,1.933716173393829578e-06
-1.513948869009276166e+00,5.495445212134330995e-06,0.000000000000000000e+00,0.000000000000000000e+00,5.495445212134330995e-06
-1.433258662317810073e+00,1.047971264788238433e-05,0.000000000000000000e+00,0.000000000000000000e+00,1.047971264788238433e-05
-1.433258662317809851e+00,1.047971264788240297e-05,0.000000000000000000e+00,0.000000000000000000e+00,1.047971264788240297e-05
-1.366016823408254366e+00,1.794615652250689062e-05,0.000000000000000000e+00,0.000000000000000000e+00,1.794615652250689062e-05
-1.257217242586548656e+00,4.285286985607317353e-05,0.000000000000000000e+00,0.000000000000000000e+00,4.285286985607317353e-05
-1.189975403676993171e+00,7.338410276269401200e-05,0.000000000000000000e+00,0.000000000000000000e+00,7.338410276269401200e-05
-1.189975403676992949e+00,7.338410276269413397e-05,0.000000000000000000e+00,0.000000000000000000e+00,7.338410276269413397e-05
-1.133940537919030378e+00,1.148912759463301391e-04,0.000000000000000000e+00,0.000000000000000000e+00,1.148912759463301391e-04
-1.043274220567608879e+00,2.372980138029661659e-04,0.000000000000000000e+00,0.000000000000000000e+00,2.372980138029661659e-04
-9.872393548096463078e-01,3.715174071626371299e-04,0.000000000000000000e+00,0.000000000000000000e+00,3.715174071626371299e-04
-9.872393548096460858e-01,3.715174071626377804e-04,0.000000000000000000e+00,0.000000000000000000e+00,3.715174071626377804e-04
-9.405436333446771657e-01,5.397799147519518085e-04,0.000000000000000000e+00,0.000000000000000000e+00,5.397799147519518085e-04
-8.649883688851596197e-01,9.879218613155764817e-04,0.000000000000000000e+00,0.000000000000000000e+00,9.879218613155764817e-04
-8.182926474201908107e-01,1.435357718915893565e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.435357718915893565e-03
-8.182926474201905886e-01,1.435357718915896167e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.435357718915896167e-03
-7.793795461993832108e-01,1.959557944701228061e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.959557944701228061e-03
-7.164168258164517189e-01,3.242746553645648334e-03,0.000000000000000000e+00,0.000000000000000000e+00,3.242746553645648334e-03
-6.775037245956443410e-01,4.427014735147835785e-03,0.000000000000000000e+00,0.000000000000000000e+00,4.427014735147835785e-03
-6.775037245956442300e-01,4.427014735147840122e-03,0.000000000000000000e+00,0.000000000000000000e+00,4.427014735147840122e-03
-6.450761402449713966e-01,5.738203355243179371e-03,0.000000000000000000e+00,0.000000000000000000e+00,5.738203355243179371e-03
-5.926072065925284127e-01,8.731154674643049410e-03,0.000000000000000000e+00,0.000000000000000000e+00,8.731154674643049410e-03
-5.601796222418555793e-01,1.131713898564893662e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.131713898564893662e-02
-5.601796222418554683e-01,1.131713898564894703e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.131713898564894703e-02
-5.331566352829614219e-01,1.404831130468043622e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.404831130468043622e-02
-4.894325239059256760e-01,1.993137429083540954e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.993137429083540954e-02
-4.624095369470316852e-01,2.474142547182865345e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.474142547182865345e-02
-4.624095369470315742e-01,2.474142547182867774e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.474142547182867774e-02
-4.398903811479532577e-01,2.962540380166973908e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.962540380166973908e-02
-4.034536216670901454e-01,3.965140195221942415e-02,0.000000000000000000e+00,0.000000000000000000e+00,3.965140195221942415e-02
-3.809344658680117734e-01,4.747862225943094011e-02,0.000000000000000000e+00,0.000000000000000000e+00,4.747862225943094011e-02
-3.809344658680117179e-01,4.747862225943096093e-02,0.000000000000000000e+00,0.000000000000000000e+00,4.747862225943096093e-02
-3.621685027021130376e-01,5.516933410658153569e-02,0.000000000000000000e+00,0.000000000000000000e+00,5.516933410658153569e-02
-3.318045364680604070e-01,7.033847787236177651e-02,0.000000000000000000e+00,0.000000000000000000e+00,7.033847787236177651e-02
-3.130385733021617267e-01,8.173208913023811972e-02,0.000000000000000000e+00,0.000000000000000000e+00,8.173208913023811972e-02
-3.130385733021616712e-01,8.173208913023814748e-02,0.000000000000000000e+00,0.000000000000000000e+00,8.173208913023814748e-02
-2.974002706639128357e-01,9.262444703545637259e-02,0.000000000000000000e+00,0.000000000000000000e+00,9.262444703545637259e-02
-2.720969654688690231e-01,1.134065959823385566e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.134065959823385566e-01
-2.564586628306201321e-01,1.285201853374785264e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.285201853374785264e-01
-2.564586628306200766e-01,1.285201853374785819e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.285201853374785819e-01
-2.434267439654127230e-01,1.426424753538096946e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.426424753538096946e-01
-2.223406563028762495e-01,1.688532557510850352e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.688532557510850352e-01
-2.093087374376688958e-01,1.874074979633639226e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.874074979633639226e-01
-2.093087374376688403e-01,1.874074979633640059e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.874074979633640059e-01
-1.984488050499959855e-01,2.044175751191812662e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.044175751191812662e-01
-1.808770653312154753e-01,2.352711682455164433e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.352711682455164433e-01
-1.700171329435426204e-01,2.566256005275046603e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.566256005275046603e-01
-1.700171329435425926e-01,2.566256005275047158e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.566256005275047158e-01
-1.609671892871485932e-01,2.758942843662894884e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.758942843662894884e-01
-1.463240728548315384e-01,3.101830776250054655e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.101830776250054655e-01
-1.372741291984375112e-01,3.334731143267681830e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.334731143267681830e-01
-1.372741291984374834e-01,3.334731143267682940e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.334731143267682940e-01
-1.297325094847758264e-01,3.542118580193797106e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.542118580193797106e-01
-1.175299124578449844e-01,3.905343694328834436e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.905343694328834436e-01
-1.099882927441833275e-01,4.148217612580842317e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.148217612580842317e-01
-1.099882927441832997e-01,4.148217612580842872e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.148217612580842872e-01
-1.037036096494652199e-01,4.362111441881936780e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.362111441881936780e-01
-9.353477879368948811e-02,4.731805597005740993e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.731805597005740993e-01
-8.725009569897140826e-02,4.975790872894442218e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.975790872894442218e-01
-8.725009569897139439e-02,4.975790872894442773e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.975790872894442773e-01
-8.201285978670633248e-02,5.188694970045243382e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.188694970045243382e-01
-7.353883407355990554e-02,5.552645164342722151e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.552645164342722151e-01
-6.830159816129484363e-02,5.790231697963549307e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.790231697963549307e-01
-6.830159816129482975e-02,5.790231697963550417e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.790231697963550417e-01
-6.393723490107394714e-02,5.995967822822775295e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.995967822822775295e-01
-5.687554680678524877e-02,6.344451925906684497e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.344451925906684497e-01
-5.251118354656436615e-02,6.569880375350385382e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.569880375350385382e-01
-5.251118354656435228e-02,6.569880375350385382e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.569880375350385382e-01
-4.887421416304695010e-02,6.763844082488227327e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.763844082488227327e-01
-4.298947408447303942e-02,7.089886275711341224e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.089886275711341224e-01
-3.935250470095563724e-02,7.299202206391331993e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.299202206391331993e-01
-3.935250470095563030e-02,7.299202206391333103e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.299202206391333103e-01
-3.632169688135779978e-02,7.478345053261975517e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.478345053261975517e-01
-3.141774681587953394e-02,7.777563532147609981e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.777563532147609981e-01
-2.838693899628170342e-02,7.968446704509407619e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.968446704509407619e-01
-2.838693899628169648e-02,7.968446704509408729e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.968446704509408729e-01
-2.586126581328349744e-02,8.131089842046292926e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.131089842046292926e-01
-2.177464075871827706e-02,8.401312695589205903e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.401312695589205903e-01
-1.924896757572007455e-02,8.572791015882900156e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.572791015882900156e-01
-1.924896757572007108e-02,8.572791015882900156e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.572791015882900156e-01
-1.714423992322157420e-02,8.718360233389619296e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.718360233389619296e-01
-1.373871904441722677e-02,8.959149858654785747e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.959149858654785747e-01
-1.163399139191872989e-02,9.111279594703821649e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.111279594703821649e-01
-1.163399139191872642e-02,9.111279594703821649e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.111279594703821649e-01
-9.880051681503311187e-03,9.240025815565122702e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.240025815565122702e-01
-7.042117615833019643e-03,9.452205987248696317e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.452205987248696317e-01
-5.288177905417604414e-03,9.585769641729040558e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.585769641729040558e-01
-5.288177905417602680e-03,9.585769641729040558e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.585769641729040558e-01
-3.826561480071423178e-03,9.698513255698363311e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.698513255698363311e-01
-1.461616425346179936e-03,9.883751652447265723e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.883751652447265723e-01
-3.063842609516163150e-19,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
-2.020641786021858160e-19,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.461616425346180153e-03,9.816271825045259636e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.561451180860958354e+00
3.826561480071423611e-03,9.523828706973287428e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.530085724457762364e+00
5.288177905417601812e-03,9.346034918280825554e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.510999287787491152e+00
5.288177905417603547e-03,9.346034918280825554e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.510999287787491152e+00
7.042117615833019643e-03,9.135608611316167194e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.488392090684079072e+00
9.880051681503312921e-03,8.801783401228797654e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.452487037998345221e+00
1.163399139191872642e-02,8.599509143874954908e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.430706139858449966e+00
1.163399139191872815e-02,8.599509143874954908e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.430706139858449966e+00
1.373871904441722504e-02,8.360781863838455674e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.404974810057323165e+00
1.714423992322157766e-02,7.983579907675292242e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.364260144005601472e+00
1.924896757572007108e-02,7.755945697045472098e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.339653924642636218e+00
1.924896757572007455e-02,7.755945697045472098e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.339653924642636218e+00
2.177464075871827359e-02,7.488201010467676610e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.310676017453278996e+00
2.586126581328349744e-02,7.067204594793012884e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.265029353751831120e+00
2.838693899628169648e-02,6.814384525291945494e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.237566371839793788e+00
2.838693899628169995e-02,6.814384525291945494e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.237566371839793788e+00
3.141774681587953394e-02,6.518240633926122296e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.205346055886844070e+00
3.632169688135779978e-02,6.055332217914456416e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.154864574370431107e+00
3.935250470095563030e-02,5.778995608689782015e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.124656834260334470e+00
3.935250470095563724e-02,5.778995608689779795e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.124656834260334248e+00
4.298947408447303942e-02,5.456926001687549821e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.089376895033479897e+00
4.887421416304695704e-02,4.957100379468015738e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.034458687884558969e+00
5.251118354656435228e-02,4.660889997003995200e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.001809682543651769e+00
5.251118354656435921e-02,4.660889997003995200e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.001809682543651769e+00
5.687554680678524183e-02,4.317768752269717236e-01,0.000000000000000000e+00,0.000000000000000000e+00,-9.638864532827244869e-01
6.393723490107394714e-02,3.789939615437425413e-01,0.000000000000000000e+00,0.000000000000000000e+00,-9.053121331409565986e-01
6.830159816129482975e-02,3.479918059518021245e-01,0.000000000000000000e+00,0.000000000000000000e+00,-8.707622517843217613e-01
6.830159816129484363e-02,3.479918059518019025e-01,0.000000000000000000e+00,0.000000000000000000e+00,-8.707622517843215393e-01
7.353883407355990554e-02,3.123498447013530743e-01,0.000000000000000000e+00,0.000000000000000000e+00,-8.308945718550971860e-01
8.201285978670634635e-02,2.581132522281335273e-01,0.000000000000000000e+00,0.000000000000000000e+00,-7.698928497846059260e-01
8.725009569897139439e-02,2.266083568080746735e-01,0.000000000000000000e+00,0.000000000000000000e+00,-7.342510781848569090e-01
8.725009569897140826e-02,2.266083568080746735e-01,0.000000000000000000e+00,0.000000000000000000e+00,-7.342510781848569090e-01
9.353477879368948811e-02,1.907265778938768142e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.934491644036260283e-01
1.037036096494652337e-01,1.368596850015453281e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.317221259328315019e-01
1.099882927441832997e-01,1.060022917994979386e-01,0.000000000000000000e+00,0.000000000000000000e+00,-5.960684658929427115e-01
1.099882927441833136e-01,1.060022917994979386e-01,0.000000000000000000e+00,0.000000000000000000e+00,-5.960684658929427115e-01
1.175299124578449844e-01,7.127178546388401870e-02,0.000000000000000000e+00,0.000000000000000000e+00,-5.556437611469761118e-01
1.297325094847758264e-01,2.002305978257845620e-02,0.000000000000000000e+00,0.000000000000000000e+00,-4.953214270458504709e-01
1.372741291984374834e-01,-8.813893514724058242e-03,0.000000000000000000e+00,0.000000000000000000e+00,-4.609618660878166407e-01
1.372741291984375112e-01,-8.813893514724169265e-03,0.000000000000000000e+00,0.000000000000000000e+00,-4.609618660878165297e-01
1.463240728548315384e-01,-4.077609246888780348e-02,0.000000000000000000e+00,0.000000000000000000e+00,-4.224571746293533936e-01
1.609671892871485932e-01,-8.688822676641538845e-02,0.000000000000000000e+00,0.000000000000000000e+00,-3.659514979782747535e-01
1.700171329435425926e-01,-1.122231785806264703e-01,0.000000000000000000e+00,0.000000000000000000e+00,-3.343099191314176655e-01
1.700171329435426204e-01,-1.122231785806265258e-01,0.000000000000000000e+00,0.000000000000000000e+00,-3.343099191314176100e-01
1.808770653312154753e-01,-1.397264964364399176e-01,0.000000000000000000e+00,0.000000000000000000e+00,-2.993544783330645553e-01
1.984488050499959855e-01,-1.781889677252027626e-01,0.000000000000000000e+00,0.000000000000000000e+00,-2.490967260088752522e-01
2.093087374376688403e-01,-1.986150868103691569e-01,0.000000000000000000e+00,0.000000000000000000e+00,-2.215397009783043880e-01
2.093087374376688681e-01,-1.986150868103692679e-01,0.000000000000000000e+00,0.000000000000000000e+00,-2.215397009783042770e-01
2.223406563028762217e-01,-2.201241288226655768e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.916304851873779636e-01
2.434267439654127507e-01,-2.488086944171248593e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.497083983226459303e-01
2.564586628306200766e-01,-2.632279515479309384e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.273215708342881058e-01
2.564586628306201321e-01,-2.632279515479310494e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.273215708342879948e-01
2.720969654688689676e-01,-2.776370753345326903e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.035613519417075135e-01
2.974002706639128357e-01,-2.952178849611637457e-01,0.000000000000000000e+00,0.000000000000000000e+00,-7.132203013162320693e-02
3.130385733021616712e-01,-3.030762730075984290e-01,0.000000000000000000e+00,0.000000000000000000e+00,-5.468741932792289817e-02
3.130385733021617267e-01,-3.030762730075984290e-01,0.000000000000000000e+00,0.000000000000000000e+00,-5.468741932792287042e-02
3.318045364680604070e-01,-3.099637138374513601e-01,0.000000000000000000e+00,0.000000000000000000e+00,-3.754544169011071741e-02
3.621685027021130932e-01,-3.162551823308460408e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.528064007012651382e-02
3.809344658680117179e-01,-3.177032052200755019e-01,0.000000000000000000e+00,0.000000000000000000e+00,-4.329846590136868234e-03
3.809344658680117734e-01,-3.177032052200754464e-01,0.000000000000000000e+00,0.000000000000000000e+00,-4.329846590136868234e-03
4.034536216670901454e-01,-3.174740184431744661e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.485445040037729481e-03
4.398903811479532577e-01,-3.135505710346547792e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.963575186871721612e-02
4.624095369470315742e-01,-3.094528063009465146e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.561811976596270468e-02
4.624095369470316297e-01,-3.094528063009465702e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.561811976596272550e-02
4.894325239059256760e-01,-3.032921170174959213e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.109830403670207910e-02
5.331566352829615330e-01,-2.912983870600505121e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.693727718497568507e-02
5.601796222418554683e-01,-2.830596605227240214e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.913062839440552276e-02
5.601796222418555793e-01,-2.830596605227240214e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.913062839440552276e-02
5.926072065925284127e-01,-2.726819327937765602e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.070818978637651131e-02
6.450761402449713966e-01,-2.553641485289452895e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.150600896217487845e-02
6.775037245956442300e-01,-2.446207076811586778e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.124404244761769450e-02
6.775037245956443410e-01,-2.446207076811585945e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.124404244761768756e-02
7.164168258164517189e-01,-2.318971697650813180e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.042241279976228202e-02
7.793795461993832108e-01,-2.120283131804560073e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.835388720312634531e-02
8.182926474201905886e-01,-2.003247895746494145e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.681405216082647008e-02
8.182926474201906997e-01,-2.003247895746494145e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.681405216082647008e-02
8.649883688851595087e-01,-1.869379773655810983e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.484163745706426313e-02
9.405436333446772768e-01,-1.668658881707084096e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.157517771730170703e-02
9.872393548096460858e-01,-1.554419726630991705e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.959566917840511860e-02
9.872393548096461968e-01,-1.554419726630991150e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.959566917840511166e-02
1.043274220567608879e+00,-1.426910493773881905e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.731186975900211020e-02
1.133940537919030378e+00,-1.241440040339752832e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.388889729168389847e-02
1.189975403676992949e+00,-1.138734473566140187e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.195694565431186365e-02
1.189975403676993171e+00,-1.138734473566139910e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.195694565431186018e-02
1.257217242586548656e+00,-1.026446446282219122e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.982414105025875894e-02
1.366016823408254588e+00,-8.674979865156755288e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.677965987067716117e-02
1.433258662317809851e+00,-7.817488613795016417e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.512894746611128348e-02
1.433258662317810073e+00,-7.817488613795012253e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.512894746611127654e-02
1.513948869009275944e+00,-6.899238543677563285e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.335709352953538299e-02
1.644508365995322574e+00,-5.635920846116752175e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.091482526865474902e-02
1.725198572686788445e+00,-4.973573551072973942e-02,0.000000000000000000e+00,0.000000000000000000e+00,9.633048839347542816e-03
1.725198572686788667e+00,-4.973573551072971860e-02,0.000000000000000000e+00,0.000000000000000000e+00,9.633048839347537612e-03
1.822026820716547979e+00,-4.280628407316479367e-02,0.000000000000000000e+00,0.000000000000000000e+00,8.291482886306090344e-03
1.978698217099804202e+00,-3.357905955575358342e-02,0.000000000000000000e+00,0.000000000000000000e+00,6.504513318528485667e-03
2.075526465129563292e+00,-2.890026435250366704e-02,0.000000000000000000e+00,0.000000000000000000e+00,5.598269943508359450e-03
2.075526465129563736e+00,-2.890026435250363929e-02,0.000000000000000000e+00,0.000000000000000000e+00,5.598269943508354246e-03
2.191720362765275265e+00,-2.413798107474980636e-02,0.000000000000000000e+00,0.000000000000000000e+00,4.675805679144626713e-03
2.379726038425182377e+00,-1.803717185737321177e-02,0.000000000000000000e+00,0.000000000000000000e+00,3.494026165357249497e-03
2.495919936060893463e+00,-1.506492068675494879e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.918267173157323546e-03
2.495919936060893907e+00,-1.506492068675493491e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.918267173157320944e-03
2.635352613223747920e+00,-1.213737746223434583e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.351166144492720760e-03
2.860959424015637076e+00,-8.556285326180548129e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.657463055473301161e-03
3.000392101178490645e+00,-6.893554455148404730e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.335370671515712180e-03
3.000392101178491089e+00,-6.893554455148398659e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.335370671515711096e-03
3.167711313773915460e+00,-5.319033782722320039e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.030365676198268052e-03
3.438439486724182537e+00,-3.496432838751080581e-03,0.000000000000000000e+00,0.000000000000000000e+00,6.773042948901040810e-04
3.605758699319606908e+00,-2.697830908690631874e-03,0.000000000000000000e+00,0.000000000000000000e+00,5.226047656021704998e-04
3.605758699319607352e+00,-2.697830908690631874e-03,0.000000000000000000e+00,0.000000000000000000e+00,5.226047656021704998e-04
3.806541754434116243e+00,-1.976433327262144130e-03,0.000000000000000000e+00,0.000000000000000000e+00,3.828607170989180102e-04
4.131415561974436379e+00,-1.194629121536381873e-03,0.000000000000000000e+00,0.000000000000000000e+00,2.314151233519116989e-04
4.332198617088944381e+00,-8.751863586420352515e-04,0.000000000000000000e+00,0.000000000000000000e+00,1.695349255210595245e-04
4.332198617088945269e+00,-8.751863586420344926e-04,0.000000000000000000e+00,0.000000000000000000e+00,1.695349255210593889e-04
4.573138283226356293e+00,-6.024783853520631260e-04,0.000000000000000000e+00,0.000000000000000000e+00,1.167078613379906297e-04
4.962986852274740457e+00,-3.292779014844626523e-04,0.000000000000000000e+00,0.000000000000000000e+00,6.378539148041133407e-05
5.203926518412151481e+00,-2.266749435240549796e-04,0.000000000000000000e+00,0.000000000000000000e+00,4.390987049632189205e-05
5.203926518412152369e+00,-2.266749435240545459e-04,0.000000000000000000e+00,0.000000000000000000e+00,4.390987049632180396e-05
5.493054117777045775e+00,-1.448146947876660119e-04,0.000000000000000000e+00,0.000000000000000000e+00,2.805248076930097234e-05
5.960872400635106594e+00,-7.013874178280561558e-05,0.000000000000000000e+00,0.000000000000000000e+00,1.358678211441224607e-05
6.250000000000000000e+00,-4.480918943292906399e-05,0.000000000000000000e+00,0.000000000000000000e+00,8.680119974691080575e-06


==> figures/Data/velocities_analytical_minus.csv <==
x,ux_real,ux_imag,uy_real,uy_imag
-6.249999999999999112e+00,1.928749847963931456e-22,0.000000000000000000e+00,0.000000000000000000e+00,1.928749847963931456e-22
-5.960872400635105706e+00,1.948983096919974764e-21,0.000000000000000000e+00,0.000000000000000000e+00,1.948983096919974764e-21
-5.493054117777045775e+00,8.225745391606406752e-20,0.000000000000000000e+00,0.000000000000000000e+00,8.225745391606406752e-20
-5.203926518412152369e+00,8.312036288548325783e-19,0.000000000000000000e+00,0.000000000000000000e+00,8.312036288548325783e-19
-5.203926518412151481e+00,8.312036288548384524e-19,0.000000000000000000e+00,0.000000000000000000e+00,8.312036288548384524e-19
-4.962986852274740457e+00,5.712386319379668637e-18,0.000000000000000000e+00,0.000000000000000000e+00,5.712386319379668637e-18
-4.573138283226357181e+00,1.292082453850574328e-16,0.000000000000000000e+00,0.000000000000000000e+00,1.292082453850574328e-16
-4.332198617088945269e+00,8.879742432134620099e-16,0.000000000000000000e+00,0.000000000000000000e+00,8.879742432134620099e-16
-4.332198617088944381e+00,8.879742432134683208e-16,0.000000000000000000e+00,0.000000000000000000e+00,8.879742432134683208e-16
-4.131415561974435491e+00,4.425803744385821661e-15,0.000000000000000000e+00,0.000000000000000000e+00,4.425803744385821661e-15
-3.806541754434116243e+00,5.952773625242220244e-14,0.000000000000000000e+00,0.000000000000000000e+00,5.952773625242220244e-14
-3.605758699319607796e+00,2.966956305482001979e-13,0.000000000000000000e+00,0.000000000000000000e+00,2.966956305482001979e-13
-3.605758699319606908e+00,2.966956305482023184e-13,0.000000000000000000e+00,0.000000000000000000e+00,2.966956305482023184e-13
-3.438439486724182537e+00,1.131455913142275424e-12,0.000000000000000000e+00,0.000000000000000000e+00,1.131455913142275424e-12
-3.167711313773915904e+00,9.868329666474417479e-12,0.000000000000000000e+00,0.000000000000000000e+00,9.868329666474417479e-12
-3.000392101178491089e+00,3.763311220100983590e-11,0.000000000000000000e+00,0.000000000000000000e+00,3.763311220100983590e-11
-3.000392101178490645e+00,3.763311220100996515e-11,0.000000000000000000e+00,0.000000000000000000e+00,3.763311220100996515e-11
-2.860959424015637076e+00,1.148177081081982153e-10,0.000000000000000000e+00,0.000000000000000000e+00,1.148177081081982153e-10
-2.635352613223747920e+00,6.979868130731504512e-10,0.000000000000000000e+00,0.000000000000000000e+00,6.979868130731504512e-10
-2.495919936060893907e+00,2.129540754927359297e-09,0.000000000000000000e+00,0.000000000000000000e+00,2.129540754927359297e-09
-2.495919936060893463e+00,2.129540754927367155e-09,0.000000000000000000e+00,0.000000000000000000e+00,2.129540754927367155e-09
-2.379726038425182377e+00,5.394918702466582501e-09,0.000000000000000000e+00,0.000000000000000000e+00,5.394918702466582501e-09
-2.191720362765275265e+00,2.427635751165767634e-08,0.000000000000000000e+00,0.000000000000000000e+00,2.427635751165767634e-08
-2.075526465129563736e+00,6.150104188631721611e-08,0.000000000000000000e+00,0.000000000000000000e+00,6.150104188631721611e-08
-2.075526465129563292e+00,6.150104188631742787e-08,0.000000000000000000e+00,0.000000000000000000e+00,6.150104188631742787e-08
-1.978698217099803980e+00,1.334437579284839587e-07,0.000000000000000000e+00,0.000000000000000000e+00,1.334437579284839587e-07
-1.822026820716548201e+00,4.673373020792568280e-07,0.000000000000000000e+00,0.000000000000000000e+00,4.673373020792568280e-07
-1.725198572686788889e+00,1.014019338483589537e-06,0.000000000000000000e+00,0.000000000000000000e+00,1.014019338483589537e-06
-1.725198572686788445e+00,1.014019338483593137e-06,0.000000000000000000e+00,0.000000000000000000e+00,1.014019338483593137e-06
-1.644508365995322352e+00,1.933716173393829578e-06,0.000000000000000000e+00,0.000000000000000000e+00,1.933716173393829578e-06
-1.513948869009276166e+00,5.495445212134330995e-06,0.000000000000000000e+00,0.000000000000000000e+00,5.495445212134330995e-06
-1.433258662317810073e+00,1.047971264788238433e-05,0.000000000000000000e+00,0.000000000000000000e+00,1.047971264788238433e-05
-1.433258662317809851e+00,1.047971264788240297e-05,0.000000000000000000e+00,0.000000000000000000e+00,1.047971264788240297e-05
-1.366016823408254366e+00,1.794615652250689062e-05,0.000000000000000000e+00,0.000000000000000000e+00,1.794615652250689062e-05
-1.257217242586548656e+00,4.285286985607317353e-05,0.000000000000000000e+00,0.000000000000000000e+00,4.285286985607317353e-05
-1.189975403676993171e+00,7.338410276269401200e-05,0.000000000000000000e+00,0.000000000000000000e+00,7.338410276269401200e-05
-1.189975403676992949e+00,7.338410276269413397e-05,0.000000000000000000e+00,0.000000000000000000e+00,7.338410276269413397e-05
-1.133940537919030378e+00,1.148912759463301391e-04,0.000000000000000000e+00,0.000000000000000000e+00,1.148912759463301391e-04
-1.043274220567608879e+00,2.372980138029661659e-04,0.000000000000000000e+00,0.000000000000000000e+00,2.372980138029661659e-04
-9.872393548096463078e-01,3.715174071626371299e-04,0.000000000000000000e+00,0.000000000000000000e+00,3.715174071626371299e-04
-9.872393548096460858e-01,3.715174071626377804e-04,0.000000000000000000e+00,0.000000000000000000e+00,3.715174071626377804e-04
-9.405436333446771657e-01,5.397799147519518085e-04,0.000000000000000000e+00,0.000000000000000000e+00,5.397799147519518085e-04
-8.649883688851596197e-01,9.879218613155764817e-04,0.000000000000000000e+00,0.000000000000000000e+00,9.879218613155764817e-04
-8.182926474201908107e-01,1.435357718915893565e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.435357718915893565e-03
-8.182926474201905886e-01,1.435357718915896167e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.435357718915896167e-03
-7.793795461993832108e-01,1.959557944701228061e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.959557944701228061e-03
-7.164168258164517189e-01,3.242746553645648334e-03,0.000000000000000000e+00,0.000000000000000000e+00,3.242746553645648334e-03
-6.775037245956443410e-01,4.427014735147835785e-03,0.000000000000000000e+00,0.000000000000000000e+00,4.427014735147835785e-03
-6.775037245956442300e-01,4.427014735147840122e-03,0.000000000000000000e+00,0.000000000000000000e+00,4.427014735147840122e-03
-6.450761402449713966e-01,5.738203355243179371e-03,0.000000000000000000e+00,0.000000000000000000e+00,5.738203355243179371e-03
-5.926072065925284127e-01,8.731154674643049410e-03,0.000000000000000000e+00,0.000000000000000000e+00,8.731154674643049410e-03
-5.601796222418555793e-01,1.131713898564893662e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.131713898564893662e-02
-5.601796222418554683e-01,1.131713898564894703e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.131713898564894703e-02
-5.331566352829614219e-01,1.404831130468043622e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.404831130468043622e-02
-4.894325239059256760e-01,1.993137429083540954e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.993137429083540954e-02
-4.624095369470316852e-01,2.474142547182865345e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.474142547182865345e-02
-4.624095369470315742e-01,2.474142547182867774e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.474142547182867774e-02
-4.398903811479532577e-01,2.962540380166973908e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.962540380166973908e-02
-4.034536216670901454e-01,3.965140195221942415e-02,0.000000000000000000e+00,0.000000000000000000e+00,3.965140195221942415e-02
-3.809344658680117734e-01,4.747862225943094011e-02,0.000000000000000000e+00,0.000000000000000000e+00,4.747862225943094011e-02
-3.809344658680117179e-01,4.747862225943096093e-02,0.000000000000000000e+00,0.000000000000000000e+00,4.747862225943096093e-02
-3.621685027021130376e-01,5.516933410658153569e-02,0.000000000000000000e+00,0.000000000000000000e+00,5.516933410658153569e-02
-3.318045364680604070e-01,7.033847787236177651e-02,0.000000000000000000e+00,0.000000000000000000e+00,7.033847787236177651e-02
-3.130385733021617267e-01,8.173208913023811972e-02,0.000000000000000000e+00,0.000000000000000000e+00,8.173208913023811972e-02
-3.130385733021616712e-01,8.173208913023814748e-02,0.000000000000000000e+00,0.000000000000000000e+00,8.173208913023814748e-02
-2.974002706639128357e-01,9.262444703545637259e-02,0.000000000000000000e+00,0.000000000000000000e+00,9.262444703545637259e-02
-2.720969654688690231e-01,1.134065959823385566e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.134065959823385566e-01
-2.564586628306201321e-01,1.285201853374785264e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.285201853374785264e-01
-2.564586628306200766e-01,1.285201853374785819e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.285201853374785819e-01
-2.434267439654127230e-01,1.426424753538096946e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.426424753538096946e-01
-2.223406563028762495e-01,1.688532557510850352e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.688532557510850352e-01
-2.093087374376688958e-01,1.874074979633639226e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.874074979633639226e-01
-2.093087374376688403e-01,1.874074979633640059e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.874074979633640059e-01
-1.984488050499959855e-01,2.044175751191812662e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.044175751191812662e-01
-1.808770653312154753e-01,2.352711682455164433e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.352711682455164433e-01
-1.700171329435426204e-01,2.566256005275046603e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.566256005275046603e-01
-1.700171329435425926e-01,2.566256005275047158e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.566256005275047158e-01
-1.609671892871485932e-01,2.758942843662894884e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.758942843662894884e-01
-1.463240728548315384e-01,3.101830776250054655e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.101830776250054655e-01
-1.372741291984375112e-01,3.334731143267681830e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.334731143267681830e-01
-1.372741291984374834e-01,3.334731143267682940e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.334731143267682940e-01
-1.297325094847758264e-01,3.542118580193797106e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.542118580193797106e-01
-1.175299124578449844e-01,3.905343694328834436e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.905343694328834436e-01
-1.099882927441833275e-01,4.148217612580842317e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.148217612580842317e-01
-1.099882927441832997e-01,4.148217612580842872e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.148217612580842872e-01
-1.037036096494652199e-01,4.362111441881936780e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.362111441881936780e-01
-9.353477879368948811e-02,4.731805597005740993e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.731805597005740993e-01
-8.725009569897140826e-02,4.975790872894442218e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.975790872894442218e-01
-8.725009569897139439e-02,4.975790872894442773e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.975790872894442773e-01
-8.201285978670633248e-02,5.188694970045243382e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.188694970045243382e-01
-7.353883407355990554e-02,5.552645164342722151e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.552645164342722151e-01
-6.830159816129484363e-02,5.790231697963549307e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.790231697963549307e-01
-6.830159816129482975e-02,5.790231697963550417e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.790231697963550417e-01
-6.393723490107394714e-02,5.995967822822775295e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.995967822822775295e-01
-5.687554680678524877e-02,6.344451925906684497e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.344451925906684497e-01
-5.251118354656436615e-02,6.569880375350385382e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.569880375350385382e-01
-5.251118354656435228e-02,6.569880375350385382e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.569880375350385382e-01
-4.887421416304695010e-02,6.763844082488227327e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.763844082488227327e-01
-4.298947408447303942e-02,7.089886275711341224e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.089886275711341224e-01
-3.935250470095563724e-02,7.299202206391331993e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.299202206391331993e-01
-3.935250470095563030e-02,7.299202206391333103e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.299202206391333103e-01
-3.632169688135779978e-02,7.478345053261975517e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.478345053261975517e-01
-3.141774681587953394e-02,7.777563532147609981e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.777563532147609981e-01
-2.838693899628170342e-02,7.968446704509407619e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.968446704509407619e-01
-2.838693899628169648e-02,7.968446704509408729e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.968446704509408729e-01
-2.586126581328349744e-02,8.131089842046292926e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.131089842046292926e-01
-2.177464075871827706e-02,8.401312695589205903e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.401312695589205903e-01
-1.924896757572007455e-02,8.572791015882900156e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.572791015882900156e-01
-1.924896757572007108e-02,8.572791015882900156e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.572791015882900156e-01
-1.714423992322157420e-02,8.718360233389619296e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.718360233389619296e-01
-1.373871904441722677e-02,8.959149858654785747e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.959149858654785747e-01
-1.163399139191872989e-02,9.111279594703821649e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.111279594703821649e-01
-1.163399139191872642e-02,9.111279594703821649e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.111279594703821649e-01
-9.880051681503311187e-03,9.240025815565122702e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.240025815565122702e-01
-7.042117615833019643e-03,9.452205987248696317e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.452205987248696317e-01
-5.288177905417604414e-03,9.585769641729040558e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.585769641729040558e-01
-5.288177905417602680e-03,9.585769641729040558e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.585769641729040558e-01
-3.826561480071423178e-03,9.698513255698363311e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.698513255698363311e-01
-1.461616425346179936e-03,9.883751652447265723e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.883751652447265723e-01
-3.063842609516163150e-19,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
-2.020641786021858160e-19,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00


==> figures/Data/velocities_analytical_plus.csv <==
x,ux_real,ux_imag,uy_real,uy_imag
2.020641786021858160e-19,-1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.580000000000000000e+00
1.461616425346180153e-03,9.816271825045259636e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.561451180860958354e+00
3.826561480071423611e-03,9.523828706973287428e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.530085724457762364e+00
5.288177905417601812e-03,9.346034918280825554e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.510999287787491152e+00
5.288177905417603547e-03,9.346034918280825554e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.510999287787491152e+00
7.042117615833019643e-03,9.135608611316167194e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.488392090684079072e+00
9.880051681503312921e-03,8.801783401228797654e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.452487037998345221e+00
1.163399139191872642e-02,8.599509143874954908e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.430706139858449966e+00
1.163399139191872815e-02,8.599509143874954908e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.430706139858449966e+00
1.373871904441722504e-02,8.360781863838455674e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.404974810057323165e+00
1.714423992322157766e-02,7.983579907675292242e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.364260144005601472e+00
1.924896757572007108e-02,7.755945697045472098e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.339653924642636218e+00
1.924896757572007455e-02,7.755945697045472098e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.339653924642636218e+00
2.177464075871827359e-02,7.488201010467676610e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.310676017453278996e+00
2.586126581328349744e-02,7.067204594793012884e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.265029353751831120e+00
2.838693899628169648e-02,6.814384525291945494e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.237566371839793788e+00
2.838693899628169995e-02,6.814384525291945494e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.237566371839793788e+00
3.141774681587953394e-02,6.518240633926122296e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.205346055886844070e+00
3.632169688135779978e-02,6.055332217914456416e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.154864574370431107e+00
3.935250470095563030e-02,5.778995608689782015e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.124656834260334470e+00
3.935250470095563724e-02,5.778995608689779795e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.124656834260334248e+00
4.298947408447303942e-02,5.456926001687549821e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.089376895033479897e+00
4.887421416304695704e-02,4.957100379468015738e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.034458687884558969e+00
5.251118354656435228e-02,4.660889997003995200e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.001809682543651769e+00
5.251118354656435921e-02,4.660889997003995200e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.001809682543651769e+00
5.687554680678524183e-02,4.317768752269717236e-01,0.000000000000000000e+00,0.000000000000000000e+00,-9.638864532827244869e-01
6.393723490107394714e-02,3.789939615437425413e-01,0.000000000000000000e+00,0.000000000000000000e+00,-9.053121331409565986e-01
6.830159816129482975e-02,3.479918059518021245e-01,0.000000000000000000e+00,0.000000000000000000e+00,-8.707622517843217613e-01
6.830159816129484363e-02,3.479918059518019025e-01,0.000000000000000000e+00,0.000000000000000000e+00,-8.707622517843215393e-01
7.353883407355990554e-02,3.123498447013530743e-01,0.000000000000000000e+00,0.000000000000000000e+00,-8.308945718550971860e-01
8.201285978670634635e-02,2.581132522281335273e-01,0.000000000000000000e+00,0.000000000000000000e+00,-7.698928497846059260e-01
8.725009569897139439e-02,2.266083568080746735e-01,0.000000000000000000e+00,0.000000000000000000e+00,-7.342510781848569090e-01
8.725009569897140826e-02,2.266083568080746735e-01,0.000000000000000000e+00,0.000000000000000000e+00,-7.342510781848569090e-01
9.353477879368948811e-02,1.907265778938768142e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.934491644036260283e-01
1.037036096494652337e-01,1.368596850015453281e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.317221259328315019e-01
1.099882927441832997e-01,1.060022917994979386e-01,0.000000000000000000e+00,0.000000000000000000e+00,-5.960684658929427115e-01
1.099882927441833136e-01,1.060022917994979386e-01,0.000000000000000000e+00,0.000000000000000000e+00,-5.960684658929427115e-01
1.175299124578449844e-01,7.127178546388401870e-02,0.000000000000000000e+00,0.000000000000000000e+00,-5.556437611469761118e-01
1.297325094847758264e-01,2.002305978257845620e-02,0.000000000000000000e+00,0.000000000000000000e+00,-4.953214270458504709e-01
1.372741291984374834e-01,-8.813893514724058242e-03,0.000000000000000000e+00,0.000000000000000000e+00,-4.609618660878166407e-01
1.372741291984375112e-01,-8.813893514724169265e-03,0.000000000000000000e+00,0.000000000000000000e+00,-4.609618660878165297e-01
1.463240728548315384e-01,-4.077609246888780348e-02,0.000000000000000000e+00,0.000000000000000000e+00,-4.224571746293533936e-01
1.609671892871485932e-01,-8.688822676641538845e-02,0.000000000000000000e+00,0.000000000000000000e+00,-3.659514979782747535e-01
1.700171329435425926e-01,-1.122231785806264703e-01,0.000000000000000000e+00,0.000000000000000000e+00,-3.343099191314176655e-01
1.700171329435426204e-01,-1.122231785806265258e-01,0.000000000000000000e+00,0.000000000000000000e+00,-3.343099191314176100e-01
1.808770653312154753e-01,-1.397264964364399176e-01,0.000000000000000000e+00,0.000000000000000000e+00,-2.993544783330645553e-01
1.984488050499959855e-01,-1.781889677252027626e-01,0.000000000000000000e+00,0.000000000000000000e+00,-2.490967260088752522e-01
2.093087374376688403e-01,-1.986150868103691569e-01,0.000000000000000000e+00,0.000000000000000000e+00,-2.215397009783043880e-01
2.093087374376688681e-01,-1.986150868103692679e-01,0.000000000000000000e+00,0.000000000000000000e+00,-2.215397009783042770e-01
2.223406563028762217e-01,-2.201241288226655768e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.916304851873779636e-01
2.434267439654127507e-01,-2.488086944171248593e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.497083983226459303e-01
2.564586628306200766e-01,-2.632279515479309384e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.273215708342881058e-01
2.564586628306201321e-01,-2.632279515479310494e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.273215708342879948e-01
2.720969654688689676e-01,-2.776370753345326903e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.035613519417075135e-01
2.974002706639128357e-01,-2.952178849611637457e-01,0.000000000000000000e+00,0.000000000000000000e+00,-7.132203013162320693e-02
3.130385733021616712e-01,-3.030762730075984290e-01,0.000000000000000000e+00,0.000000000000000000e+00,-5.468741932792289817e-02
3.130385733021617267e-01,-3.030762730075984290e-01,0.000000000000000000e+00,0.000000000000000000e+00,-5.468741932792287042e-02
3.318045364680604070e-01,-3.099637138374513601e-01,0.000000000000000000e+00,0.000000000000000000e+00,-3.754544169011071741e-02
3.621685027021130932e-01,-3.162551823308460408e-01,0.000000000000000000e+00,0.000000000000000000e+00,-1.528064007012651382e-02
3.809344658680117179e-01,-3.177032052200755019e-01,0.000000000000000000e+00,0.000000000000000000e+00,-4.329846590136868234e-03
3.809344658680117734e-01,-3.177032052200754464e-01,0.000000000000000000e+00,0.000000000000000000e+00,-4.329846590136868234e-03
4.034536216670901454e-01,-3.174740184431744661e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.485445040037729481e-03
4.398903811479532577e-01,-3.135505710346547792e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.963575186871721612e-02
4.624095369470315742e-01,-3.094528063009465146e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.561811976596270468e-02
4.624095369470316297e-01,-3.094528063009465702e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.561811976596272550e-02
4.894325239059256760e-01,-3.032921170174959213e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.109830403670207910e-02
5.331566352829615330e-01,-2.912983870600505121e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.693727718497568507e-02
5.601796222418554683e-01,-2.830596605227240214e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.913062839440552276e-02
5.601796222418555793e-01,-2.830596605227240214e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.913062839440552276e-02
5.926072065925284127e-01,-2.726819327937765602e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.070818978637651131e-02
6.450761402449713966e-01,-2.553641485289452895e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.150600896217487845e-02
6.775037245956442300e-01,-2.446207076811586778e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.124404244761769450e-02
6.775037245956443410e-01,-2.446207076811585945e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.124404244761768756e-02
7.164168258164517189e-01,-2.318971697650813180e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.042241279976228202e-02
7.793795461993832108e-01,-2.120283131804560073e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.835388720312634531e-02
8.182926474201905886e-01,-2.003247895746494145e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.681405216082647008e-02
8.182926474201906997e-01,-2.003247895746494145e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.681405216082647008e-02
8.649883688851595087e-01,-1.869379773655810983e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.484163745706426313e-02
9.405436333446772768e-01,-1.668658881707084096e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.157517771730170703e-02
9.872393548096460858e-01,-1.554419726630991705e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.959566917840511860e-02
9.872393548096461968e-01,-1.554419726630991150e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.959566917840511166e-02
1.043274220567608879e+00,-1.426910493773881905e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.731186975900211020e-02
1.133940537919030378e+00,-1.241440040339752832e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.388889729168389847e-02
1.189975403676992949e+00,-1.138734473566140187e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.195694565431186365e-02
1.189975403676993171e+00,-1.138734473566139910e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.195694565431186018e-02
1.257217242586548656e+00,-1.026446446282219122e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.982414105025875894e-02
1.366016823408254588e+00,-8.674979865156755288e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.677965987067716117e-02
1.433258662317809851e+00,-7.817488613795016417e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.512894746611128348e-02
1.433258662317810073e+00,-7.817488613795012253e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.512894746611127654e-02
1.513948869009275944e+00,-6.899238543677563285e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.335709352953538299e-02
1.644508365995322574e+00,-5.635920846116752175e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.091482526865474902e-02
1.725198572686788445e+00,-4.973573551072973942e-02,0.000000000000000000e+00,0.000000000000000000e+00,9.633048839347542816e-03
1.725198572686788667e+00,-4.973573551072971860e-02,0.000000000000000000e+00,0.000000000000000000e+00,9.633048839347537612e-03
1.822026820716547979e+00,-4.280628407316479367e-02,0.000000000000000000e+00,0.000000000000000000e+00,8.291482886306090344e-03
1.978698217099804202e+00,-3.357905955575358342e-02,0.000000000000000000e+00,0.000000000000000000e+00,6.504513318528485667e-03
2.075526465129563292e+00,-2.890026435250366704e-02,0.000000000000000000e+00,0.000000000000000000e+00,5.598269943508359450e-03
2.075526465129563736e+00,-2.890026435250363929e-02,0.000000000000000000e+00,0.000000000000000000e+00,5.598269943508354246e-03
2.191720362765275265e+00,-2.413798107474980636e-02,0.000000000000000000e+00,0.000000000000000000e+00,4.675805679144626713e-03
2.379726038425182377e+00,-1.803717185737321177e-02,0.000000000000000000e+00,0.000000000000000000e+00,3.494026165357249497e-03
2.495919936060893463e+00,-1.506492068675494879e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.918267173157323546e-03
2.495919936060893907e+00,-1.506492068675493491e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.918267173157320944e-03
2.635352613223747920e+00,-1.213737746223434583e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.351166144492720760e-03
2.860959424015637076e+00,-8.556285326180548129e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.657463055473301161e-03
3.000392101178490645e+00,-6.893554455148404730e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.335370671515712180e-03
3.000392101178491089e+00,-6.893554455148398659e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.335370671515711096e-03
3.167711313773915460e+00,-5.319033782722320039e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.030365676198268052e-03
3.438439486724182537e+00,-3.496432838751080581e-03,0.000000000000000000e+00,0.000000000000000000e+00,6.773042948901040810e-04
3.605758699319606908e+00,-2.697830908690631874e-03,0.000000000000000000e+00,0.000000000000000000e+00,5.226047656021704998e-04
3.605758699319607352e+00,-2.697830908690631874e-03,0.000000000000000000e+00,0.000000000000000000e+00,5.226047656021704998e-04
3.806541754434116243e+00,-1.976433327262144130e-03,0.000000000000000000e+00,0.000000000000000000e+00,3.828607170989180102e-04
4.131415561974436379e+00,-1.194629121536381873e-03,0.000000000000000000e+00,0.000000000000000000e+00,2.314151233519116989e-04
4.332198617088944381e+00,-8.751863586420352515e-04,0.000000000000000000e+00,0.000000000000000000e+00,1.695349255210595245e-04
4.332198617088945269e+00,-8.751863586420344926e-04,0.000000000000000000e+00,0.000000000000000000e+00,1.695349255210593889e-04
4.573138283226356293e+00,-6.024783853520631260e-04,0.000000000000000000e+00,0.000000000000000000e+00,1.167078613379906297e-04
4.962986852274740457e+00,-3.292779014844626523e-04,0.000000000000000000e+00,0.000000000000000000e+00,6.378539148041133407e-05
5.203926518412151481e+00,-2.266749435240549796e-04,0.000000000000000000e+00,0.000000000000000000e+00,4.390987049632189205e-05
5.203926518412152369e+00,-2.266749435240545459e-04,0.000000000000000000e+00,0.000000000000000000e+00,4.390987049632180396e-05
5.493054117777045775e+00,-1.448146947876660119e-04,0.000000000000000000e+00,0.000000000000000000e+00,2.805248076930097234e-05
5.960872400635106594e+00,-7.013874178280561558e-05,0.000000000000000000e+00,0.000000000000000000e+00,1.358678211441224607e-05
6.250000000000000000e+00,-4.480918943292906399e-05,0.000000000000000000e+00,0.000000000000000000e+00,8.680119974691080575e-06


==> figures/Data/velocities_minus.csv <==
x,ux_real,ux_imag,uy_real,uy_imag
-6.249999999999999112e+00,-6.236829785907257727e-10,-3.775275310863559922e-11,1.190394793561628009e-10,-7.897510793947579846e-10
-5.960872400635105706e+00,-1.217244430957612636e-09,-1.842827899901382015e-10,1.459402192620151452e-11,-4.046544845929167268e-10
-5.493054117777045775e+00,-2.429561219272818585e-09,-9.680970067061761221e-11,-2.890863108075148292e-11,-6.648131461919600789e-10
-5.203926518412152369e+00,-6.146480364751435461e-09,-1.135560386361777014e-10,2.176483859002961967e-11,-1.371477713528752946e-09
-5.203926518412151481e+00,-6.471649356317337861e-09,-5.851085810683496863e-11,-1.497408260958149572e-10,-1.877394832307207398e-10
-4.962986852274740457e+00,-1.580516729947250588e-10,2.937960125053817838e-12,7.416473825532458330e-12,3.568525840681979766e-09
-4.573138283226357181e+00,3.803357292830534105e-10,-1.013151592787003248e-11,8.226108640481048759e-14,-3.120934372832713636e-09
-4.332198617088945269e+00,-3.887329908314362526e-09,-8.158276319586059096e-11,-2.399927887247091068e-11,3.061479027264897196e-09
-4.332198617088944381e+00,-2.355333606664438978e-09,6.787466981371360271e-11,-1.763090537923761538e-11,1.754337053927231630e-08
-4.131415561974435491e+00,1.961079907014323246e-09,-7.582687360753735017e-11,2.756771468747487697e-11,-3.314144971009676824e-09
-3.806541754434116243e+00,-2.673994461416281896e-09,7.241386635578311957e-11,-8.398455235288730278e-11,2.837963079144601009e-09
-3.605758699319607796e+00,5.454564199576075650e-09,6.426367111507525921e-11,9.354569918077165824e-11,-1.008033513335662983e-08
-3.605758699319606908e+00,-1.004009849616754405e-08,1.217199117125335617e-10,1.433769221040715160e-10,-7.070581112790983882e-09
-3.438439486724182537e+00,5.104061986952596132e-09,-9.632533788606154663e-12,2.584811696594426192e-11,2.131555024066846896e-09
-3.167711313773915904e+00,-5.938408776890400514e-09,-3.522559847061693513e-11,9.423839767819037329e-12,-2.202699775459168562e-09
-3.000392101178491089e+00,1.029928255376479180e-08,8.129274473657677225e-12,-4.904404082739935528e-11,2.859809499877706224e-10
-3.000392101178490645e+00,-1.040491406044538144e-08,-4.063613714898940110e-11,1.911026289768566531e-10,-6.294741649806920150e-09
-2.860959424015637076e+00,9.345896297268670934e-09,-2.850444477505376310e-11,-6.931396242013133105e-11,2.963576868258720426e-09
-2.635352613223747920e+00,-1.355028614058195477e-08,6.888462838263074050e-12,2.242076702536375378e-11,-4.106964319548326984e-09
-2.495919936060893907e+00,3.336364329055901772e-08,6.947465027095129703e-11,-2.619855913433460568e-11,-1.319441140656245866e-09
-2.495919936060893463e+00,-4.084896804015200248e-08,-5.519086701341479044e-11,-2.379131027488377192e-10,1.815732476656303919e-09
-2.379726038425182377e+00,3.972356925789126141e-08,1.214235205947066410e-10,-1.357298800060514640e-11,1.545240314532976172e-08
-2.191720362765275265e+00,-3.330052738091933856e-08,6.875448774910459244e-11,3.663712888031842234e-11,8.150287936746631144e-09
-2.075526465129563736e+00,2.015407268384744237e-07,-1.498503434326081667e-11,2.416249852151419390e-10,5.047574830069843721e-08
-2.075526465129563292e+00,-1.126795561493286441e-07,-3.745172701888596710e-11,-1.955669643190182638e-10,6.794710023895504697e-08
-1.978698217099803980e+00,2.656231362061421562e-07,8.183844728359882172e-11,1.006564615236064607e-12,1.670101082146176936e-07
-1.822026820716548201e+00,2.530194376647591806e-07,-9.011645143255636335e-11,-3.934078924006909413e-11,4.193966904039316628e-07
-1.725198572686788889e+00,1.558290718419925659e-06,4.544886370645106340e-10,-2.180454547728468004e-10,9.928896094920680710e-07
-1.725198572686788445e+00,3.944382789058215111e-07,-2.241954641126598062e-10,5.972444204883348014e-10,1.051922788312670262e-06
-1.644508365995322352e+00,2.368163346290803205e-06,-1.058463340340510629e-10,1.082070435604516740e-10,2.016101421728381022e-06
-1.513948869009276166e+00,4.836452810219652487e-06,2.546015753046828437e-10,-1.839994424061891971e-10,5.384745308501954172e-06
-1.433258662317810073e+00,1.215702097330172963e-05,-8.531646998090238775e-10,8.937516833225915580e-10,1.044672624762557480e-05
-1.433258662317809851e+00,8.673310217708879902e-06,6.505955845398955557e-10,1.887639774112688153e-09,1.065374369601033408e-05
-1.366016823408254366e+00,1.910083187606246037e-05,-2.298859445016878382e-10,-1.138568574024559556e-09,1.807929976355981079e-05
-1.257217242586548656e+00,4.124673701046757272e-05,2.162989386852236625e-10,9.101692162421432003e-10,4.267042612897313465e-05
-1.189975403676993171e+00,7.739071033247410449e-05,9.742105572167338255e-11,-5.442339490252152075e-11,7.334145135761324630e-05
-1.189975403676992949e+00,6.921645144221762929e-05,-5.242061265499320484e-10,2.853002717781204022e-11,7.389239488930318569e-05
-1.133940537919030378e+00,1.173143248745779995e-04,5.256068664260705829e-11,-4.550784301121307221e-10,1.150064680563083955e-04
-1.043274220567608879e+00,2.342297809238665573e-04,6.943654282150289819e-13,-1.370579478557730575e-11,2.370949338709040053e-04
-9.872393548096463078e-01,3.788621182445968318e-04,3.520866395486126013e-10,7.354499067086952759e-10,3.714677609187549794e-04
-9.872393548096460858e-01,3.640322203417007503e-04,-3.517907899509393861e-10,3.942353117923500674e-10,3.726053378671030842e-04
-9.405436333446771657e-01,5.437805411210181123e-04,-6.562679869055648030e-11,4.897534742691604524e-10,5.397326688610686518e-04
-8.649883688851596197e-01,9.833342080154533742e-04,-3.223389194810393353e-10,-3.770542884733299619e-10,9.878044068360822966e-04
-8.182926474201908107e-01,1.445740931529481852e-03,6.991319161485183545e-11,-4.729079820352260648e-10,1.435306341225151341e-03
-8.182926474201905886e-01,1.424892345521213723e-03,-1.788300432757267471e-10,2.315433819124378495e-10,1.437169269609607069e-03
-7.793795461993832108e-01,1.964752685490924605e-03,1.809092252112273780e-10,-5.392941396531695201e-10,1.959215162449630399e-03
-7.164168258164517189e-01,3.237375177014351763e-03,-1.534966306952277463e-10,3.458192336146410174e-10,3.242795034668474394e-03
-6.775037245956443410e-01,4.438302665154661257e-03,7.868370362406715228e-10,3.428280472245860994e-11,4.426960596245080835e-03
-6.775037245956442300e-01,4.415702495952446294e-03,-7.640609978261969103e-10,3.911537381786010386e-11,4.429470224089807062e-03
-6.450761402449713966e-01,5.743460980918234371e-03,4.546441237386993143e-11,4.997539954497041511e-10,5.737547775999750528e-03
-5.926072065925284127e-01,8.726337139298970605e-03,-2.827290428332974337e-13,2.003802403679808275e-10,8.731374712956128242e-03
-5.601796222418555793e-01,1.132621651331024333e-02,-1.318906615329384834e-09,-4.237323678130698125e-10,1.131708465474040408e-02
-5.601796222418554683e-01,1.130807942644082055e-02,8.542332935877079616e-10,-7.991674038086950628e-10,1.131994026000690545e-02
-5.331566352829614219e-01,1.405224343337145056e-02,-3.688589070267742618e-10,-7.353563059843163012e-10,1.404745451925391853e-02
-4.894325239059256760e-01,1.992838775945112578e-02,1.658782463282204159e-10,-5.188572292887301089e-10,1.993169264502808041e-02
-4.624095369470316852e-01,2.474577587043891996e-02,6.395215416879848917e-10,-3.226510617701263246e-10,2.474137415790097702e-02
-4.624095369470315742e-01,2.473710448688355365e-02,-1.404575949530240640e-10,-1.178442101013113406e-09,2.474419420685851703e-02
-4.398903811479532577e-01,2.962704314284816259e-02,2.980630848607809468e-10,2.428295633763479109e-10,2.962451284327093093e-02
-4.034536216670901454e-01,3.965086952451502694e-02,5.583188950035000397e-10,-2.848831994214424163e-10,3.965172612543404335e-02
-3.809344658680117734e-01,4.747743869215400453e-02,-6.949966570313304544e-10,1.541211525678759560e-09,4.747857608048139388e-02
-3.809344658680117179e-01,4.747982555004961330e-02,1.177493979124364576e-09,3.063951208169552873e-09,4.748105160508613032e-02
-3.621685027021130376e-01,5.516851060024761944e-02,-3.023122723394351999e-10,-1.597193748979096013e-10,5.516854372567079473e-02
-3.318045364680604070e-01,7.034022355640361102e-02,3.879145823173139049e-10,1.052028004460955801e-09,7.033874223102501433e-02
-3.130385733021617267e-01,8.172627566148847611e-02,-8.505715035193746977e-10,-6.327550049393095256e-10,8.173204585776829012e-02
-3.130385733021616712e-01,8.173790177040451965e-02,7.090839676530195615e-10,3.440345402792687683e-09,8.173401283869743961e-02
-2.974002706639128357e-01,9.262168407638031453e-02,-5.225400885098136792e-10,-9.473022634127664302e-10,9.262382106457216213e-02
-2.720969654688690231e-01,1.134098974291620210e-01,4.007219922707588584e-10,-1.630169002221809357e-10,1.134067730260831103e-01
-2.564586628306201321e-01,1.285115846229917536e-01,-8.528191285901453088e-10,-1.098907198599852697e-09,1.285201398986424437e-01
-2.564586628306200766e-01,1.285287566235486789e-01,9.535051813367662448e-10,-2.909610062587677464e-11,1.285215783304957393e-01
-2.434267439654127230e-01,1.426386232353963057e-01,-1.226688373261577506e-10,-1.221009137595132222e-09,1.426420128762191653e-01
-2.223406563028762495e-01,1.688572371276243211e-01,2.629817549452258749e-10,5.179767765751737876e-10,1.688533475399991435e-01
-2.093087374376688958e-01,1.873980197921825130e-01,3.563475017713981767e-10,-2.043483071903292013e-09,1.874074437239217350e-01
-2.093087374376688403e-01,1.874169156779783851e-01,9.562050713414847178e-11,-5.279115059639044418e-10,1.874084230631657411e-01
-1.984488050499959855e-01,2.044134507292955094e-01,4.679988523115571342e-10,-2.478719981384543813e-09,2.044172464482887641e-01
-1.808770653312154753e-01,2.352751051196159127e-01,5.166057404437688373e-10,-7.329884479334394670e-10,2.352711885534225500e-01
-1.700171329435426204e-01,2.566166712353631918e-01,9.964784686405793946e-10,-2.138034939932355229e-09,2.566255347932717146e-01
-1.700171329435425926e-01,2.566344333441520909e-01,4.364429892907610493e-10,-2.098193012781431348e-09,2.566261655621854265e-01
-1.609671892871485932e-01,2.758904622771021220e-01,8.079165864012039686e-10,9.568552832618111839e-10,2.758940451978231789e-01
-1.463240728548315384e-01,3.101865149039197411e-01,6.726734484874563867e-10,-8.725490435292057002e-10,3.101830483712697539e-01
-1.372741291984375112e-01,3.334655249967456991e-01,7.167720432616179121e-10,-7.346586548361315189e-10,3.334730337442113890e-01
-1.372741291984374834e-01,3.334805682116768200e-01,8.214209451426797779e-10,-2.008121039167194942e-09,3.334734225105674410e-01
-1.297325094847758264e-01,3.542086412929305594e-01,7.566235370773106136e-10,-3.706883710871395596e-10,3.542116719045680373e-01
-1.175299124578449844e-01,3.905371138078594373e-01,1.045411655684909726e-09,-1.534224274818260375e-09,3.905343031719698543e-01
-1.099882927441833275e-01,4.148157706218522089e-01,5.914883386259248307e-10,-1.419637635449744025e-10,4.148216641306799457e-01
-1.099882927441832997e-01,4.148275809735647024e-01,1.371441679853189513e-09,-4.979298310543554266e-11,4.148218940030555246e-01
-1.037036096494652199e-01,4.362086113123146980e-01,8.022807760886853710e-10,8.520654180902301172e-10,4.362109858723091094e-01
-9.353477879368948811e-02,4.731825984844559296e-01,9.886497048636857245e-10,1.440020346305203473e-09,4.731804636920096674e-01
-8.725009569897140826e-02,4.975746055544340019e-01,5.377640091502745677e-10,1.127347104640165957e-09,4.975789739466497386e-01
-8.725009569897139439e-02,4.975833577132420804e-01,1.045044442469867290e-09,2.118450229004319647e-09,4.975791034658260670e-01
-8.201285978670633248e-02,5.188675918969811729e-01,6.581836359308179231e-10,-3.026695575289125409e-10,5.188693493196019357e-01
-7.353883407355990554e-02,5.552659380981982418e-01,8.784943706800273119e-10,2.588650164820627911e-10,5.552643962332264316e-01
-6.830159816129484363e-02,5.790199475592461287e-01,5.590551346138400068e-10,-8.057932198382300852e-10,5.790230402286503653e-01
-6.830159816129482975e-02,5.790261440736329535e-01,9.961230827516565694e-10,-1.359285948602009673e-09,5.790231111077901449e-01
-6.393723490107394714e-02,5.995953919907359708e-01,6.205562611897679574e-10,1.122683687552820478e-09,5.995966314641777428e-01
-5.687554680678524877e-02,6.344461228828448540e-01,9.337682990044658489e-10,1.408842688558015180e-09,6.344450518538645722e-01
-5.251118354656436615e-02,6.569857805474513812e-01,-2.403087422744730087e-11,3.069350182582519011e-09,6.569878907445989569e-01
-5.251118354656435228e-02,6.569900152171147534e-01,1.276712182453200377e-09,1.837304632081820250e-09,6.569879298010141699e-01
-4.887421416304695010e-02,6.763834050252659491e-01,6.488990750031673962e-10,3.181971540716105310e-09,6.763842508580357737e-01
-4.298947408447303942e-02,7.089891905492915480e-01,-3.237906364642164540e-10,2.282222393494517660e-09,7.089884722257644434e-01
-3.935250470095563724e-02,7.299186584648837961e-01,2.876500641785306088e-09,2.036112679783004737e-09,7.299200605970243005e-01
-3.935250470095563030e-02,7.299214683386938685e-01,-2.171121177605980208e-09,1.215557083738834560e-09,7.299200824243137209e-01
-3.632169688135779978e-02,7.478337776550209037e-01,8.503164744172696936e-10,2.268172273184425344e-09,7.478343372012884460e-01
-3.141774681587953394e-02,7.777566538655182882e-01,6.348153385125314686e-10,1.176712031966270881e-09,7.777561845569436194e-01
-2.838693899628170342e-02,7.968435879255769683e-01,-1.991447248733592000e-09,3.881720573577341669e-10,7.968444970854164922e-01
-2.838693899628169648e-02,7.968454098746726721e-01,2.421544774922690218e-09,-4.708567569980396581e-10,7.968445086777246056e-01
-2.586126581328349744e-02,8.131084418055666285e-01,-6.346278830575040543e-10,-2.435149080015676984e-10,8.131088043768831541e-01
-2.177464075871827706e-02,8.401313912905613579e-01,8.798022203736508893e-10,-7.511664764908428335e-10,8.401310858592738740e-01
-1.924896757572007455e-02,8.572783288390732892e-01,-8.921102003415780252e-10,-8.077955234730358466e-11,8.572789128642205325e-01
-1.924896757572007108e-02,8.572795047120572720e-01,1.389525019034036268e-09,-3.996878987211111972e-10,8.572789187165487101e-01
-1.714423992322157420e-02,8.718355960423876949e-01,-1.993886371903713310e-10,-1.454790730071292364e-10,8.718358309216222013e-01
-1.373871904441722677e-02,8.959149944099505936e-01,6.118079662208599704e-10,2.057720669672692531e-10,8.959147897794946802e-01
-1.163399139191872989e-02,9.111273637319301510e-01,-4.280393898875209361e-10,1.722312574584718383e-10,9.111277601747783672e-01
-1.163399139191872642e-02,9.111281620886436672e-01,9.247029146674803011e-10,7.455080442972105189e-10,9.111277625070149933e-01
-9.880051681503311187e-03,9.240022056596831623e-01,-5.029946408849014141e-12,-2.873468330667659565e-10,9.240023799121187542e-01
-7.042117615833019643e-03,9.452205680830897405e-01,4.209017284622756022e-10,2.048053646441385201e-10,9.452203924166600046e-01
-5.288177905417604414e-03,9.585763739946268069e-01,-2.351834603122861587e-11,-1.026652720047859517e-09,9.585767559586714226e-01
-5.288177905417602680e-03,9.585771405522799382e-01,5.260536582549519932e-10,-1.726858409718075465e-09,9.585767601385597469e-01
-3.826561480071423178e-03,9.698508912081471589e-01,1.711242893324946696e-10,-2.621727061346671065e-09,9.698511135839443797e-01
-1.461616425346179936e-03,9.883752636778347922e-01,4.063116323021653318e-10,-2.150741863411488032e-09,9.883749540557430491e-01
-3.063842609516163150e-19,9.999989670627345006e-01,2.020593118836641441e-10,-2.593775781634924890e-09,9.999997819175724389e-01
-2.020641786021858160e-19,1.000000601244732668e+00,4.991902001202586933e-10,-1.604836782188802143e-09,1.0

==> figures/Data/velocities_plus.csv <==
x,ux_real,ux_imag,uy_real,uy_imag
-2.020641786021858160e-19,1.000000601244732668e+00,4.991902001202586933e-10,-1.604836782188802143e-09,-1.581139781724411941e+00
1.461616425346180153e-03,9.816266629648071618e-01,3.134501603009364520e-10,-8.924218276517860180e-10,-1.561452114951926262e+00
3.826561480071423611e-03,9.523828013404541659e-01,4.077572776489219443e-10,-1.194755420788593449e-09,-1.530086633273447072e+00
5.288177905417601812e-03,9.346034654378871931e-01,4.065369464697620807e-10,1.025955274505522736e-10,-1.511000179005206778e+00
5.288177905417603547e-03,9.346030085446804803e-01,3.766120865083797578e-10,4.252578721404499944e-10,-1.511000181392785358e+00
7.042117615833019643e-03,9.135604434129229734e-01,3.293305498979098948e-10,3.848023262430300749e-10,-1.488392966765248238e+00
9.880051681503312921e-03,8.801782819380123968e-01,5.309977425586109686e-10,-1.094849741358213276e-09,-1.452487880350192828e+00
1.163399139191872642e-02,8.599512348652855742e-01,8.211833719876027950e-10,1.859638423992576490e-11,-1.430706960268634420e+00
1.163399139191872815e-02,8.599499969971956537e-01,-8.357324376368987022e-12,-5.989467035002029409e-11,-1.430706967095053850e+00
1.373871904441722504e-02,8.360775618070711568e-01,2.469425469572489076e-10,2.104998689504091704e-10,-1.404975618811312499e+00
1.714423992322157766e-02,7.983580268548097214e-01,5.109680822605803610e-10,3.067310217477173114e-11,-1.364260913670711339e+00
1.924896757572007108e-02,7.755951292230829353e-01,5.880625373687863209e-10,3.024727833919335296e-10,-1.339654664130016215e+00
1.924896757572007455e-02,7.755933171609753485e-01,2.161138876012343077e-10,-3.724763911983655947e-10,-1.339654678277462985e+00
2.177464075871827359e-02,7.488192733846054105e-01,3.522763064146229613e-10,-7.393806261808986321e-10,-1.310676751659484829e+00
2.586126581328349744e-02,7.067206393061917780e-01,4.408178608117762493e-10,3.016446439948902958e-11,-1.265030042195276039e+00
2.838693899628169648e-02,6.814394519594859645e-01,4.109357759550576967e-10,2.371117268621072254e-10,-1.237567022024316232e+00
2.838693899628169995e-02,6.814366562223597157e-01,4.419242494408409713e-10,-7.520976365491320939e-10,-1.237567042723190180e+00
3.141774681587953394e-02,6.518229385193036185e-01,5.079469833853066338e-10,-1.355542761060962477e-09,-1.205346705771960014e+00
3.632169688135779978e-02,6.055336309593852828e-01,3.309063753991632737e-10,-1.292330624145877045e-10,-1.154865172077306879e+00
3.935250470095563030e-02,5.779011928131192466e-01,2.821834910791229023e-11,2.082653205629272789e-10,-1.124657376799472086e+00
3.935250470095563724e-02,5.778970229067045272e-01,9.370610874130689049e-10,-5.022759839842378712e-10,-1.124657410942013769e+00
4.298947408447303942e-02,5.456910812753219542e-01,5.918874689282733761e-10,-5.297261693383990145e-10,-1.089377455698518515e+00
4.887421416304695704e-02,4.957107810930359570e-01,5.652713171140080365e-10,3.481560504405658525e-10,-1.034459184195247738e+00
5.251118354656435228e-02,4.660915153301839475e-01,8.464013999861400975e-10,1.243971164138056208e-09,-1.001810095587713612e+00
5.251118354656435921e-02,4.660854674372372775e-01,1.068472630916026416e-10,1.385314648286616212e-09,-1.001810159796838740e+00
5.687554680678524183e-02,4.317748480463209915e-01,3.952254309527837494e-10,5.691683960736013311e-10,-9.638869229578934661e-01
6.393723490107394714e-02,3.789951554719991345e-01,2.855148432176859315e-10,6.691443295379403035e-10,-9.053125205176205670e-01
6.830159816129482975e-02,3.479954664416960997e-01,-1.828099313851664729e-10,1.905414162609438707e-09,-8.707625128795413172e-01
6.830159816129484363e-02,3.479870220769389899e-01,9.352944299587795936e-10,2.100231819244763148e-09,-8.707626238364019056e-01
7.353883407355990554e-02,3.123472018881868761e-01,4.630506676029875993e-10,8.779620482814019632e-10,-8.308949502403736309e-01
8.201285978670634635e-02,2.581150002280103717e-01,3.059834122448527943e-10,8.095312319149980757e-10,-7.698931246355131819e-01
8.725009569897139439e-02,2.266133697697424176e-01,5.523471991465604325e-10,1.095618150125625591e-09,-7.342511471664836531e-01
8.725009569897140826e-02,2.266021247622098389e-01,-8.740109792615139952e-11,1.038114428793974525e-09,-7.342513386846759582e-01
9.353477879368948811e-02,1.907232552373020473e-01,7.654876869115538426e-11,-1.473637247637302502e-10,-6.934494563783469845e-01
1.037036096494652337e-01,1.368620317423234478e-01,3.690741546362250428e-10,-2.611156868822623399e-10,-6.317222872854755256e-01
1.099882927441832997e-01,1.060086919757758789e-01,5.293010569458574680e-10,3.696244773273619798e-10,-5.960682930558236503e-01
1.099882927441833136e-01,1.059945970463443549e-01,-2.745407385410562107e-11,-2.703063753975816241e-10,-5.960686201080999114e-01
1.175299124578449844e-01,7.126782159372797854e-02,2.561826973449678037e-10,-1.525235070403861792e-09,-5.556439808726704177e-01
1.297325094847758264e-01,2.002592254517474024e-02,3.349286901751475916e-10,-4.322579665217842806e-10,-4.953214875458896715e-01
1.372741291984374834e-01,-8.806414855977502676e-03,1.181476281400130894e-10,-1.639045856495230786e-09,-4.609613826013390647e-01
1.372741291984375112e-01,-8.822713578278709029e-03,7.805145817810815295e-10,-1.489371494580044681e-09,-4.609619243925938692e-01
1.463240728548315384e-01,-4.078048124510896127e-02,7.080139784566995237e-10,-1.202765339753811918e-09,-4.224573363236311385e-01
1.609671892871485932e-01,-8.688513203897328674e-02,4.925689717540638359e-10,-7.477620812998790450e-10,-3.659514748621459090e-01
1.700171329435425926e-01,-1.122154436838522090e-01,3.177574633727147489e-10,-1.618023401742353194e-09,-3.343090453098462311e-01
1.700171329435426204e-01,-1.122322628606989281e-01,1.110826427857516599e-09,-7.465143363887026757e-10,-3.343098911872880996e-01
1.808770653312154753e-01,-1.397308513061068791e-01,9.009735755027350895e-10,8.025942780019704139e-10,-2.993545918942026041e-01
1.984488050499959855e-01,-1.781861714318080103e-01,4.780622462690541611e-10,-4.725280190751938673e-10,-2.490966562484926150e-01
2.093087374376688403e-01,-1.986085136769401016e-01,2.149017144210981043e-10,1.237836954470585299e-09,-2.215383598221457861e-01
2.093087374376688681e-01,-1.986229699969215834e-01,1.159664544839903521e-09,9.987640837373460923e-10,-2.215396021685616113e-01
2.223406563028762217e-01,-2.201277439041497974e-01,8.340394038521529827e-10,-3.418256947435665656e-10,-1.916305569837144229e-01
2.434267439654127507e-01,-2.488069315591893982e-01,5.854470741143633380e-10,2.425389563712864949e-10,-1.497083346448699892e-01
2.564586628306200766e-01,-2.632243956390450945e-01,5.530355873147306968e-10,-1.309579397260401753e-09,-1.273197213994267385e-01
2.564586628306201321e-01,-2.632327267328124498e-01,8.082222609630731146e-10,-5.296925118460172895e-10,-1.273214213207742029e-01
2.720969654688689676e-01,-2.776391153538336209e-01,7.684978951381675081e-10,5.506788496044739228e-10,-1.035613778153307990e-01
2.974002706639128357e-01,-2.952179084739744996e-01,5.229291149517052251e-10,-2.644962838833192128e-11,-7.132203275052531599e-02
3.130385733021616712e-01,-3.030775026467312783e-01,3.638129988947474591e-10,3.835166736456843353e-10,-5.468509324777378472e-02
3.130385733021617267e-01,-3.030761209622113150e-01,8.648569994538614707e-10,4.459551546706939231e-10,-5.468723616006421900e-02
3.318045364680604070e-01,-3.099634850129368013e-01,6.947992047820285971e-10,-3.923407168139419864e-10,-3.754541435339391053e-02
3.621685027021130932e-01,-3.162574383363024877e-01,6.917922253914406145e-10,2.618196820384731438e-10,-1.528075911369771930e-02
3.809344658680117179e-01,-3.177100661946228310e-01,8.332847047316401840e-10,-3.212717723860335931e-10,-4.327208352286793409e-03
3.809344658680117734e-01,-3.176972367555972454e-01,4.414315354595502271e-10,-2.395474653574157920e-10,-4.329647741646477574e-03
4.034536216670901454e-01,-3.174713295876527286e-01,4.840459621512953474e-10,7.925627857654686992e-10,6.485526254049645174e-03
4.398903811479532577e-01,-3.135548667868206518e-01,4.422938863909061310e-10,4.563447587388362412e-10,1.963550888877473727e-02
4.624095369470315742e-01,-3.094644501445685258e-01,3.828059407204629427e-10,-1.191773004119463299e-09,2.562078385397459704e-02
4.624095369470316297e-01,-3.094418376892615341e-01,1.126079722449941002e-10,1.250427720379079886e-09,2.561832647869068808e-02
4.894325239059256760e-01,-3.032875306999966991e-01,2.616967776157300149e-10,3.740345170202068751e-10,3.109841606088246599e-02
5.331566352829615330e-01,-2.913037906179941072e-01,1.263703293599528666e-10,4.357160422673195952e-10,3.693696521195251325e-02
5.601796222418554683e-01,-2.830734520090851802e-01,-1.089836364908902311e-10,-5.266561034053657008e-10,3.913296382200608103e-02
5.601796222418555793e-01,-2.830463073517620609e-01,5.204985776655143899e-11,1.380115531909921910e-09,3.913083403726737297e-02
5.926072065925284127e-01,-2.726766693135659336e-01,-8.292894835280053004e-12,4.882264687023777540e-10,4.070828725964664718e-02
6.450761402449713966e-01,-2.553693074072522218e-01,-2.976097232306112294e-10,1.493899647793249498e-10,4.150573580263504370e-02
6.775037245956442300e-01,-2.446332071946354658e-01,-4.694716707911649908e-10,-8.436445487808524067e-10,4.124575261504832835e-02
6.775037245956443410e-01,-2.446083980894050436e-01,-6.051502403800665971e-11,3.625843400794568511e-10,4.124423988163162386e-02
7.164168258164517189e-01,-2.318925923582087212e-01,-1.141635598718440384e-10,-1.831331489966410203e-10,4.042245150150633459e-02
7.793795461993832108e-01,-2.120320870618105646e-01,9.150939585165535748e-11,-4.128028942913225578e-10,3.835374889234139523e-02
8.182926474201905886e-01,-2.003334065455845137e-01,4.529872765606288549e-10,-3.625661860074459989e-10,3.681501657149840318e-02
8.182926474201906997e-01,-2.003161159236414579e-01,-2.581616745955231377e-10,-3.784531970831052849e-11,3.681422470691272236e-02
8.649883688851595087e-01,-1.869349489872521308e-01,6.962007322829334254e-11,-1.186451723453302023e-10,3.484160736708044603e-02
9.405436333446772768e-01,-1.668678592063158328e-01,3.510183527451187884e-10,-5.832948071991765601e-10,3.157520145070310397e-02
9.872393548096460858e-01,-1.554460892636174707e-01,2.042717980486948820e-10,5.979116392246197346e-10,2.959596059215718888e-02
9.872393548096461968e-01,-1.554375740858147947e-01,7.724845721412921490e-10,4.010664750040054720e-10,2.959579834118271358e-02
1.043274220567608879e+00,-1.426896401288382521e-01,4.237290731838494939e-10,1.065035734592954941e-10,2.731179424913236439e-02
1.133940537919030378e+00,-1.241444757894453743e-01,3.721809386108694829e-10,-1.045923141640298401e-10,2.388904078567193404e-02
1.189975403676992949e+00,-1.138741335962227957e-01,3.711094831292484867e-10,1.590669035826672146e-10,2.195674889860605231e-02
1.189975403676993171e+00,-1.138722974313315511e-01,3.164392287198417160e-10,4.624274612768364914e-10,2.195702828954137695e-02
1.257217242586548656e+00,-1.026443884723953065e-01,-1.257873882483703401e-11,6.239333006461823820e-10,1.982404006784571973e-02
1.366016823408254588e+00,-8.674936703534129323e-02,2.088404252659922425e-11,-9.739035180973691298e-11,1.677987919885984627e-02
1.433258662317809851e+00,-7.817365431943068543e-02,2.445913374438251745e-10,1.020649411375996797e-09,1.512843039863588819e-02
1.433258662317810073e+00,-7.817551596792077229e-02,-7.285093324033364741e-10,8.196484383650800387e-10,1.512899968461762189e-02
1.513948869009275944e+00,-6.899276408108882819e-02,-4.341460763693731901e-10,-4.008342625847959539e-10,1.335695853841249725e-02
1.644508365995322574e+00,-5.635836080672040893e-02,-5.770072850784762624e-11,-2.753399336167438188e-11,1.091511745674881781e-02
1.725198572686788445e+00,-4.973361192332340780e-02,-1.314059369615922356e-10,-6.085966403008448356e-10,9.632327871836428995e-03
1.725198572686788667e+00,-4.973713737126004425e-02,4.032976817980836475e-10,-8.205018586489256044e-10,9.633094267661790333e-03
1.822026820716547979e+00,-4.280698295821881716e-02,3.447095463734432770e-10,1.751629043026986432e-10,8.291288420935488679e-03
1.978698217099804202e+00,-3.357807721401393636e-02,-3.898263063880040328e-11,-6.726070882974254977e-11,6.504896302143613543e-03
2.075526465129563292e+00,-2.889773742049358066e-02,-2.139072074975636508e-10,3.968852983906149759e-10,5.597430954798721450e-03
2.075526465129563736e+00,-2.890194284343514802e-02,4.241463436045861474e-10,2.010734425695148274e-10,5.598319864478606793e-03
2.191720362765275265e+00,-2.413884461103476403e-02,-7.387580806684046317e-11,2.365116628526988072e-10,4.675543665114312471e-03
2.379726038425182377e+00,-1.803620713448868609e-02,-4.098871107383604059e-10,-4.710632081470448765e-11,3.494495285161857475e-03
2.495919936060893463e+00,-1.506224967002346357e-02,-5.255056377509709746e-10,-2.149574352287721522e-10,2.917408785810040543e-03
2.495919936060893907e+00,-1.506660140444011746e-02,-9.956632172400647891e-11,1.463134164509993339e-10,2.918321500717040076e-03
2.635352613223747920e+00,-1.213830903386788410e-02,1.508728431940929544e-12,-2.122969849453658232e-10,2.350848738132263645e-03
2.860959424015637076e+00,-8.555391210060554752e-03,1.401291058910967862e-10,8.407366670256496477e-12,1.657991402991431610e-03
3.000392101178490645e+00,-6.890821188860147238e-03,5.471600959503317765e-11,3.413691288435154848e-11,1.334623137449971820e-03
3.000392101178491089e+00,-6.895111357019621107e-03,-1.261795869074667475e-11,2.425205619841350453e-10,1.335447400845699972e-03
3.167711313773915460e+00,-5.320080773699821693e-03,-2.571377012441649382e-10,2.269585348350297853e-10,1.029970651713087203e-03
3.438439486724182537e+00,-3.495351441780560758e-03,-2.410683984501703981e-10,-2.015349360594572065e-10,6.779647633877535938e-04
3.605758699319606908e+00,-2.694118096165710498e-03,-2.190186369346843116e-10,-2.567552377453457321e-10,5.222482574624520788e-04
3.605758699319607352e+00,-2.699623598897307568e-03,-1.043404936485812470e-10,2.915162050045718194e-10,5.229419828321464712e-04
3.806541754434116243e+00,-1.978432177627550276e-03,3.495287077898538713e-10,-2.831424789142930836e-10,3.820118668348199869e-04
4.131415561974436379e+00,-1.191726714888962204e-03,5.896727163112898121e-10,6.258636921998523771e-11,2.329124617269997285e-04
4.332198617088944381e+00,-8.640266393995638377e-04,2.322348586370451438e-10,8.755521498039562858e-11,1.706146397244962258e-04
4.332198617088945269e+00,-8.796003597207723967e-04,5.257634312147758680e-10,2.431047694792457246e-10,1.716262340937639856e-04
4.573138283226356293e+00,-6.102966522874770424e-04,1.995841828604189213e-10,1.346546117865806761e-10,1.131965284982613132e-04
4.962986852274740457e+00,-3.176759972740076884e-04,-1.699677276420172877e-10,1.502454338488611699e-11,6.869247287553861131e-05
5.203926518412151481e+00,-1.801167705666546141e-04,-1.946026657444000854e-10,-1.376451888882548197e-10,3.905829545048870443e-05
5.203926518412152369e+00,-2.498845761001898189e-04,1.474836636657221744e-11,-2.905873802129556725e-11,5.013159524394035841e-05
5.493054117777045775e+00,-1.718922197436917353e-04,-5.286059205901025010e-10,2.502730770872771104e-10,2.199784394778897897e-05
5.960872400635106594e+00,-7.040914392465155757e-05,-1.641290943372137864e-10,-2.323329824389600550e-10,-8.595082102731771843e-06
6.250000000000000000e+00,-2.948776367020795983e-04,-1.159737390312841284e-09,1.581978850701792435e-09,-2.206103729271759195e-04

